Topology optimization with buckling constraints: Adaptive eigenvalue aggregation and modality identification

This paper presents novel approaches to tackle two key challenges in topology optimization problems with buckling constraints: determining how many eigenvalues to aggregate and identifying the eigenvalue modality at the optimal design. We demonstrate the mathematical inconsistencies that arise when choosing an arbitrary fixed number of eigenvalues for aggregation. Specifically, if the multiplicity of the critical eigenvalues is smaller than the chosen subset size, coalescence with higher-order eigenvalues can occur. Neglecting these during aggregation causes incorrect sensitivities, while simply increasing the preselected eigenvalue count unnecessarily raises computational costs. To resolve this issue, we propose an approach that dynamically determines the exact number of eigenvalues required at each optimization iteration. The proposed approach reduces computation time significantly while maintaining competitive performance relative to the conventional method across the numerical experiments presented. Additionally, accurately predicting modality at the optimal point is crucial for understanding the buckled mode shapes of optimized designs. A new optimization formulation is proposed using the difference between eigenvalues to capture the true eigenvalue modality. This formulation is first validated on a classical 1D clamped column, successfully predicting both the bimodal solution and the optimal eigenvectors. The approach demonstrates that the optimal solutions for the wall reinforcement and shear-loaded hinged plate problems for the given set of parameters are trimodal and tetramodal, respectively.

==> P1_Eig_val_1_variation_ELTD_method.txt <==
1	0.755006412
2	0.756252706
3	0.759592711
4	0.764398991
5	0.771302899
6	0.781519113
7	0.796240406
8	0.810881046
9	0.822532406
10	0.833621362
11	0.845952458
12	0.860102915
13	0.876610217
14	0.896899477
15	0.92129445
16	0.946421886
17	0.971337715
18	0.996672425
19	1.022715743
20	1.049762821
21	1.077501894
22	1.104421675
23	1.132970722
24	1.163024712
25	1.195047054
26	1.228503867
27	1.26065616
28	1.290698282
29	1.318186945
30	1.344150683
31	1.370257261
32	1.397568224
33	1.424392974
34	1.451191636
35	1.477184022
36	1.502642713
37	1.529443469
38	1.55800356
39	1.587951454
40	1.617701585
41	1.647189868
42	1.67637889
43	1.705423352
44	1.734180625
45	1.762154387
46	1.789558834
47	1.816474964
48	1.842835845
49	1.868920569
50	1.893911431
51	1.918021537
52	1.942082215
53	1.965772399
54	1.987799137
55	2.008923173
56	2.029858487
57	2.05101097
58	2.071197306
59	2.091002423
60	2.111223981
61	2.131390117
62	2.151343275
63	2.1716589
64	2.192543249
65	2.213957569
66	2.235718326
67	2.257309963
68	2.278719742
69	2.299658037
70	2.320003397
71	2.339458729
72	2.358455554
73	2.377493433
74	2.396598974
75	2.415786974
76	2.435133426
77	2.454690659
78	2.47410738
79	2.493785131
80	2.513131967
81	2.532122411
82	2.551032404
83	2.570076054
84	2.589063562
85	2.60796141
86	2.626424953
87	2.644583302
88	2.662541892
89	2.680524914
90	2.698292465
91	2.715682821
92	2.732756061
93	2.749721539
94	2.766630392
95	2.783793139
96	2.799993331
97	2.816501983
98	2.820197871
99	2.823266795
100	2.851783052
101	2.862616365
102	2.860903261
103	2.886982462
104	2.899693732
105	2.897661669
106	2.921388662
107	2.935555003
108	2.947183804
109	2.916865791
110	2.934045397
111	2.968398205
112	2.918871237
113	2.952484957
114	2.986976451
115	2.930036108
116	2.969221041
117	3.003746809
118	2.955192542
119	2.984821167
120	3.019269072
121	2.94722736
122	2.998820739
123	3.03350225
124	3.027464931
125	3.018571691
126	3.049387645
127	2.968237317
128	3.02760115
129	3.061279409
130	3.063428398
131	3.049946403
132	3.077113198
133	3.044800264
134	3.057697609
135	3.087844208
136	3.077176827
137	3.073828276
138	3.10248217
139	3.093564211
140	3.090227728
141	3.115124993
142	3.124073256
143	3.119439088
144	3.133762685
145	3.140223575
146	3.146982271
147	3.150622528
148	3.15847967
149	3.163300242
150	3.170143124
151	3.176062489
152	3.183592803
153	3.190260355
154	3.197370328
155	3.20475607
156	3.210916593
157	3.218121597
158	3.225664844
159	3.233235373
160	3.241214966
161	3.249474545
162	3.256124797
163	3.263919582
164	3.272143893
165	3.280155312
166	3.288371606
167	3.296339831
168	3.302766798
169	3.310368417
170	3.318541623
171	3.32651689
172	3.334887016
173	3.343414784
174	3.350732295
175	3.359212179
176	3.368031241
177	3.376662971
178	3.385515843
179	3.394191545
180	3.401205557
181	3.408970284
182	3.417490089
183	3.425598968
184	3.434063265
185	3.442139509
186	3.448244026
187	3.455427544
188	3.463518162
189	3.471223822
190	3.479662046
191	3.487823482
192	3.494003119
193	3.50199186
194	3.510898539
195	3.519470711
196	3.528644051
197	3.537298985
198	3.546318402
199	3.55522102
200	3.563943911
201	3.572559112
202	3.581300669
203	3.588553288
204	3.596298832
205	3.603985023
206	3.611339262
207	3.618625502
208	3.625978512
209	3.631365134
210	3.637834352
211	3.644424064
212	3.650668284
213	3.657080178
214	3.663395388
215	3.667633233
216	3.673470562
217	3.679536408
218	3.68528519
219	3.69135559
220	3.697131658
221	3.700778531
222	3.706390265
223	3.712204751
224	3.717660196
225	3.723532285
226	3.728870079
227	3.731961407
228	3.737182175
229	3.742577073
230	3.747638432
231	3.753176109
232	3.758111456
233	3.763341784
234	3.768489536
235	3.773555983
236	3.778797934
237	3.784110764
238	3.788241275
239	3.793149357
240	3.797953256
241	3.802544313
242	3.80730071
243	3.812199214
244	3.815320608
245	3.819711444
246	3.824257988
247	3.828592688
248	3.833079238
249	3.837516271
250	3.839975427
251	3.843992623
252	3.848184253
253	3.852157542
254	3.856452124
255	3.860527889
256	3.862423649
257	3.866270741
258	3.870109814
259	3.87373377
260	3.877758431
261	3.881475485
262	3.885263777
263	3.88905974
264	3.892758194
265	3.897168344
266	3.900564233
267	3.903208397
268	3.907599031
269	3.910688291
270	3.913962322
271	3.917391707
272	3.920939298
273	3.923280464
274	3.926858738
275	3.929490752
276	3.932448795
277	3.93566731
278	3.938876601
279	3.940769601
280	3.943476658
281	3.946474554
282	3.949389235
283	3.952497509
284	3.955374231
285	3.957063465
286	3.959682691
287	3.962448778
288	3.96510797
289	3.967998029
290	3.970854694
291	3.97222188
292	3.974552048
293	3.977228894
294	3.97983245
295	3.982739521
296	3.985450227
297	3.988263652
298	3.99103463
299	3.993882469
300	3.996753786
301	3.999727986
302	4.002211678
303	4.004861532
304	4.00764554
305	4.010437043
306	4.013266065
307	4.016164202
308	4.018261435
309	4.020708009
310	4.02328718
311	4.025764896
312	4.028328958
313	4.031020086
314	4.032582801
315	4.034718227
316	4.037055036
317	4.03931152
318	4.041551632
319	4.04384532
320	4.045256404
321	4.047116947
322	4.049026074
323	4.051154711
324	4.053125616
325	4.055153115
326	4.055779079
327	4.057452915
328	4.059356807
329	4.061101448
330	4.063086464
331	4.064910554
332	4.065383311
333	4.066814326
334	4.068438265
335	4.070134417
336	4.071846818
337	4.073609064
338	4.07550017
339	4.077345295
340	4.079453366
341	4.081140715
342	4.082614402
343	4.08409115
344	4.086219279
345	4.087854398
346	4.089232241
347	4.09095595
348	4.092541503
349	4.095378004
350	4.095347366
351	4.098038494
352	4.088743666
353	4.095650473
354	4.092558266
355	4.098290055
356	4.100627671
357	4.093337228
358	4.100727984
359	4.097649801
360	4.103740991
361	4.105896555
362	4.107744011
363	4.108979524
364	4.110071934
365	4.112304619
366	4.11402206
367	4.115004129
368	4.11631269
369	4.117954569
370	4.119718773
371	4.121179732
372	4.123001036
373	4.122885246
374	4.124692277
375	4.126510552
376	4.12776148
377	4.128814977
378	4.126082558
379	4.130343013
380	4.133100007
381	4.134172394
382	4.135909879
383	4.138694772
384	4.141549438
385	4.140308718
386	4.144498497
387	4.144460647
388	4.14656512
389	4.148184559
390	4.148660146
391	4.150788269
392	4.152671184
393	4.154534236
394	4.155706281
395	4.157614512
396	4.158751004
397	4.152503342
398	4.158143315
399	4.158716266
400	4.156232558
401	4.229953206
402	4.247215457
403	4.248882766
404	4.252868642
405	4.251138
406	4.251807675
407	4.258079801
408	4.260038325
409	4.264328752
410	4.268403988
411	4.271876353
412	4.275227981
413	4.279463343
414	4.280371969
415	4.285129279
416	4.288669036
417	4.291891285
418	4.291025688
419	4.297515651
420	4.298747657
421	4.304319791
422	4.306266354
423	4.312461607
424	4.314095614
425	4.317180715
426	4.360825283
427	4.371150856
428	4.377107311
429	4.378897463
430	4.386560789
431	4.390814877
432	4.396940977
433	4.405245796
434	4.412714814
435	4.411177866
436	4.421096201
437	4.4220751
438	4.421157166
439	4.430724876
440	4.444124026
441	4.449717937
442	4.458533217
443	4.470517687
444	4.472971927
445	4.488133971
446	4.499965282
447	4.503622141
448	4.513398561
449	4.526731408
450	4.51653952
451	4.550136378
452	4.564020353
453	4.57052677
454	4.576078356
455	4.586811473
456	4.592131409
457	4.605430031
458	4.616915169
459	4.623015177
460	4.626778983
461	4.629976179
462	4.633403897
463	4.633585176
464	4.633447331
465	4.550919882
466	4.482515995
467	4.334953142
468	4.237602533
469	4.115518902
470	3.994913842
471	4.160080589
472	3.881666507
473	3.71775828
474	3.593183959
475	3.386818643
476	3.485558093
477	3.192614349
478	3.159135323
479	2.93066608
480	2.893768351
481	2.75300078
482	2.699810339
483	2.696944337
484	2.557215903
485	2.622595346
486	3.669369649
487	3.638688994
488	3.986126319
489	3.870307551
490	4.070882713
491	4.193104981
492	4.275281982
493	4.340265675
494	4.333723041
495	4.388391858
496	4.398607303
497	4.419840545
498	4.463269426
499	4.473650786
500	4.478548051
501	4.498632906
502	4.510070337
503	4.516370926
504	4.519225894
505	4.520979958
506	4.473044056
507	4.511620491
508	4.538587266
509	4.539064017
510	4.491440925
511	4.523873643
512	4.525760167
513	4.550232217
514	4.548848831
515	4.548818346
516	4.50252576
517	4.527019904
518	4.550367204
519	4.572849711
520	4.572747113
521	4.571651896
522	4.565623206
523	4.567914862
524	4.590376938
525	4.588531539
526	4.595510184
527	4.593305372
528	4.611762037
529	4.608786039
530	4.627653909
531	4.626938381
532	4.628242375
533	4.62953199
534	4.647493992
535	4.642513289
536	4.65730243
537	4.65602278
538	4.656612539
539	4.667156054
540	4.661836037
541	4.668600653
542	4.667862492
543	4.670211
544	4.673381039
545	4.670353988
546	4.673263814
547	4.674919581
548	4.67545455
549	4.677948808
550	4.679020202
551	4.687236041
552	4.688036803
553	4.689899067
554	4.689788415
555	4.691295902
556	4.691978595
557	4.693112659
558	4.6954435
559	4.697738455
560	4.69939086
561	4.70093582
562	4.70333502
563	4.703221986
564	4.705705943
565	4.705774392
566	4.707256513
567	4.709598141
568	4.711963974
569	4.714217743
570	4.716367797
571	4.718834511
572	4.720959406
573	4.723477196
574	4.723656183
575	4.725801137
576	4.732414158
577	4.736003836
578	4.737825242
579	4.741281549
580	4.744407255
581	4.745539769
582	4.747091996
583	4.748046634
584	4.752791871
585	4.75418989
586	4.755343298
587	4.756537986
588	4.761387004
589	4.766241387
590	4.770350111
591	4.774755258
592	4.774817115
593	4.779361588
594	4.784077552
595	4.787578942
596	4.789944222
597	4.792750234
598	4.79372132
599	4.795104206
600	4.79821329
601	4.806309107
602	4.810580313
603	4.814784457
604	4.814488152
605	4.819230678
606	4.819727718
607	4.824017422
608	4.823863619
609	4.82603012
610	4.826770439
611	4.829590646
612	4.830453998
613	4.832406477
614	4.835523588
615	4.838039438
616	4.840507335
617	4.843852592
618	4.843514506
619	4.843838443
620	4.846593314
621	4.849310179
622	4.851836464
623	4.853251404
624	4.857041448
625	4.857625124
626	4.860829988
627	4.860609161
628	4.865011726
629	4.863098699
630	4.865823696
631	4.867530726
632	4.869345903
633	4.871689951
634	4.873153471
635	4.874336958
636	4.873573315
637	4.873265144
638	4.878944577
639	4.881035563
640	4.880567074
641	4.882893215
642	4.884050293
643	4.883708046
644	4.886805643
645	4.887606375
646	4.889130087
647	4.890185206
648	4.8923774
649	4.893328281
650	4.894287182
651	4.895624515
652	4.896941378
653	4.898782563
654	4.898016682
655	4.900100072
656	4.902094562
657	4.903451456
658	4.904862415
659	4.906414142
660	4.907721907
661	4.908801274
662	4.910088172
663	4.912307163
664	4.913926004
665	4.915246061
666	4.91641155
667	4.917020493
668	4.919039171
669	4.919791547
670	4.921750146
671	4.923060062
672	4.92544654
673	4.926348897
674	4.927315557
675	4.928577103
676	4.929781531
677	4.930369415
678	4.932033103
679	4.933100439
680	4.934550566
681	4.935901334
682	4.935862905
683	4.936604532
684	4.93769638
685	4.939077398
686	4.93988934
687	4.941086354
688	4.942552833
689	4.942570809
690	4.942811555
691	4.944300488
692	4.945474724
693	4.946734
694	4.946852432
695	4.948152117
696	4.949374763
697	4.950819189
698	4.950704607
699	4.951982801
700	4.952352313
701	4.95386836
702	4.955228905
703	4.956488246
704	4.957863627
705	4.959075992
706	4.960335279
707	4.960202188
708	4.9617613
709	4.962589383
710	4.964016817
711	4.965391698
712	4.964965545
713	4.966706887
714	4.967929275
715	4.968128402
716	4.969475935
717	4.97049044
718	4.971602555
719	4.973083936
720	4.972734314
721	4.974269816
722	4.975508291
723	4.976656776
724	4.975936268
725	4.976657857
726	4.977161818
727	4.976789944
728	4.976991416
729	4.978596528
730	4.978116088
731	4.978732053
732	4.979119373
733	4.980485132
734	4.980106502
735	4.980150805
736	4.981455592
737	4.981385269
738	4.982583498
739	4.983770493
740	4.98441632
741	4.98472941
742	4.98523192
743	4.985447312
744	4.986822331
745	4.987618944
746	4.988026387
747	4.98948282
748	4.988423549
749	4.989525024
750	4.989403268


==> P1_Eig_val_1_variation_conven_method.txt <==
1	0.755006412
2	0.756252706
3	0.759592711
4	0.764398991
5	0.771302898
6	0.781519113
7	0.796240406
8	0.810881046
9	0.822532406
10	0.833621362
11	0.845952458
12	0.860102915
13	0.876610217
14	0.896899477
15	0.92129445
16	0.946421886
17	0.971337715
18	0.996672425
19	1.022715743
20	1.049762821
21	1.077501894
22	1.104421675
23	1.132970722
24	1.163024712
25	1.195047054
26	1.228503867
27	1.26065616
28	1.290698282
29	1.318186945
30	1.344150682
31	1.370257261
32	1.397568224
33	1.424392974
34	1.451191636
35	1.477184022
36	1.502642713
37	1.529443469
38	1.55800356
39	1.587951454
40	1.617701585
41	1.647189869
42	1.67637889
43	1.705423353
44	1.734180625
45	1.762154387
46	1.789558834
47	1.816474964
48	1.842835846
49	1.868920569
50	1.893911432
51	1.918021537
52	1.942082215
53	1.965772399
54	1.987799137
55	2.008923173
56	2.029858487
57	2.05101097
58	2.071197306
59	2.091002423
60	2.111223981
61	2.131390117
62	2.151343275
63	2.171658901
64	2.192543249
65	2.213957569
66	2.235718326
67	2.257309963
68	2.278719742
69	2.299658037
70	2.320003397
71	2.339458729
72	2.358455554
73	2.377493433
74	2.396598974
75	2.415786974
76	2.435133426
77	2.454690659
78	2.474107379
79	2.49378513
80	2.513131967
81	2.532122411
82	2.551032404
83	2.570076054
84	2.589063562
85	2.60796141
86	2.626424952
87	2.644583303
88	2.662541889
89	2.680524914
90	2.698292464
91	2.715682822
92	2.732756059
93	2.749721542
94	2.766630379
95	2.783793162
96	2.7999932
97	2.81650165
98	2.820197512
99	2.823267006
100	2.851783034
101	2.862616663
102	2.86090432
103	2.8869829
104	2.899695992
105	2.897668111
106	2.921391304
107	2.935557861
108	2.947214677
109	2.917132418
110	2.934092811
111	2.968430989
112	2.918779448
113	2.952509722
114	2.987004824
115	2.930232069
116	2.969251821
117	3.003775954
118	2.954928148
119	2.984835756
120	3.019292787
121	2.94779862
122	2.998846509
123	3.033525336
124	3.026292884
125	3.018223636
126	3.049232016
127	2.966635001
128	3.027440254
129	3.061155269
130	3.065029924
131	3.051390761
132	3.077740737
133	3.058740862
134	3.059982713
135	3.089110391
136	3.078747298
137	3.075162366
138	3.103683797
139	3.096335975
140	3.091894635
141	3.116528025
142	3.12544135
143	3.121145461
144	3.13531915
145	3.141770764
146	3.148600515
147	3.152255326
148	3.16027457
149	3.165368891
150	3.172202255
151	3.178266935
152	3.185846903
153	3.192616309
154	3.199794731
155	3.207243933
156	3.213472676
157	3.220736132
158	3.228341464
159	3.235957599
160	3.243988434
161	3.252358769
162	3.259071196
163	3.266897007
164	3.275179473
165	3.283208604
166	3.291472431
167	3.299494862
168	3.305998109
169	3.313750578
170	3.321995211
171	3.330136699
172	3.338649786
173	3.347343075
174	3.354778797
175	3.363261841
176	3.372002668
177	3.380550635
178	3.389315798
179	3.397913332
180	3.404882366
181	3.412592504
182	3.421062203
183	3.429094931
184	3.437460295
185	3.445461228
186	3.451456276
187	3.458507601
188	3.466548725
189	3.474217392
190	3.482671094
191	3.49084137
192	3.497039518
193	3.504973712
194	3.513808766
195	3.522272014
196	3.531358664
197	3.539815081
198	3.548638463
199	3.55739145
200	3.565977921
201	3.574533344
202	3.583171522
203	3.590355761
204	3.598037373
205	3.605644959
206	3.612942863
207	3.620160408
208	3.627399497
209	3.632660673
210	3.638975944
211	3.645321976
212	3.651355397
213	3.657575931
214	3.663665215
215	3.667678419
216	3.673370188
217	3.679240633
218	3.684841302
219	3.690806279
220	3.696502971
221	3.700025802
222	3.705602043
223	3.711275547
224	3.716660588
225	3.722431911
226	3.727749966
227	3.730782628
228	3.736017252
229	3.7413759
230	3.746429705
231	3.751976473
232	3.756881637
233	3.762092064
234	3.767250654
235	3.772343373
236	3.777601836
237	3.782924862
238	3.787063172
239	3.791935266
240	3.796792618
241	3.801433804
242	3.806247673
243	3.811183731
244	3.814316231
245	3.818735972
246	3.823288467
247	3.82763978
248	3.832152597
249	3.836628042
250	3.839097606
251	3.843105168
252	3.84732146
253	3.851327671
254	3.855613822
255	3.859741259
256	3.861743135
257	3.865590001
258	3.869471659
259	3.873153627
260	3.877204511
261	3.880957823
262	3.884750057
263	3.888568007
264	3.892289848
265	3.896736364
266	3.900473184
267	3.902850499
268	3.906433835
269	3.909965864
270	3.913225822
271	3.91665
272	3.920235406
273	3.922571183
274	3.926156584
275	3.928755461
276	3.93172602
277	3.935697789
278	3.938415594
279	3.939311452
280	3.942522617
281	3.945583614
282	3.948549885
283	3.95172839
284	3.954648471
285	3.956294332
286	3.958899373
287	3.961779607
288	3.964545264
289	3.967516047
290	3.97026514
291	3.971772262
292	3.974183995
293	3.976867427
294	3.979569072
295	3.982469739
296	3.98528747
297	3.988060393
298	3.990932805
299	3.993822938
300	3.996792886
301	3.99979678
302	4.002309318
303	4.004983357
304	4.007905799
305	4.010720869
306	4.013546515
307	4.016464015
308	4.018639404
309	4.02114738
310	4.023791661
311	4.02632467
312	4.028975387
313	4.031631476
314	4.033350486
315	4.035403673
316	4.03780354
317	4.040095557
318	4.042442996
319	4.044830253
320	4.046084299
321	4.048012249
322	4.050142328
323	4.052207747
324	4.054292288
325	4.056417552
326	4.056725533
327	4.058941062
328	4.060377514
329	4.062464596
330	4.064280743
331	4.066351557
332	4.06713574
333	4.068615082
334	4.070211992
335	4.071963068
336	4.073666571
337	4.075480929
338	4.077312476
339	4.077638615
340	4.080868715
341	4.083396728
342	4.085011305
343	4.086640083
344	4.088473172
345	4.090393252
346	4.092186275
347	4.093693041
348	4.097891645
349	4.097364835
350	4.099979966
351	4.100844234
352	4.104466549
353	4.106030687
354	4.108253078
355	4.110175003
356	4.111067702
357	4.112594018
358	4.11386852
359	4.116324312
360	4.118375146
361	4.119049262
362	4.120251116
363	4.121657791
364	4.1235349
365	4.124328613
366	4.126851936
367	4.12919919
368	4.130196102
369	4.132004882
370	4.134153737
371	4.135199347
372	4.136669126
373	4.137336604
374	4.131016542
375	4.138009366
376	4.139900908
377	4.141577193
378	4.143510363
379	4.144276409
380	4.145456552
381	4.146963639
382	4.148287047
383	4.150205063
384	4.151585177
385	4.153328409
386	4.15477355
387	4.156350674
388	4.157783675
389	4.159527109
390	4.160907022
391	4.162269032
392	4.163733706
393	4.165153972
394	4.166326069
395	4.168433768
396	4.169693147
397	4.169594681
398	4.172528803
399	4.17366541
400	4.174932216
401	4.243338097
402	4.260519285
403	4.26317625
404	4.266321347
405	4.269469091
406	4.264910845
407	4.263985792
408	4.272665166
409	4.277587596
410	4.281312512
411	4.28500363
412	4.288670441
413	4.294208373
414	4.298203311
415	4.302653647
416	4.306486487
417	4.311605498
418	4.316047723
419	4.312894716
420	4.32033437
421	4.323880024
422	4.330860152
423	4.330096152
424	4.328382299
425	4.326620663
426	4.375823916
427	4.380486459
428	4.378875419
429	4.392426432
430	4.400015012
431	4.39783527
432	4.397222319
433	4.410081487
434	4.418850297
435	4.416301227
436	4.42470006
437	4.434411148
438	4.439232322
439	4.440746889
440	4.440578608
441	4.453847339
442	4.467446708
443	4.469765389
444	4.477608811
445	4.48726703
446	4.497590669
447	4.503781232
448	4.519077583
449	4.530640388
450	4.537629803
451	4.564011788
452	4.571104423
453	4.57049254
454	4.579096945
455	4.592513441
456	4.608122989
457	4.611323206
458	4.626240938
459	4.629672374
460	4.633409797
461	4.654116166
462	4.65623047
463	4.656212279
464	4.662522601
465	4.664821823
466	4.666431094
467	4.668533426
468	4.667712319
469	4.657355065
470	4.559716977
471	4.450687359
472	4.14490031
473	3.763751579
474	3.577644079
475	3.397293113
476	3.335831021
477	3.275981655
478	3.085441559
479	3.146907839
480	2.975581303
481	3.044621496
482	2.845498951
483	2.948440873
484	2.794400913
485	2.799177481
486	2.530329515
487	2.719347395
488	2.50783505
489	2.588698527
490	2.447634172
491	2.494456308
492	2.368912061
493	2.400294682
494	2.281053245
495	3.089289995
496	3.588133963
497	3.55974325
498	3.904605004
499	4.071135022
500	4.229871383
501	4.216621559
502	4.297530924
503	4.318835903
504	4.372674157
505	4.394436802
506	4.4096112
507	4.447089611
508	4.458288011
509	4.46019369
510	4.492635042
511	4.507496129
512	4.519915983
513	4.519618829
514	4.532073322
515	4.533906084
516	4.539326031
517	4.517146284
518	4.540887164
519	4.54696024
520	4.550590503
521	4.574739385
522	4.530784756
523	4.531171263
524	4.552207105
525	4.580453717
526	4.589891739
527	4.591777684
528	4.543187847
529	4.57719293
530	4.601378901
531	4.599870556
532	4.623677549
533	4.570408402
534	4.589809338
535	4.610050691
536	4.628060476
537	4.623464882
538	4.619874033
539	4.638752103
540	4.64964423
541	4.647868463
542	4.660898067
543	4.660844589
544	4.671248993
545	4.682117298
546	4.682325516
547	4.680369907
548	4.677552898
549	4.692520051
550	4.691698818
551	4.69686786
552	4.696039668
553	4.703309222
554	4.70883114
555	4.707233689
556	4.707498136
557	4.70743382
558	4.707065332
559	4.706657411
560	4.699128646
561	4.701627886
562	4.705025658
563	4.698844039
564	4.711267563
565	4.71965702
566	4.718585698
567	4.719718616
568	4.719106264
569	4.719052786
570	4.718451168
571	4.717198638
572	4.722836945
573	4.721002566
574	4.720941379
575	4.72783873
576	4.732191976
577	4.736431547
578	4.733186036
579	4.734362758
580	4.734429482
581	4.736251669
582	4.738022718
583	4.737904848
584	4.738230154
585	4.741984562
586	4.741515125
587	4.740275225
588	4.743456485
589	4.742010826
590	4.744080776
591	4.744126934
592	4.74426689
593	4.746048672
594	4.747643965
595	4.749254003
596	4.749146314
597	4.750638206
598	4.751947711
599	4.752094955
600	4.754091116
601	4.759290694
602	4.759908544
603	4.761697441
604	4.763657334
605	4.765440816
606	4.766465032
607	4.769132326
608	4.770179774
609	4.770548829
610	4.770786362
611	4.77411006
612	4.776011923
613	4.775744845
614	4.776821006
615	4.776884526
616	4.776507226
617	4.77942573
618	4.78193031
619	4.781856849
620	4.783927537
621	4.78585258
622	4.786318632
623	4.790322169
624	4.790512529
625	4.794055487
626	4.794084462
627	4.798086678
628	4.800564461
629	4.801493291
630	4.804307849
631	4.806730955
632	4.807985653
633	4.809701295
634	4.812080203
635	4.815113456
636	4.814303069
637	4.817013513
638	4.820853401
639	4.82219507
640	4.823134324
641	4.826529984
642	4.829570179
643	4.830731828
644	4.834201994
645	4.837016341
646	4.840422484
647	4.840250932
648	4.844059509
649	4.845078836
650	4.848696401
651	4.850673448
652	4.854230624
653	4.858123733
654	4.86072862
655	4.863985282
656	4.865000567
657	4.865203137
658	4.865947871
659	4.869067733
660	4.874148326
661	4.874182667
662	4.877953075
663	4.877669431
664	4.880381363
665	4.881005539
666	4.883223962
667	4.884122473
668	4.886432099
669	4.888448732
670	4.889774296
671	4.891453438
672	4.893161355
673	4.89405639
674	4.8954741
675	4.898210885
676	4.899263894
677	4.90050365
678	4.901609166
679	4.902876109
680	4.904086018
681	4.905440788
682	4.906910676
683	4.907943267
684	4.908557196
685	4.910433897
686	4.912013963
687	4.913440012
688	4.914045388
689	4.914559332
690	4.915712221
691	4.917098597
692	4.918182239
693	4.91953167
694	4.920379623
695	4.9214747
696	4.92258399
697	4.924338155
698	4.924721366
699	4.927142862
700	4.928506098
701	4.928340399
702	4.92984041
703	4.93107994
704	4.933169253
705	4.934626596
706	4.936254078
707	4.937863299
708	4.939465925
709	4.939634181
710	4.941094598
711	4.94082629
712	4.942855226
713	4.945493116
714	4.944968686
715	4.946773803
716	4.947473889
717	4.949433624
718	4.947275694
719	4.950384766
720	4.951614716
721	4.954288879
722	4.949506121
723	4.953500946
724	4.956044075
725	4.959401774
726	4.958178854
727	4.958089725
728	4.958237999
729	4.961194939
730	4.962855939
731	4.960691435
732	4.964779184
733	4.957428123
734	4.960937805
735	4.960754279
736	4.964260569
737	4.963189418
738	4.96719025
739	4.963315791
740	4.973998365
741	4.971962827
742	4.973513465
743	4.893404285
744	4.939905787
745	4.965209718
746	4.963886455
747	4.964901966
748	4.963185629
749	4.959417802
750	4.964954984


==> P1_Eig_val_2_variation_ELTD_method.txt <==
1	5.987539288
2	5.988207525
3	6.002550352
4	6.025744112
5	6.060054122
6	6.110691931
7	6.183158077
8	6.235516409
9	6.250422843
10	6.249352384
11	6.240647131
12	6.222163877
13	6.190859734
14	6.148912298
15	6.121081779
16	6.194823948
17	6.288788031
18	6.369052329
19	6.381235769
20	6.217106537
21	5.963019064
22	5.847829314
23	5.746274143
24	5.688444607
25	5.519174173
26	5.620134028
27	5.344631562
28	5.739622197
29	5.108876084
30	5.736115415
31	5.231402013
32	5.557393042
33	5.318520759
34	5.341687014
35	5.258939627
36	5.228394522
37	5.194269924
38	5.148055906
39	5.08473095
40	5.005181236
41	4.951026679
42	4.894873287
43	4.882145261
44	4.83063459
45	4.796129456
46	4.743749525
47	4.688658512
48	4.617230549
49	4.56171761
50	4.467176065
51	4.395139521
52	4.319735101
53	4.257183077
54	4.144632888
55	4.081499155
56	3.955036726
57	3.905524921
58	3.771681385
59	3.68634589
60	3.608195316
61	3.575465186
62	3.568546103
63	3.571207876
64	3.577233165
65	3.585206439
66	3.591257585
67	3.593063237
68	3.590739491
69	3.580201815
70	3.561598309
71	3.537437395
72	3.51347159
73	3.49114983
74	3.466371442
75	3.44011567
76	3.415904821
77	3.393824797
78	3.373904526
79	3.355575764
80	3.335651408
81	3.318427387
82	3.302676333
83	3.289259227
84	3.275011761
85	3.258465197
86	3.243752441
87	3.230024476
88	3.213145897
89	3.197481026
90	3.175914757
91	3.158233832
92	3.139193896
93	3.122665022
94	3.099309757
95	3.093844441
96	3.043267074
97	3.154819455
98	2.930689454
99	3.391605768
100	3.100452696
101	2.947955148
102	3.411271686
103	3.107797888
104	2.981362863
105	3.428984233
106	3.124161197
107	3.09578279
108	3.198958679
109	2.987883879
110	3.53968497
111	3.202764914
112	2.998497874
113	3.574526457
114	3.195577578
115	3.013418668
116	3.605542696
117	3.199648673
118	3.029127872
119	3.634852626
120	3.217452679
121	3.04249145
122	3.6504436
123	3.212925348
124	3.069350871
125	3.65940785
126	3.260381955
127	3.070792576
128	3.666476966
129	3.241146766
130	3.108012487
131	3.65756335
132	3.287502831
133	3.099830549
134	3.670792134
135	3.309452814
136	3.115470497
137	3.648194677
138	3.354457138
139	3.130165609
140	3.630069134
141	3.356405889
142	3.204013665
143	3.563232307
144	3.327616349
145	3.361990403
146	3.297318619
147	3.439226046
148	3.310780268
149	3.440602621
150	3.328466167
151	3.415271802
152	3.357839037
153	3.391664163
154	3.377810848
155	3.393637709
156	3.381630725
157	3.403431132
158	3.406228519
159	3.418520702
160	3.426054106
161	3.43867754
162	3.427816963
163	3.458961631
164	3.45768133
165	3.475442058
166	3.481103978
167	3.493656118
168	3.483094499
169	3.516257852
170	3.516387664
171	3.534000166
172	3.542087785
173	3.555020478
174	3.546443078
175	3.572013743
176	3.572876561
177	3.582927015
178	3.586968166
179	3.593154957
180	3.579388729
181	3.603587333
182	3.600219133
183	3.61222964
184	3.615662959
185	3.623702823
186	3.611819881
187	3.63578644
188	3.635192779
189	3.647266904
190	3.654271038
191	3.661528884
192	3.653270234
193	3.677622879
194	3.680389806
195	3.693031117
196	3.702876231
197	3.710002474
198	3.722273053
199	3.730739964
200	3.740826315
201	3.748747234
202	3.759372108
203	3.758381368
204	3.771587286
205	3.775904067
206	3.784364987
207	3.7898434
208	3.798385746
209	3.792328147
210	3.805921562
211	3.808700004
212	3.816285844
213	3.822166813
214	3.828609771
215	3.821857814
216	3.835513707
217	3.838729386
218	3.846110386
219	3.852922982
220	3.858669861
221	3.851642315
222	3.866006494
223	3.868919213
224	3.875864659
225	3.882685938
226	3.886548365
227	3.878664813
228	3.892782117
229	3.895171013
230	3.90186143
231	3.908669456
232	3.911247429
233	3.918888246
234	3.923035637
235	3.928993055
236	3.934573651
237	3.941410694
238	3.939765244
239	3.948846184
240	3.952577466
241	3.957927606
242	3.963178656
243	3.968814225
244	3.962995382
245	3.972537317
246	3.975009724
247	3.979717294
248	3.984602257
249	3.988928217
250	3.981569609
251	3.99177263
252	3.993499579
253	3.998760852
254	4.003676905
255	4.007074137
256	3.998225955
257	4.009675332
258	4.010461739
259	4.015555552
260	4.020469255
261	4.023582422
262	4.027898734
263	4.031950989
264	4.035943028
265	4.044822415
266	4.043949734
267	4.043206528
268	4.054960182
269	4.052122899
270	4.057464398
271	4.060905786
272	4.065800878
273	4.063043769
274	4.071691592
275	4.070094493
276	4.074696028
277	4.078956392
278	4.083555813
279	4.07918273
280	4.083865771
281	4.08725502
282	4.09035537
283	4.094469387
284	4.09664755
285	4.09228679
286	4.096772372
287	4.099720614
288	4.102487101
289	4.106251246
290	4.10889656
291	4.102645561
292	4.107176768
293	4.110429253
294	4.112928578
295	4.117239872
296	4.119375248
297	4.123000345
298	4.12612139
299	4.12928565
300	4.131953426
301	4.135737311
302	4.135233577
303	4.138178271
304	4.141816337
305	4.144288846
306	4.147285323
307	4.151108987
308	4.148916565
309	4.152216453
310	4.15480814
311	4.157289938
312	4.16082449
313	4.164872094
314	4.160276681
315	4.164099711
316	4.166794304
317	4.168962364
318	4.171899884
319	4.175085551
320	4.170047839
321	4.173996901
322	4.17547936
323	4.178772888
324	4.180824466
325	4.183033683
326	4.175640164
327	4.181471271
328	4.183702426
329	4.18516594
330	4.189294107
331	4.190232379
332	4.183424522
333	4.18775782
334	4.190127595
335	4.19220109
336	4.196068128
337	4.198228851
338	4.201402749
339	4.202418412
340	4.206050911
341	4.205204819
342	4.207224106
343	4.208703116
344	4.216611521
345	4.211825281
346	4.213120407
347	4.216706529
348	4.220200818
349	4.218617247
350	4.213448749
351	4.226497166
352	4.185549821
353	4.232068667
354	4.210076409
355	4.217212464
356	4.22457171
357	4.201798757
358	4.226678004
359	4.216397901
360	4.226143303
361	4.227484651
362	4.223302639
363	4.227752566
364	4.233287278
365	4.232507725
366	4.237361699
367	4.230386224
368	4.233650105
369	4.23447037
370	4.240554235
371	4.241373385
372	4.24308864
373	4.233833796
374	4.242205258
375	4.242088484
376	4.241216136
377	4.244964892
378	4.235242775
379	4.243874961
380	4.247629922
381	4.249807993
382	4.261150188
383	4.25744041
384	4.261862497
385	4.256923855
386	4.268550743
387	4.265062589
388	4.259221301
389	4.269189446
390	4.264738799
391	4.269045577
392	4.269825313
393	4.276955528
394	4.27716023
395	4.27932191
396	4.276450203
397	4.265023903
398	4.275786025
399	4.26694854
400	4.2664304
401	4.474213553
402	4.499983617
403	4.4961243
404	4.493021241
405	4.490817868
406	4.49114465
407	4.486221173
408	4.48383142
409	4.481005821
410	4.480464038
411	4.478539419
412	4.477156595
413	4.47713283
414	4.46826419
415	4.471429282
416	4.471580952
417	4.473485045
418	4.466523464
419	4.48025499
420	4.480956345
421	4.490496408
422	4.492270906
423	4.505302819
424	4.507305662
425	4.513610172
426	4.637498841
427	4.637938797
428	4.635878731
429	4.637101372
430	4.640734609
431	4.639457378
432	4.651773151
433	4.658023217
434	4.664624861
435	4.664193165
436	4.672700262
437	4.671320073
438	4.669033011
439	4.67773951
440	4.6988086
441	4.697338401
442	4.70630317
443	4.722280302
444	4.719460064
445	4.741543375
446	4.75369027
447	4.758238867
448	4.764448092
449	4.776937364
450	4.734718147
451	4.819890921
452	4.834663081
453	4.84582079
454	4.85150593
455	4.858368613
456	4.866134397
457	4.879796572
458	4.8918268
459	4.893707984
460	4.888891287
461	4.878426813
462	4.876770636
463	4.864498814
464	4.855724229
465	4.682670847
466	4.638907927
467	4.572378423
468	4.577088407
469	4.52806102
470	4.509758448
471	4.481579034
472	4.431741396
473	4.412389008
474	4.36499546
475	4.35763736
476	4.340635777
477	4.331905653
478	4.28760656
479	4.289970615
480	4.244693719
481	4.254924591
482	4.211759505
483	4.221419873
484	4.180784931
485	4.18885373
486	4.317748805
487	4.178729405
488	4.277301444
489	4.136282777
490	4.220733539
491	4.28048918
492	4.372930743
493	4.471441919
494	4.4496713
495	4.542668957
496	4.535642244
497	4.566730758
498	4.642780638
499	4.635116274
500	4.635033834
501	4.675380257
502	4.696752443
503	4.6909407
504	4.686846474
505	4.686823876
506	4.56629076
507	4.693380048
508	4.75226266
509	4.736695999
510	4.625689843
511	4.719142143
512	4.720923417
513	4.77400774
514	4.761438913
515	4.753184482
516	4.650445981
517	4.717523528
518	4.768959827
519	4.811479016
520	4.798776131
521	4.788453861
522	4.775618895
523	4.781547361
524	4.826598206
525	4.815028607
526	4.831607077
527	4.822089711
528	4.861216761
529	4.848490411
530	4.883622404
531	4.880864412
532	4.881462246
533	4.877509575
534	4.907665748
535	4.892897893
536	4.915878046
537	4.908984096
538	4.906222823
539	4.922039338
540	4.909678139
541	4.918723381
542	4.915211791
543	4.917329931
544	4.921067102
545	4.915285454
546	4.918940428
547	4.920933824
548	4.921101142
549	4.924731784
550	4.926163193
551	4.947118462
552	4.948192941
553	4.950407692
554	4.950398462
555	4.952567843
556	4.953784313
557	4.955599179
558	4.959260673
559	4.963086268
560	4.966069093
561	4.969178387
562	4.973627504
563	4.973900138
564	4.978374098
565	4.978825772
566	4.981698337
567	4.986155269
568	4.990841514
569	4.995190694
570	4.99925988
571	5.003662202
572	5.007388134
573	5.011428897
574	5.01193751
575	5.015064824
576	5.031023706
577	5.035273632
578	5.037783497
579	5.041694925
580	5.045777595
581	5.047123756
582	5.048914352
583	5.050244812
584	5.055317941
585	5.057060345
586	5.058424236
587	5.059820293
588	5.06507807
589	5.071517219
590	5.076655656
591	5.082317378
592	5.082181198
593	5.087625926
594	5.094067546
595	5.098009081
596	5.10159641
597	5.103687985
598	5.104643147
599	5.106240793
600	5.109580431
601	5.12409198
602	5.127842572
603	5.131525247
604	5.130848966
605	5.134700177
606	5.134208693
607	5.137870322
608	5.136702409
609	5.139189836
610	5.139642958
611	5.142824074
612	5.142865817
613	5.145852405
614	5.14758239
615	5.151538494
616	5.151792294
617	5.155200487
618	5.154169954
619	5.154253467
620	5.157854285
621	5.159509997
622	5.161812973
623	5.160601317
624	5.167918445
625	5.164582184
626	5.170050906
627	5.163427496
628	5.172613875
629	5.164111868
630	5.167975273
631	5.169504187
632	5.171219285
633	5.175099513
634	5.176129563
635	5.176623437
636	5.174044073
637	5.170437787
638	5.182100839
639	5.185636336
640	5.183341446
641	5.18688953
642	5.188730116
643	5.184747235
644	5.190954815
645	5.191010444
646	5.192658886
647	5.192532842
648	5.195826446
649	5.195636504
650	5.197342685
651	5.197658583
652	5.198332039
653	5.200326896
654	5.197961936
655	5.20037458
656	5.203340586
657	5.204420259
658	5.20524854
659	5.206898785
660	5.208089749
661	5.208603803
662	5.209244225
663	5.212911698
664	5.215206492
665	5.216256763
666	5.21727819
667	5.215564625
668	5.218402177
669	5.217766682
670	5.220363609
671	5.220643602
672	5.224510221
673	5.223018349
674	5.223715258
675	5.222759088
676	5.223066522
677	5.221394582
678	5.223469969
679	5.225020966
680	5.225527841
681	5.226826283
682	5.226313993
683	5.227113993
684	5.227136856
685	5.22978614
686	5.228883503
687	5.230122303
688	5.230551861
689	5.230365118
690	5.22998975
691	5.231298167
692	5.231998289
693	5.232226107
694	5.232508633
695	5.234243391
696	5.234119668
697	5.23565093
698	5.23481812
699	5.235086707
700	5.235343166
701	5.236177406
702	5.236909418
703	5.237813112
704	5.239376487
705	5.240130684
706	5.241230937
707	5.240404459
708	5.2426387
709	5.24296786
710	5.244281257
711	5.244750757
712	5.24333716
713	5.245084429
714	5.245788213
715	5.244815494
716	5.245941833
717	5.24698872
718	5.246975542
719	5.248766262
720	5.247459488
721	5.249741847
722	5.251218806
723	5.251198649
724	5.24845388
725	5.249907532
726	5.250294753
727	5.248396017
728	5.248526994
729	5.250496243
730	5.248360502
731	5.249536631
732	5.249998546
733	5.251589885
734	5.249587551
735	5.249424979
736	5.251601237
737	5.250667717
738	5.251624592
739	5.2528955
740	5.254278142
741	5.252029227
742	5.25243928
743	5.25292836
744	5.254889868
745	5.255333161
746	5.256636685
747	5.258479749
748	5.254828199
749	5.255289101
750	5.25404963


==> P1_Eig_val_2_variation_conven_method.txt <==
1	5.987539288
2	5.988207525
3	6.002550352
4	6.025744112
5	6.060054122
6	6.110691931
7	6.183158077
8	6.235516409
9	6.250422843
10	6.249352384
11	6.240647131
12	6.222163877
13	6.190859734
14	6.148912298
15	6.121081779
16	6.194823948
17	6.288788031
18	6.369052329
19	6.381235769
20	6.217106537
21	5.963019064
22	5.847829314
23	5.746274143
24	5.688444607
25	5.519174174
26	5.620134028
27	5.344631563
28	5.739622197
29	5.108876085
30	5.736115414
31	5.231402014
32	5.557393041
33	5.31852076
34	5.341687014
35	5.258939628
36	5.228394523
37	5.194269925
38	5.148055907
39	5.084730951
40	5.005181237
41	4.951026681
42	4.894873289
43	4.882145264
44	4.830634592
45	4.796129458
46	4.743749526
47	4.688658515
48	4.61723055
49	4.561717613
50	4.467176067
51	4.395139524
52	4.319735104
53	4.25718308
54	4.14463289
55	4.08149916
56	3.95503673
57	3.905524927
58	3.77168139
59	3.686345895
60	3.608195318
61	3.575465187
62	3.568546103
63	3.571207876
64	3.577233165
65	3.585206439
66	3.591257586
67	3.593063238
68	3.590739491
69	3.580201815
70	3.561598308
71	3.537437396
72	3.51347159
73	3.491149831
74	3.466371442
75	3.440115669
76	3.415904824
77	3.393824795
78	3.373904526
79	3.355575763
80	3.335651412
81	3.318427389
82	3.302676336
83	3.28925923
84	3.275011752
85	3.258465198
86	3.243752424
87	3.23002451
88	3.213145829
89	3.197481095
90	3.175914681
91	3.158233933
92	3.139193722
93	3.12266537
94	3.099309001
95	3.093846492
96	3.043262013
97	3.154837668
98	2.930693069
99	3.391605007
100	3.1004546
101	2.947959124
102	3.411266928
103	3.107796126
104	2.981383363
105	3.428954626
106	3.124142826
107	3.095981674
108	3.197728111
109	2.987856257
110	3.539681102
111	3.202742727
112	2.998506798
113	3.574537409
114	3.195496792
115	3.013453208
116	3.605607397
117	3.199760294
118	3.029132078
119	3.63485015
120	3.217279307
121	3.042531725
122	3.650657202
123	3.213313084
124	3.068334509
125	3.660514035
126	3.260160614
127	3.070615057
128	3.666082474
129	3.239571789
130	3.113670935
131	3.652119552
132	3.284727719
133	3.103329551
134	3.66785668
135	3.314395998
136	3.117234395
137	3.647303288
138	3.357273524
139	3.132781573
140	3.628652225
141	3.358230204
142	3.207399342
143	3.560927395
144	3.328569175
145	3.366168418
146	3.297510576
147	3.441512118
148	3.315131824
149	3.436223001
150	3.331029211
151	3.413738516
152	3.360084802
153	3.391777597
154	3.379684403
155	3.394948528
156	3.383557914
157	3.405411449
158	3.408154969
159	3.420582538
160	3.427834278
161	3.441235116
162	3.429625598
163	3.461765371
164	3.460542929
165	3.478453753
166	3.484572137
167	3.497406842
168	3.487302067
169	3.52008904
170	3.520553195
171	3.538278151
172	3.54643999
173	3.558945039
174	3.549841205
175	3.574163428
176	3.574941459
177	3.58449001
178	3.588675455
179	3.594954968
180	3.581372954
181	3.605245123
182	3.602196655
183	3.61402925
184	3.617592303
185	3.625755412
186	3.613744329
187	3.638430213
188	3.63744059
189	3.649697327
190	3.656784012
191	3.664092938
192	3.656070396
193	3.680363158
194	3.683061444
195	3.695473825
196	3.705074563
197	3.711921071
198	3.724060625
199	3.732665178
200	3.742597324
201	3.7506156
202	3.761014003
203	3.760306986
204	3.773166253
205	3.777463749
206	3.785808977
207	3.790871458
208	3.799031406
209	3.792801882
210	3.805948324
211	3.808635919
212	3.815808567
213	3.821540247
214	3.827669972
215	3.820780607
216	3.834059048
217	3.837529869
218	3.844821417
219	3.851695162
220	3.857340707
221	3.850593682
222	3.864449971
223	3.867824701
224	3.874475715
225	3.881487089
226	3.885129982
227	3.87741697
228	3.891583533
229	3.893981056
230	3.90094026
231	3.907643566
232	3.910320118
233	3.917744102
234	3.921978546
235	3.92773218
236	3.933454706
237	3.940154435
238	3.938538462
239	3.947721562
240	3.951337626
241	3.956734487
242	3.962006897
243	3.967509445
244	3.961968201
245	3.971387308
246	3.973880526
247	3.978623197
248	3.983589096
249	3.987957974
250	3.980543711
251	3.990515326
252	3.992612587
253	3.997671793
254	4.002665341
255	4.006186464
256	3.997651002
257	4.009081454
258	4.009764397
259	4.014821433
260	4.019714644
261	4.022685791
262	4.02710582
263	4.031100561
264	4.034967203
265	4.043983223
266	4.044907218
267	4.041213145
268	4.0493033
269	4.051960837
270	4.055634949
271	4.059709063
272	4.064497087
273	4.06139639
274	4.070605891
275	4.068621031
276	4.073572141
277	4.081862282
278	4.080731728
279	4.073083428
280	4.083451815
281	4.085504331
282	4.089231059
283	4.093432532
284	4.096045012
285	4.091135829
286	4.095932052
287	4.099185348
288	4.102048788
289	4.106117522
290	4.107676646
291	4.102172381
292	4.107196822
293	4.109943463
294	4.113531136
295	4.117523923
296	4.119856726
297	4.123559276
298	4.126871316
299	4.129976482
300	4.133235257
301	4.137005501
302	4.136197428
303	4.139824128
304	4.142713248
305	4.145271273
306	4.148250279
307	4.151798087
308	4.14997845
309	4.152787077
310	4.155604183
311	4.158358607
312	4.162269896
313	4.164747207
314	4.161918312
315	4.164906363
316	4.167804739
317	4.169959425
318	4.172905168
319	4.176000656
320	4.170268557
321	4.174136465
322	4.177440398
323	4.178803905
324	4.182637742
325	4.184351949
326	4.175355858
327	4.18353846
328	4.183016467
329	4.187185135
330	4.189967865
331	4.192669989
332	4.187294012
333	4.189459056
334	4.193242023
335	4.193910739
336	4.197764235
337	4.20006107
338	4.200775487
339	4.201839547
340	4.208457585
341	4.212542283
342	4.211942987
343	4.2113857
344	4.214581938
345	4.215329923
346	4.220521731
347	4.21670654
348	4.232850007
349	4.218157776
350	4.229357452
351	4.224513979
352	4.237856106
353	4.232820503
354	4.239819756
355	4.240206001
356	4.234440991
357	4.234495678
358	4.236683882
359	4.244518928
360	4.247714071
361	4.24122076
362	4.237674683
363	4.240804565
364	4.242039793
365	4.247087778
366	4.257716689
367	4.250257222
368	4.249262874
369	4.253282414
370	4.259948664
371	4.254305713
372	4.25724277
373	4.250839618
374	4.237606938
375	4.258696263
376	4.25336485
377	4.260279175
378	4.261398903
379	4.256333529
380	4.258507049
381	4.259663319
382	4.261729965
383	4.26666904
384	4.267477037
385	4.271867083
386	4.271099346
387	4.274027489
388	4.275188702
389	4.277608684
390	4.27839864
391	4.278385925
392	4.280458419
393	4.281764499
394	4.280817433
395	4.286095739
396	4.287560124
397	4.28256318
398	4.294372675
399	4.288769837
400	4.290869945
401	4.483753118
402	4.512453916
403	4.505680411
404	4.502449853
405	4.500117525
406	4.493452202
407	4.490208781
408	4.4919725
409	4.491856174
410	4.491231289
411	4.490120851
412	4.488980193
413	4.491834296
414	4.491303656
415	4.493086048
416	4.494356758
417	4.501147418
418	4.506702545
419	4.494979702
420	4.513907754
421	4.517135114
422	4.532451451
423	4.529535611
424	4.526957429
425	4.524498228
426	4.665280014
427	4.667333285
428	4.661698346
429	4.668636432
430	4.669820744
431	4.669073115
432	4.666708246
433	4.675052451
434	4.680962325
435	4.677329396
436	4.679316081
437	4.690581727
438	4.688429075
439	4.693926336
440	4.689783006
441	4.707182054
442	4.724882992
443	4.713581658
444	4.728157233
445	4.737530008
446	4.749294422
447	4.751042192
448	4.777611066
449	4.789698163
450	4.778604285
451	4.86303304
452	4.865967872
453	4.863879426
454	4.86937065
455	4.87967335
456	4.898993333
457	4.892880575
458	4.916322577
459	4.917373395
460	4.906112353
461	4.947759015
462	4.940695662
463	4.940732321
464	4.935272932
465	4.925758255
466	4.918101404
467	4.913328934
468	4.897131907
469	4.851843326
470	4.698648536
471	4.657362361
472	4.615422422
473	4.606620632
474	4.574414514
475	4.550131127
476	4.542406202
477	4.519326834
478	4.483256684
479	4.466232887
480	4.429560378
481	4.409661236
482	4.373980045
483	4.358419751
484	4.338842913
485	4.319278113
486	4.246918753
487	4.266501242
488	4.21887332
489	4.223099657
490	4.176096617
491	4.171497917
492	4.123972867
493	4.116176502
494	4.06106979
495	4.214223868
496	4.283931203
497	4.180063393
498	4.279894223
499	4.324014663
500	4.403267607
501	4.375337492
502	4.466503187
503	4.482385597
504	4.552834659
505	4.557822385
506	4.560908898
507	4.621333731
508	4.618372668
509	4.61631788
510	4.677177951
511	4.689118001
512	4.705074763
513	4.70219332
514	4.724866183
515	4.723130131
516	4.734043025
517	4.687390453
518	4.747943361
519	4.760921163
520	4.764043011
521	4.812877891
522	4.718846627
523	4.674536261
524	4.743635443
525	4.808570963
526	4.833615554
527	4.830348327
528	4.731172386
529	4.812755773
530	4.855984617
531	4.845749371
532	4.885721471
533	4.785206447
534	4.824864124
535	4.859266181
536	4.887971359
537	4.869168879
538	4.860961239
539	4.89386252
540	4.91119454
541	4.905081616
542	4.926583608
543	4.923558992
544	4.939207504
545	4.955824738
546	4.952879453
547	4.947522025
548	4.940199819
549	4.965784502
550	4.961970839
551	4.977361863
552	4.97326341
553	4.984010386
554	4.991962911
555	4.987460939
556	4.986338722
557	4.985354941
558	4.984226392
559	4.981607721
560	4.966802916
561	4.971841134
562	4.977977874
563	4.9646858
564	4.987632624
565	5.002828552
566	5.000250949
567	5.001353019
568	4.999363927
569	4.998047986
570	4.996109158
571	4.993098885
572	5.00234698
573	4.998853376
574	4.998436719
575	5.009263024
576	5.024138736
577	5.02992535
578	5.024585132
579	5.026093629
580	5.026243354
581	5.028043638
582	5.030096156
583	5.029463151
584	5.029547158
585	5.034301359
586	5.033586155
587	5.032284939
588	5.036342814
589	5.034754112
590	5.036893533
591	5.037178687
592	5.037467157
593	5.039459117
594	5.04148313
595	5.043631005
596	5.043782602
597	5.045721536
598	5.047460372
599	5.04792985
600	5.05029287
601	5.063381758
602	5.064329241
603	5.066132552
604	5.068178424
605	5.069985294
606	5.071002714
607	5.073722153
608	5.074479316
609	5.074726138
610	5.074927746
611	5.077843883
612	5.078897073
613	5.078462366
614	5.079388653
615	5.079337653
616	5.078533955
617	5.081083826
618	5.082550498
619	5.08242228
620	5.083998943
621	5.085408541
622	5.085863848
623	5.089272013
624	5.088101847
625	5.091398432
626	5.090961574
627	5.095209572
628	5.097709433
629	5.098896857
630	5.102202125
631	5.105139594
632	5.106647269
633	5.108816194
634	5.111469998
635	5.11571554
636	5.114167097
637	5.116841545
638	5.121145196
639	5.12253393
640	5.123856527
641	5.127348648
642	5.130701887
643	5.132253991
644	5.1362579
645	5.139795508
646	5.144014783
647	5.143414122
648	5.148147909
649	5.14934089
650	5.153677679
651	5.155854145
652	5.160627552
653	5.166219277
654	5.170151439
655	5.175354735
656	5.17669376
657	5.176070359
658	5.173952365
659	5.178522456
660	5.187550996
661	5.184259303
662	5.190322606
663	5.186527657
664	5.190442473
665	5.190517293
666	5.193439678
667	5.19307097
668	5.196794859
669	5.19973777
670	5.201380242
671	5.202566672
672	5.204325176
673	5.204025131
674	5.205170723
675	5.209357075
676	5.209322107
677	5.209860938
678	5.210175593
679	5.210810188
680	5.210807383
681	5.212611157
682	5.213070216
683	5.214075205
684	5.212446443
685	5.215393541
686	5.217223725
687	5.218238428
688	5.219094921
689	5.219716414
690	5.220127833
691	5.222453829
692	5.224183566
693	5.22569644
694	5.2250015
695	5.226072601
696	5.227618576
697	5.229499779
698	5.22748203
699	5.231070749
700	5.23185215
701	5.230755532
702	5.232257718
703	5.233552019
704	5.235843057
705	5.236780409
706	5.238337682
707	5.239113191
708	5.240884594
709	5.237445902
710	5.239001619
711	5.235956827
712	5.239302079
713	5.244483853
714	5.239623398
715	5.242941666
716	5.242677371
717	5.246772248
718	5.240048071
719	5.24594572
720	5.247194967
721	5.251404371
722	5.234719719
723	5.240114495
724	5.248662621
725	5.256510841
726	5.252378357
727	5.252319795
728	5.251744592
729	5.256444705
730	5.260565449
731	5.249109503
732	5.255050871
733	5.237256247
734	5.231336964
735	5.236501333
736	5.245443918
737	5.2464819
738	5.255623593
739	5.252521592
740	5.273859025
741	5.272543711
742	5.2733386
743	5.085142992
744	5.186946104
745	5.240976686
746	5.241376051
747	5.244286461
748	5.243074869
749	5.232713823
750	5.242184792


==> P1_Obj_val_variation_ELTD_method.txt <==
1	1.324492063
2	1.322309318
3	1.316494992
4	1.308217321
5	1.296507509
6	1.279559238
7	1.255902103
8	1.233226507
9	1.21575757
10	1.199585382
11	1.182099527
12	1.162651565
13	1.140757866
14	1.11495215
15	1.085429311
16	1.056611237
17	1.029508053
18	1.003338684
19	0.977788801
20	0.95259613
21	0.928072614
22	0.905451263
23	0.882635341
24	0.859826958
25	0.836787134
26	0.813998251
27	0.793237706
28	0.77477441
29	0.758617739
30	0.74396421
31	0.729789966
32	0.715528575
33	0.702053449
34	0.689088867
35	0.676963726
36	0.665494193
37	0.6538326
38	0.641847057
39	0.629742174
40	0.618160982
41	0.607094555
42	0.596523856
43	0.586364669
44	0.576641202
45	0.567487167
46	0.55879694
47	0.550516809
48	0.54264193
49	0.535068219
50	0.528007796
51	0.521370579
52	0.51491126
53	0.508705891
54	0.503068937
55	0.497779115
56	0.49264518
57	0.487564433
58	0.482812525
59	0.478239522
60	0.473658886
61	0.469177366
62	0.464825866
63	0.460477472
64	0.456091345
65	0.45167984
66	0.447283537
67	0.443005177
68	0.438842909
69	0.434847262
70	0.431033852
71	0.427449302
72	0.424006294
73	0.420611046
74	0.417257961
75	0.413943783
76	0.410655116
77	0.407383308
78	0.404186176
79	0.400996857
80	0.397909864
81	0.394925615
82	0.391998157
83	0.389093544
84	0.386240035
85	0.383441258
86	0.3807457
87	0.378131411
88	0.375580958
89	0.373061288
90	0.37060482
91	0.36823168
92	0.365931326
93	0.363674033
94	0.361452655
95	0.359225826
96	0.357160245
97	0.355052809
98	0.354918656
99	0.354199646
100	0.350675813
101	0.349952129
102	0.349540019
103	0.346418712
104	0.345567877
105	0.345105966
106	0.342361401
107	0.340796047
108	0.339330865
109	0.343728568
110	0.340826399
111	0.336918015
112	0.34334931
113	0.338697784
114	0.33484951
115	0.341997016
116	0.336788703
117	0.33300165
118	0.339264285
119	0.335028478
120	0.331289802
121	0.339866176
122	0.333464448
123	0.329776298
124	0.332012941
125	0.331282554
126	0.328005902
127	0.337401179
128	0.330294547
129	0.326792229
130	0.328085318
131	0.327874707
132	0.325057391
133	0.329784932
134	0.327043548
135	0.32391548
136	0.326830442
137	0.325327395
138	0.322361849
139	0.325176543
140	0.323601077
141	0.321063657
142	0.321016718
143	0.320572154
144	0.319225177
145	0.318522999
146	0.318033179
147	0.317421828
148	0.316872496
149	0.316156061
150	0.315685895
151	0.314915642
152	0.314298875
153	0.313573446
154	0.312930884
155	0.312188925
156	0.311648492
157	0.310907052
158	0.310197076
159	0.309459678
160	0.30870228
161	0.307908397
162	0.307338971
163	0.306535561
164	0.305794761
165	0.305023596
166	0.304271384
167	0.30352666
168	0.302989332
169	0.302224523
170	0.301502808
171	0.300759176
172	0.300007793
173	0.29923553
174	0.298624407
175	0.297830873
176	0.297072766
177	0.296312942
178	0.29555392
179	0.2948088
180	0.294274204
181	0.293549744
182	0.292862485
183	0.29215881
184	0.291461558
185	0.290781887
186	0.290351755
187	0.289675209
188	0.289040575
189	0.288383498
190	0.287695162
191	0.287030625
192	0.286600841
193	0.285868478
194	0.285177591
195	0.284468214
196	0.283730771
197	0.283048903
198	0.282318703
199	0.281618915
200	0.280928218
201	0.280259013
202	0.279571064
203	0.27905137
204	0.27842722
205	0.277855085
206	0.277288038
207	0.27674362
208	0.276180718
209	0.275839394
210	0.275311477
211	0.274839892
212	0.274366079
213	0.273892406
214	0.273423713
215	0.273180561
216	0.272699784
217	0.272272449
218	0.271841333
219	0.271393839
220	0.270974044
221	0.270781926
222	0.270315972
223	0.269916
224	0.269513862
225	0.269086761
226	0.268715266
227	0.268574357
228	0.268137909
229	0.267776728
230	0.267407222
231	0.267007843
232	0.266677685
233	0.266293787
234	0.26594098
235	0.265581389
236	0.265214502
237	0.264835411
238	0.264591441
239	0.264222373
240	0.263899495
241	0.263578878
242	0.263249639
243	0.262909809
244	0.262764189
245	0.26242604
246	0.262133251
247	0.261837011
248	0.261531008
249	0.261232936
250	0.261147003
251	0.260826275
252	0.260565513
253	0.260289468
254	0.259998052
255	0.25973235
256	0.259699445
257	0.259377293
258	0.259149446
259	0.258897283
260	0.258624306
261	0.258384915
262	0.258131604
263	0.25788062
264	0.25763618
265	0.257311013
266	0.257125361
267	0.256982875
268	0.256635023
269	0.256485024
270	0.256255327
271	0.25603375
272	0.255793578
273	0.255687221
274	0.255413133
275	0.255280922
276	0.255076939
277	0.254862003
278	0.25464511
279	0.254579577
280	0.254389318
281	0.254195137
282	0.254008364
283	0.253802354
284	0.253626369
285	0.253574968
286	0.253392036
287	0.253215859
288	0.253047351
289	0.252857485
290	0.252679987
291	0.252667255
292	0.252499498
293	0.252326331
294	0.25216458
295	0.251969545
296	0.251806085
297	0.25162314
298	0.251447531
299	0.251267723
300	0.251091667
301	0.250899873
302	0.250775065
303	0.250608614
304	0.250428707
305	0.250259947
306	0.250084414
307	0.249897588
308	0.249811096
309	0.249652763
310	0.249494903
311	0.249343525
312	0.249177497
313	0.249000257
314	0.248966959
315	0.24881981
316	0.248674258
317	0.248538275
318	0.248395478
319	0.248247687
320	0.248229003
321	0.248094547
322	0.247983784
323	0.247843269
324	0.247723709
325	0.247599815
326	0.247648605
327	0.247502355
328	0.247384517
329	0.247282873
330	0.247141071
331	0.24704122
332	0.247093153
333	0.246974898
334	0.246869588
335	0.246764141
336	0.246638544
337	0.246529197
338	0.246402884
339	0.24630189
340	0.246160399
341	0.246087151
342	0.245993817
343	0.245906207
344	0.245719778
345	0.245690199
346	0.245609583
347	0.245487739
348	0.245374003
349	0.245253727
350	0.245312821
351	0.245041566
352	0.245971922
353	0.245102976
354	0.245484045
355	0.245130115
356	0.244936971
357	0.24554665
358	0.24490959
359	0.245169791
360	0.244770822
361	0.244653295
362	0.24461361
363	0.244504165
364	0.244390783
365	0.244293459
366	0.244158435
367	0.244191018
368	0.244091911
369	0.244005643
370	0.243853683
371	0.243775781
372	0.243670991
373	0.243784826
374	0.243601926
375	0.243518766
376	0.243471269
377	0.243378362
378	0.243621038
379	0.243320645
380	0.243149122
381	0.243074064
382	0.242866005
383	0.242776859
384	0.242594498
385	0.242708222
386	0.242383411
387	0.24242358
388	0.242394733
389	0.242204931
390	0.24223379
391	0.242086455
392	0.241991139
393	0.241824984
394	0.241768565
395	0.241656567
396	0.241636828
397	0.242055427
398	0.241672218
399	0.241752438
400	0.241870095
401	0.236774001
402	0.23579135
403	0.235718232
404	0.235524732
405	0.235621467
406	0.235585985
407	0.235286601
408	0.235198092
409	0.234996085
410	0.234796274
411	0.234634691
412	0.234477869
413	0.234272064
414	0.234280509
415	0.234033664
416	0.233864584
417	0.233699919
418	0.233787473
419	0.233390692
420	0.233328152
421	0.23300468
422	0.232901835
423	0.232529714
424	0.232440582
425	0.232257767
426	0.229628413
427	0.229120054
428	0.228837122
429	0.228746378
430	0.228364554
431	0.228165557
432	0.227828419
433	0.227410529
434	0.227032657
435	0.227106935
436	0.226607775
437	0.22656692
438	0.226618656
439	0.226137752
440	0.225434381
441	0.225180466
442	0.224739465
443	0.224128171
444	0.224026947
445	0.223251678
446	0.222669856
447	0.222487655
448	0.222024635
449	0.221381311
450	0.222019421
451	0.220183571
452	0.219517744
453	0.219193009
454	0.218929395
455	0.218435392
456	0.218176762
457	0.217552209
458	0.217014969
459	0.216746203
460	0.216602951
461	0.216509365
462	0.216372952
463	0.216421821
464	0.216471298
465	0.221010776
466	0.224092409
467	0.23111904
468	0.236131178
469	0.243042099
470	0.250334739
471	0.240536402
472	0.257629648
473	0.268980344
474	0.27830497
475	0.29526235
476	0.286898163
477	0.313222924
478	0.316542313
479	0.341219359
480	0.345570163
481	0.363239999
482	0.370396389
483	0.370790003
484	0.391050282
485	0.381301676
486	0.272527767
487	0.274828367
488	0.25103177
489	0.258554471
490	0.246452348
491	0.240088748
492	0.23540998
493	0.231551308
494	0.232061939
495	0.228838219
496	0.228473016
497	0.227300914
498	0.224865127
499	0.224487049
500	0.22428672
501	0.223143728
502	0.222517884
503	0.222296722
504	0.222210932
505	0.222139993
506	0.225248396
507	0.222475931
508	0.220978723
509	0.221047821
510	0.223858967
511	0.221793857
512	0.221703402
513	0.220368658
514	0.220492861
515	0.220540515
516	0.223186979
517	0.221672154
518	0.220388464
519	0.219223042
520	0.219286685
521	0.219385542
522	0.21970821
523	0.219579531
524	0.218407238
525	0.21853996
526	0.218166934
527	0.218304671
528	0.217349751
529	0.217530197
530	0.216586041
531	0.216627255
532	0.21656979
533	0.216531785
534	0.215656013
535	0.215923728
536	0.215213416
537	0.215294315
538	0.215281273
539	0.214779228
540	0.215050562
541	0.214733228
542	0.214778542
543	0.214672901
544	0.214526701
545	0.214675914
546	0.214540708
547	0.214464227
548	0.214441606
549	0.214323795
550	0.214273792
551	0.213850455
552	0.213813298
553	0.21372805
554	0.213732634
555	0.213662207
556	0.213629423
557	0.213575793
558	0.213465942
559	0.213357093
560	0.213277963
561	0.213202878
562	0.213087873
563	0.213091529
564	0.212973177
565	0.212968743
566	0.212897521
567	0.212785458
568	0.212671822
569	0.212564173
570	0.212461926
571	0.212345703
572	0.212245957
573	0.212129148
574	0.212120141
575	0.212021779
576	0.211699926
577	0.211539192
578	0.211456685
579	0.211302811
580	0.211162248
581	0.211111756
582	0.211042751
583	0.210999665
584	0.210790249
585	0.21072791
586	0.21067672
587	0.210623774
588	0.210410335
589	0.210193697
590	0.210011592
591	0.209816275
592	0.209814149
593	0.20961417
594	0.209404823
595	0.209252033
596	0.209146364
597	0.209027181
598	0.208985323
599	0.208925079
600	0.20879047
601	0.208424841
602	0.208243077
603	0.208064526
604	0.208078232
605	0.207878027
606	0.207859539
607	0.207678389
608	0.207687779
609	0.20759463
610	0.207563934
611	0.207443001
612	0.207408636
613	0.207322813
614	0.207194514
615	0.207083848
616	0.206985695
617	0.206844114
618	0.206860388
619	0.206847399
620	0.206728664
621	0.206617172
622	0.206511418
623	0.206459602
624	0.206289925
625	0.206276951
626	0.206135753
627	0.206164297
628	0.205965339
629	0.206065571
630	0.205947951
631	0.20587711
632	0.205801561
633	0.205698915
634	0.205639189
635	0.205591979
636	0.205629512
637	0.205652895
638	0.205397361
639	0.205305926
640	0.205331057
641	0.205230582
642	0.205180416
643	0.205205976
644	0.205067701
645	0.205036806
646	0.204973261
647	0.20493324
648	0.204839042
649	0.204803274
650	0.204761275
651	0.204709205
652	0.204656838
653	0.204580341
654	0.204617047
655	0.20453003
656	0.204444704
657	0.204389684
658	0.204333451
659	0.204269283
660	0.204215876
661	0.204173329
662	0.204122549
663	0.204026779
664	0.203958204
665	0.203904948
666	0.203857653
667	0.20384023
668	0.203754926
669	0.203728677
670	0.2036465
671	0.203596357
672	0.20349406
673	0.203465128
674	0.2034266
675	0.20338262
676	0.203336597
677	0.203320419
678	0.203251277
679	0.203206188
680	0.203150489
681	0.203095782
682	0.203098991
683	0.203068665
684	0.203028074
685	0.202967594
686	0.20294067
687	0.20289199
688	0.202836237
689	0.202836238
690	0.202828685
691	0.202769043
692	0.202723226
693	0.202676016
694	0.202670632
695	0.202616522
696	0.202572011
697	0.20251337
698	0.202520621
699	0.202472752
700	0.202458263
701	0.202399653
702	0.202347163
703	0.202297769
704	0.202241697
705	0.202194635
706	0.202144591
707	0.202152556
708	0.202087345
709	0.20205596
710	0.201999073
711	0.201947335
712	0.201968206
713	0.201898338
714	0.201851332
715	0.201847884
716	0.201794764
717	0.201754017
718	0.201713906
719	0.201653439
720	0.201671182
721	0.201606855
722	0.201556433
723	0.201515165
724	0.201551992
725	0.201520252
726	0.201500599
727	0.20152157
728	0.201513812
729	0.201448292
730	0.201474163
731	0.201447313
732	0.201431561
733	0.201376192
734	0.201397901
735	0.201396983
736	0.201341417
737	0.201347751
738	0.201301013
739	0.201253409
740	0.201224683
741	0.201222802
742	0.201203196
743	0.201193489
744	0.201136377
745	0.201106181
746	0.201086277
747	0.201026826
748	0.201079681
749	0.201038628
750	0.201048191


==> P1_Obj_val_variation_conven_method.txt <==
1	1.324492063
2	1.322309318
3	1.316494992
4	1.308217321
5	1.29650751
6	1.279559238
7	1.255902103
8	1.233226506
9	1.21575757
10	1.199585382
11	1.182099527
12	1.162651564
13	1.140757866
14	1.11495215
15	1.085429311
16	1.056611237
17	1.029508053
18	1.003338684
19	0.977788801
20	0.95259613
21	0.928072614
22	0.905451263
23	0.882635341
24	0.859826958
25	0.836787134
26	0.813998251
27	0.793237706
28	0.77477441
29	0.758617739
30	0.74396421
31	0.729789966
32	0.715528575
33	0.702053449
34	0.689088867
35	0.676963726
36	0.665494193
37	0.6538326
38	0.641847057
39	0.629742174
40	0.618160982
41	0.607094555
42	0.596523856
43	0.586364669
44	0.576641202
45	0.567487167
46	0.55879694
47	0.550516809
48	0.54264193
49	0.535068219
50	0.528007796
51	0.521370579
52	0.51491126
53	0.508705891
54	0.503068937
55	0.497779115
56	0.49264518
57	0.487564433
58	0.482812525
59	0.478239522
60	0.473658886
61	0.469177366
62	0.464825866
63	0.460477472
64	0.456091345
65	0.45167984
66	0.447283537
67	0.443005177
68	0.438842909
69	0.434847262
70	0.431033852
71	0.427449302
72	0.424006294
73	0.420611046
74	0.417257961
75	0.413943783
76	0.410655116
77	0.407383308
78	0.404186176
79	0.400996857
80	0.397909864
81	0.394925615
82	0.391998157
83	0.389093544
84	0.386240035
85	0.383441258
86	0.3807457
87	0.378131411
88	0.375580958
89	0.373061288
90	0.370604821
91	0.36823168
92	0.365931326
93	0.363674032
94	0.361452657
95	0.359225822
96	0.357160264
97	0.35505285
98	0.354918671
99	0.354199619
100	0.350675815
101	0.349952043
102	0.34953989
103	0.346418661
104	0.345567341
105	0.345105198
106	0.342361117
107	0.340795132
108	0.339327908
109	0.34370289
110	0.340820891
111	0.336914337
112	0.343358445
113	0.338694943
114	0.334846469
115	0.341976695
116	0.336785211
117	0.332998292
118	0.339289632
119	0.335026841
120	0.331287522
121	0.339807011
122	0.333461582
123	0.329772932
124	0.332135097
125	0.331320755
126	0.328022698
127	0.33756782
128	0.330312101
129	0.326809071
130	0.327801555
131	0.327719521
132	0.32499626
133	0.32858143
134	0.326799331
135	0.323778762
136	0.326659758
137	0.325186267
138	0.32223609
139	0.324894408
140	0.323426636
141	0.32091897
142	0.320845224
143	0.32039702
144	0.319068492
145	0.318363107
146	0.317877582
147	0.317257284
148	0.316681741
149	0.315953186
150	0.315479887
151	0.314701606
152	0.31407749
153	0.313347477
154	0.312696423
155	0.311950785
156	0.311404067
157	0.31065749
158	0.309943354
159	0.30920235
160	0.308442427
161	0.307637356
162	0.307066844
163	0.306257714
164	0.305513114
165	0.304741168
166	0.303984916
167	0.303236046
168	0.302691302
169	0.301916172
170	0.30118878
171	0.300431976
172	0.299669593
173	0.298885658
174	0.298267679
175	0.297477852
176	0.296729234
177	0.295979519
178	0.295229834
179	0.294492978
180	0.293965109
181	0.293245931
182	0.292564529
183	0.291868771
184	0.291181022
185	0.290508271
186	0.290090204
187	0.289420596
188	0.288793264
189	0.288139126
190	0.287450513
191	0.286786283
192	0.286355306
193	0.285628038
194	0.284944324
195	0.284245294
196	0.283516683
197	0.282852118
198	0.282137966
199	0.281449519
200	0.280770386
201	0.280105878
202	0.279427245
203	0.278911743
204	0.278294507
205	0.277728709
206	0.277166765
207	0.276629935
208	0.276077495
209	0.275746966
210	0.275232135
211	0.274778518
212	0.274321747
213	0.273862279
214	0.27341096
215	0.273184946
216	0.272715626
217	0.272299987
218	0.271879151
219	0.271438138
220	0.271024137
221	0.270838591
222	0.270377934
223	0.269984024
224	0.269588227
225	0.269166165
226	0.26879721
227	0.268658824
228	0.268220889
229	0.267861707
230	0.267490552
231	0.267091105
232	0.266761867
233	0.26638057
234	0.266026206
235	0.265666192
236	0.265297035
237	0.264918043
238	0.264673206
239	0.26430542
240	0.263979858
241	0.263655631
242	0.263322525
243	0.262981157
244	0.262832758
245	0.262493624
246	0.262200186
247	0.261902529
248	0.261594182
249	0.261293345
250	0.261207252
251	0.26088875
252	0.260623443
253	0.260346987
254	0.260055303
255	0.259785469
256	0.259743652
257	0.259421674
258	0.259192166
259	0.258936905
260	0.25866251
261	0.258422218
262	0.258167708
263	0.257915896
264	0.257671136
265	0.257342508
266	0.257122384
267	0.257020775
268	0.25674833
269	0.256526917
270	0.256312356
271	0.256085526
272	0.255844011
273	0.255741279
274	0.255461484
275	0.25533465
276	0.255126728
277	0.254835606
278	0.254694909
279	0.254715892
280	0.254445259
281	0.25425946
282	0.254064181
283	0.25385346
284	0.253671207
285	0.25362721
286	0.253442023
287	0.253256809
288	0.253081628
289	0.252884595
290	0.252722823
291	0.252695689
292	0.252518778
293	0.252350152
294	0.25217266
295	0.251981086
296	0.251810033
297	0.251628523
298	0.251445769
299	0.251264306
300	0.251077468
301	0.250884337
302	0.250760615
303	0.250586374
304	0.250406546
305	0.250235739
306	0.250060583
307	0.249875469
308	0.249781106
309	0.249624573
310	0.249461179
311	0.249304309
312	0.249130249
313	0.248970228
314	0.248911265
315	0.248776932
316	0.248626181
317	0.248488589
318	0.24834036
319	0.24818882
320	0.248185472
321	0.248048423
322	0.247907626
323	0.247790487
324	0.247646798
325	0.247523228
326	0.247605591
327	0.247406774
328	0.247341739
329	0.24719412
330	0.247075045
331	0.246944453
332	0.246964428
333	0.246868378
334	0.246748982
335	0.246656335
336	0.24653138
337	0.246418119
338	0.246321161
339	0.246293791
340	0.246065941
341	0.245899803
342	0.245827055
343	0.245753748
344	0.245630738
345	0.245529668
346	0.245387953
347	0.245355569
348	0.24498499
349	0.245163577
350	0.244917822
351	0.244927206
352	0.244613747
353	0.244589291
354	0.24440984
355	0.244312845
356	0.244330791
357	0.24425765
358	0.244173127
359	0.243972349
360	0.243840887
361	0.243877893
362	0.243861327
363	0.243759754
364	0.243657848
365	0.243564172
366	0.243332095
367	0.243300184
368	0.243264762
369	0.243135158
370	0.242961631
371	0.242974686
372	0.242873213
373	0.242916386
374	0.243367151
375	0.242794537
376	0.242768842
377	0.242611102
378	0.242509026
379	0.242533628
380	0.242453753
381	0.242371298
382	0.242286335
383	0.242140597
384	0.242068078
385	0.241937576
386	0.241880281
387	0.241774366
388	0.241695519
389	0.241588087
390	0.241516044
391	0.241454232
392	0.241363615
393	0.241283982
394	0.241242056
395	0.241085088
396	0.241011104
397	0.241074205
398	0.240805135
399	0.240817585
400	0.240735944
401	0.236047783
402	0.235064261
403	0.234951983
404	0.234804456
405	0.23465495
406	0.234911918
407	0.234972144
408	0.234530419
409	0.234287139
410	0.23410698
411	0.233932332
412	0.233760581
413	0.233477788
414	0.233289657
415	0.23306741
416	0.232878395
417	0.232595214
418	0.232352151
419	0.232573905
420	0.232107088
421	0.231921103
422	0.231504248
423	0.231556604
424	0.231652026
425	0.231749128
426	0.228813471
427	0.228578599
428	0.228672729
429	0.22799176
430	0.227621236
431	0.227728632
432	0.227765475
433	0.227121796
434	0.226684828
435	0.226818052
436	0.226414124
437	0.225917748
438	0.225700608
439	0.225609547
440	0.225632873
441	0.224952271
442	0.224259683
443	0.224196571
444	0.223781654
445	0.223306331
446	0.222793823
447	0.222508375
448	0.221720437
449	0.221158758
450	0.220893651
451	0.21943246
452	0.219106441
453	0.219139636
454	0.218740659
455	0.218117035
456	0.217374426
457	0.217253593
458	0.21653388
459	0.216382212
460	0.216258319
461	0.215239399
462	0.215170855
463	0.215171512
464	0.214922808
465	0.214861563
466	0.214825437
467	0.214759238
468	0.214868106
469	0.215536822
470	0.220520282
471	0.2253226
472	0.241296726
473	0.265692649
474	0.279513576
475	0.294351995
476	0.299775377
477	0.305252015
478	0.324102719
479	0.317772255
480	0.336068787
481	0.328448052
482	0.351432215
483	0.339162304
484	0.357858457
485	0.357247801
486	0.395205444
487	0.367735289
488	0.398750309
489	0.386294499
490	0.408557787
491	0.400888962
492	0.422134707
493	0.416615513
494	0.438393975
495	0.323698974
496	0.27869698
497	0.280920333
498	0.256163563
499	0.245906681
500	0.23713591
501	0.237979863
502	0.233485068
503	0.232390813
504	0.229450886
505	0.228453851
506	0.227780276
507	0.225708439
508	0.225259385
509	0.225197602
510	0.223382861
511	0.222677347
512	0.222050625
513	0.222082597
514	0.221413977
515	0.221348798
516	0.22105329
517	0.222291451
518	0.220904838
519	0.220575789
520	0.220404956
521	0.219135788
522	0.221506638
523	0.221842228
524	0.220457942
525	0.218912385
526	0.21839692
527	0.21833086
528	0.22091153
529	0.21903138
530	0.217813576
531	0.217919758
532	0.216746757
533	0.219455096
534	0.218439236
535	0.217430448
536	0.216551933
537	0.216822056
538	0.21700856
539	0.216077434
540	0.215552179
541	0.215650364
542	0.215022273
543	0.215035854
544	0.214542968
545	0.214030074
546	0.21403189
547	0.214132701
548	0.214277087
549	0.213562571
550	0.213610255
551	0.213342176
552	0.213390501
553	0.213052556
554	0.21279739
555	0.21287852
556	0.212871413
557	0.212877444
558	0.212896545
559	0.21292251
560	0.213286007
561	0.213164624
562	0.213002593
563	0.213305628
564	0.212711591
565	0.21231458
566	0.212367284
567	0.212316986
568	0.212348885
569	0.212355581
570	0.212386964
571	0.212448849
572	0.212185606
573	0.212272832
574	0.212276786
575	0.211957161
576	0.211730088
577	0.211537802
578	0.211687822
579	0.211634737
580	0.211631527
581	0.211551059
582	0.21147196
583	0.211478783
584	0.211465183
585	0.211296441
586	0.211317904
587	0.211372767
588	0.211229806
589	0.211293948
590	0.211202542
591	0.211199763
592	0.211193137
593	0.211114057
594	0.211042556
595	0.210970119
596	0.210974048
597	0.210907131
598	0.210848318
599	0.210840865
600	0.210752169
601	0.210500879
602	0.210472888
603	0.210394601
604	0.210308697
605	0.210230746
606	0.210186066
607	0.210069597
608	0.210024798
609	0.210009077
610	0.209998836
611	0.209855373
612	0.209775187
613	0.209787288
614	0.209740973
615	0.209738552
616	0.209756206
617	0.209630592
618	0.209525089
619	0.209528438
620	0.20944022
621	0.209358456
622	0.209338326
623	0.209167103
624	0.209163068
625	0.209010966
626	0.209011165
627	0.208838
628	0.208731344
629	0.208690612
630	0.208568192
631	0.208462631
632	0.208408054
633	0.208333143
634	0.208230452
635	0.208097016
636	0.20813392
637	0.208018226
638	0.207852962
639	0.207795635
640	0.207754443
641	0.207609621
642	0.207479436
643	0.207428905
644	0.207280042
645	0.207158584
646	0.207011971
647	0.20702053
648	0.20685678
649	0.206813223
650	0.206658478
651	0.206574591
652	0.206421255
653	0.206252625
654	0.206139407
655	0.205997231
656	0.205953776
657	0.205947695
658	0.205924957
659	0.20579019
660	0.205566568
661	0.205574813
662	0.205410983
663	0.205433114
664	0.205316678
665	0.205292344
666	0.205198047
667	0.205164486
668	0.205064409
669	0.204978035
670	0.204922161
671	0.204854057
672	0.204783212
673	0.204749726
674	0.204691916
675	0.204574541
676	0.204534302
677	0.204485245
678	0.204442033
679	0.204391725
680	0.204345577
681	0.204288424
682	0.204231039
683	0.204188657
684	0.204170383
685	0.204089931
686	0.204024274
687	0.203967037
688	0.203941423
689	0.203920012
690	0.203875066
691	0.20381533
692	0.203768946
693	0.203713204
694	0.203683317
695	0.203638608
696	0.203591896
697	0.203519834
698	0.203511757
699	0.203409238
700	0.203355489
701	0.203365208
702	0.203304067
703	0.203253404
704	0.203167715
705	0.203110104
706	0.203044175
707	0.202981495
708	0.202915894
709	0.202920875
710	0.202861325
711	0.202881498
712	0.202794831
713	0.202679551
714	0.20271529
715	0.202637131
716	0.202612073
717	0.202525672
718	0.202628394
719	0.202493224
720	0.202443494
721	0.202330424
722	0.202565012
723	0.202398722
724	0.202274996
725	0.202124473
726	0.202183571
727	0.202187055
728	0.202183572
729	0.202058632
730	0.201983551
731	0.202102708
732	0.201931892
733	0.202265578
734	0.202161334
735	0.202147475
736	0.201985832
737	0.20202097
738	0.20184169
739	0.201994437
740	0.201529601
741	0.201608692
742	0.201549121
743	0.205326989
744	0.203111837
745	0.201968494
746	0.202014914
747	0.201966897
748	0.202033877
749	0.202210838
750	0.201973037


==> P2_Eig_val_1_variation_ELTD_method.txt <==
1	1.303071555
2	1.295412858
3	1.28925314
4	1.282236824
5	1.275168042
6	1.266236204
7	1.256102776
8	1.24576497
9	1.23346464
10	1.218672925
11	1.200734853
12	1.176740777
13	1.122842016
14	1.034557931
15	0.881409974
16	0.986725715
17	1.045668779
18	1.052809778
19	1.020490582
20	0.977732799
21	0.94041925
22	0.902672601
23	0.723899952
24	0.578504823
25	0.459301598
26	0.317694901
27	0.300633927
28	0.299532416
29	0.30189034
30	0.302727487
31	0.302221084
32	0.301498983
33	0.298221505
34	0.285004752
35	0.272109547
36	0.254044963
37	0.251189753
38	0.221888838
39	0.221232485
40	0.214487685
41	0.190952684
42	0.200927079
43	0.215100113
44	0.210752956
45	0.197701822
46	0.21256953
47	0.213349728
48	0.197162647
49	0.203692849
50	0.222359438
51	0.187891219
52	0.184259523
53	0.244772886
54	0.241170214
55	0.236047447
56	0.230507046
57	0.221331951
58	0.256615337
59	0.255501576
60	0.246276425
61	0.239723754
62	0.240125652
63	0.258114296
64	0.268357641
65	0.25629377
66	0.247605935
67	0.243942878
68	0.271157759
69	0.262314944
70	0.26670324
71	0.269152239
72	0.260680778
73	0.278804967
74	0.275940135
75	0.280056676
76	0.261378329
77	0.269419422
78	0.275895204
79	0.2904437
80	0.289426844
81	0.289068116
82	0.285115794
83	0.288004102
84	0.291747852
85	0.292984192
86	0.295445546
87	0.295835392
88	0.296775449
89	0.298779802
90	0.29852
91	0.299117138
92	0.299674881
93	0.299931384
94	0.300286025
95	0.300400249
96	0.300441314
97	0.300456574
98	0.300419867
99	0.300449443
100	0.300300126
101	0.279475586
102	0.286302599
103	0.291743037
104	0.293128056
105	0.293870654
106	0.297758872
107	0.299233971
108	0.298797117
109	0.299867631
110	0.300137532
111	0.300336402
112	0.300417422
113	0.300409957
114	0.30043418
115	0.300373681
116	0.300460612
117	0.300088476
118	0.300294319
119	0.299091926
120	0.299954167
121	0.299303088
122	0.300307403
123	0.299778333
124	0.300111974
125	0.300381179
126	0.281809479
127	0.288697925
128	0.302392716
129	0.300416121
130	0.299672309
131	0.299454717
132	0.299892155
133	0.300062193
134	0.299637461
135	0.300124757
136	0.300097016
137	0.300288596
138	0.300216384
139	0.300296286
140	0.30031547
141	0.300307389
142	0.300387378
143	0.300203736
144	0.300426353
145	0.300056019
146	0.30009907
147	0.299514303
148	0.299976292
149	0.299714201
150	0.299928608
151	0.283993453
152	0.289685761
153	0.299797371
154	0.299130431
155	0.299094667
156	0.299286306
157	0.300319165
158	0.300310074
159	0.300524322
160	0.300608055
161	0.300621458
162	0.300635256
163	0.300575224
164	0.300632006
165	0.300416085
166	0.300495046
167	0.299961018
168	0.300438521
169	0.300007914
170	0.300142277
171	0.299424318
172	0.299402646
173	0.299872619
174	0.300025315
175	0.300248195
176	0.284734424
177	0.290686267
178	0.300605604
179	0.299933703
180	0.300385504
181	0.300445995
182	0.30025576
183	0.300321783
184	0.300016406
185	0.299672814
186	0.30037868
187	0.3001481
188	0.300353757
189	0.300313937
190	0.30002185
191	0.300277824
192	0.300159877
193	0.300412337
194	0.300206671
195	0.300495619
196	0.30025405
197	0.300422344
198	0.300203329
199	0.300434036
200	0.300366497
201	0.286152993
202	0.29244569
203	0.295633249
204	0.297696264
205	0.29888244
206	0.299765766
207	0.300086859
208	0.300277767
209	0.30050705
210	0.300456293
211	0.300493754
212	0.300470607
213	0.300481504
214	0.300456859
215	0.300456609
216	0.300418776
217	0.300401113
218	0.300308611
219	0.300412703
220	0.300527501
221	0.300324819
222	0.299961103
223	0.299388506
224	0.300262255
225	0.300311315
226	0.28710613
227	0.293798736
228	0.296402412
229	0.298202101
230	0.299693401
231	0.300038154
232	0.300231693
233	0.300365861
234	0.300434875
235	0.300502772
236	0.300511936
237	0.300531586
238	0.300519866
239	0.300523379
240	0.300506431
241	0.300497892
242	0.300464319
243	0.300448935
244	0.300321975
245	0.300295951
246	0.300047879
247	0.300418139
248	0.300390743
249	0.300461442
250	0.300422559
251	0.288131549
252	0.294898768
253	0.297441597
254	0.298937
255	0.299637341
256	0.300072498
257	0.300393376
258	0.300470978
259	0.300540532
260	0.300511617
261	0.300521919
262	0.300494612
263	0.300503144
264	0.3004759
265	0.300418925
266	0.300443826
267	0.300415411
268	0.300444055
269	0.300418609
270	0.300434832
271	0.300384798
272	0.300422542
273	0.300383052
274	0.300435094
275	0.300364713
276	0.289123168
277	0.294773983
278	0.299055185
279	0.299502251
280	0.29956194
281	0.299721421
282	0.300093062
283	0.300239809
284	0.30040075
285	0.300428758
286	0.300470291
287	0.300455859
288	0.300456433
289	0.300442608
290	0.300444993
291	0.300442176
292	0.300438474
293	0.300429182
294	0.300424087
295	0.300386691
296	0.300395456
297	0.300372624
298	0.300395401
299	0.300365462
300	0.300364504
301	0.290077502
302	0.294053969
303	0.294650645
304	0.298171244
305	0.299220215
306	0.299529523
307	0.300029449
308	0.300047986
309	0.300307135
310	0.300330701
311	0.300414434
312	0.300365163
313	0.30041992
314	0.300390882
315	0.300421619
316	0.300416718
317	0.300432951
318	0.300401599
319	0.300414896
320	0.300391733
321	0.300394331
322	0.300383483
323	0.300391212
324	0.300374851
325	0.300400892
326	0.321992572
327	0.320664509
328	0.319634484
329	0.318572194
330	0.317147307
331	0.315391564
332	0.312789194
333	0.310665958
334	0.308792993
335	0.306101097
336	0.303939433
337	0.303774649
338	0.302945379
339	0.302827227
340	0.295206526
341	0.293387767
342	0.296410797
343	0.287998875
344	0.294152069
345	0.291156591
346	0.284218577
347	0.289590725
348	0.289312861
349	0.290583863
350	0.289874107
351	0.318557417
352	0.31472361
353	0.311903246
354	0.30688805
355	0.30003757
356	0.285564844
357	0.28809101
358	0.236452725
359	0.242616296
360	0.242525462
361	0.252312071
362	0.230461324
363	0.209039088
364	0.231278726
365	0.249401999
366	0.235569858
367	0.227036126
368	0.234603096
369	0.235188811
370	0.252263951
371	0.269507059
372	0.27858949
373	0.284598627
374	0.283070781
375	0.284224481
376	0.306995478
377	0.304522514
378	0.30207325
379	0.300241326
380	0.298808543
381	0.296614185
382	0.293092743
383	0.259219868
384	0.268590326
385	0.257587753
386	0.260389699
387	0.264782715
388	0.250456686
389	0.272714137
390	0.277107221
391	0.275783677
392	0.276886802
393	0.272312262
394	0.280034924
395	0.285604316
396	0.284882149
397	0.285638627
398	0.286752391
399	0.285476594
400	0.289659859
401	0.301274576
402	0.301129727
403	0.300414417
404	0.299828259
405	0.299970423
406	0.299379767
407	0.296965283
408	0.29701971
409	0.296485131
410	0.298086809
411	0.298939617
412	0.299214769
413	0.300150895
414	0.300065349
415	0.300273909
416	0.300256248
417	0.3003076
418	0.300263926
419	0.300285289
420	0.300275498
421	0.300291494
422	0.300217985
423	0.300300973
424	0.299438637
425	0.300256687
426	0.307251715
427	0.305089762
428	0.300414493
429	0.297559023
430	0.299570953
431	0.298149658
432	0.292665397
433	0.295756489
434	0.297171065
435	0.298564699
436	0.299580605
437	0.299544894
438	0.300151037
439	0.300251151
440	0.30032586
441	0.300312905
442	0.3003291
443	0.300329722
444	0.300343383
445	0.300321666
446	0.300327872
447	0.300301743
448	0.300329661
449	0.300298204
450	0.3003336
451	0.300284256
452	0.300352683
453	0.300177662
454	0.300225175
455	0.299986877
456	0.300237834
457	0.300080416
458	0.30028048
459	0.300091884
460	0.300282225
461	0.300176739
462	0.300312715
463	0.300236336
464	0.300333053
465	0.300225083
466	0.300322885
467	0.300189632
468	0.300243007
469	0.300031604
470	0.300041779
471	0.299865781
472	0.299623226
473	0.300027843
474	0.300191447
475	0.300296275
476	0.30015457
477	0.30027491
478	0.30027247
479	0.300281411
480	0.300255039
481	0.300268544
482	0.30022844
483	0.300218266
484	0.299422213
485	0.296383887
486	0.298317114
487	0.298076155
488	0.29754705
489	0.297896268
490	0.297885154
491	0.298198538
492	0.299166431
493	0.299356419
494	0.299601517
495	0.299702826
496	0.300165435
497	0.300318419
498	0.300234035
499	0.300270637
500	0.300274006
501	0.30031077
502	0.30033526
503	0.300294335
504	0.300327997
505	0.300293134
506	0.300259601
507	0.300338716
508	0.300305786
509	0.300296525
510	0.300256428
511	0.299961845
512	0.300431142
513	0.300056486
514	0.300281241
515	0.300371612
516	0.30025203
517	0.300121066
518	0.300270163
519	0.300130417
520	0.30049391
521	0.300253029
522	0.30014609
523	0.300223694
524	0.300178105
525	0.300409759
526	0.30018344
527	0.300420128
528	0.300082568
529	0.300380125
530	0.300310171
531	0.300369257
532	0.300301338
533	0.30045484
534	0.300294597
535	0.300273783
536	0.300566343
537	0.300400744
538	0.300606263
539	0.300272271
540	0.300130862
541	0.299959458
542	0.300648882
543	0.300258679
544	0.300516451
545	0.300298262
546	0.300494514
547	0.300569716
548	0.300149106
549	0.300631525
550	0.300381744
551	0.300319213
552	0.300368316
553	0.300565208
554	0.300293555
555	0.300479481
556	0.300245703
557	0.300400226
558	0.300341716
559	0.300343534
560	0.300451086
561	0.300438102
562	0.300371424
563	0.300354267
564	0.300337419
565	0.300356703
566	0.300304356
567	0.300344864
568	0.300325534
569	0.300321145
570	0.30032667
571	0.30040108
572	0.300370089
573	0.300420922
574	0.300273702
575	0.30052917
576	0.300397215
577	0.300299491
578	0.300355844
579	0.300403936
580	0.30042536
581	0.300390672
582	0.300338063
583	0.300369006
584	0.300316928
585	0.300364951
586	0.300352531
587	0.300344582
588	0.300261775
589	0.300309474
590	0.300290763
591	0.300381842
592	0.300356789
593	0.30033369
594	0.300294519
595	0.300378188
596	0.300263507
597	0.300362317
598	0.300302984
599	0.300278508
600	0.300540194


==> P2_Eig_val_1_variation_conven_method.txt <==
1	1.303071555
2	1.295412858
3	1.28925314
4	1.282236824
5	1.275168042
6	1.266236204
7	1.256102776
8	1.24576497
9	1.23346464
10	1.218672925
11	1.200734853
12	1.176740777
13	1.122842016
14	1.034557931
15	0.881409974
16	0.986725715
17	1.045668779
18	1.052809778
19	1.020490582
20	0.977732799
21	0.94041925
22	0.902672601
23	0.723899952
24	0.578504823
25	0.459301598
26	0.317694901
27	0.300633927
28	0.299532416
29	0.30189034
30	0.302727487
31	0.302221084
32	0.301498983
33	0.298221505
34	0.285004752
35	0.272109547
36	0.254044963
37	0.251189753
38	0.221888838
39	0.221232485
40	0.214487685
41	0.190952686
42	0.200927079
43	0.215100114
44	0.210752956
45	0.197701822
46	0.212569525
47	0.213349728
48	0.197162644
49	0.203692849
50	0.22235944
51	0.187891191
52	0.184259524
53	0.244772884
54	0.241170209
55	0.236047448
56	0.230507049
57	0.221331937
58	0.256615386
59	0.255501663
60	0.246276582
61	0.239723853
62	0.240125636
63	0.258114269
64	0.268357647
65	0.256296059
66	0.247605927
67	0.243943236
68	0.271157683
69	0.262314828
70	0.266704717
71	0.269152432
72	0.260680624
73	0.278804762
74	0.27593374
75	0.280049766
76	0.261376223
77	0.269412092
78	0.275892856
79	0.290437786
80	0.289417775
81	0.289090416
82	0.285108203
83	0.28802645
84	0.291736757
85	0.292982233
86	0.295473263
87	0.295839705
88	0.296795809
89	0.298779969
90	0.298360767
91	0.299103536
92	0.299708332
93	0.299932613
94	0.300273506
95	0.300388941
96	0.300432522
97	0.300411817
98	0.300422185
99	0.300250009
100	0.300227611
101	0.278729785
102	0.286324866
103	0.299953462
104	0.297729375
105	0.299151091
106	0.299395019
107	0.299530033
108	0.298932005
109	0.300043178
110	0.299655928
111	0.300308898
112	0.300318232
113	0.300337233
114	0.30043072
115	0.300310123
116	0.300493271
117	0.300102663
118	0.30045077
119	0.299854743
120	0.300243479
121	0.299843174
122	0.300302935
123	0.299955965
124	0.300418984
125	0.299956015
126	0.280536041
127	0.287264485
128	0.301604281
129	0.297853281
130	0.299425433
131	0.299539241
132	0.299271896
133	0.299737594
134	0.300371653
135	0.30008455
136	0.300378307
137	0.300133363
138	0.30036306
139	0.300058864
140	0.300351279
141	0.300126774
142	0.300218608
143	0.299922441
144	0.300099051
145	0.300047378
146	0.300380123
147	0.300195278
148	0.300268924
149	0.299764338
150	0.30005011
151	0.282867314
152	0.290159548
153	0.298216955
154	0.298069251
155	0.298331854
156	0.299182497
157	0.299871485
158	0.300332777
159	0.300305522
160	0.300404014
161	0.300375958
162	0.300590306
163	0.30042174
164	0.300572114
165	0.300351863
166	0.300496458
167	0.300104045
168	0.300319981
169	0.299744082
170	0.299950078
171	0.299687967
172	0.300274452
173	0.300043379
174	0.300259655
175	0.300167696
176	0.284960077
177	0.293786166
178	0.299481061
179	0.300150737
180	0.30048922
181	0.300345545
182	0.300431806
183	0.300412281
184	0.300263755
185	0.300105846
186	0.299498294
187	0.300377993
188	0.300369081
189	0.300236964
190	0.3003309
191	0.299947029
192	0.30014122
193	0.299999715
194	0.300291681
195	0.300330175
196	0.300430641
197	0.300365194
198	0.300325883
199	0.300456188
200	0.300389994
201	0.285786802
202	0.293095388
203	0.29535119
204	0.296205227
205	0.298782085
206	0.299229072
207	0.299764823
208	0.300348345
209	0.300372301
210	0.30044307
211	0.300447069
212	0.300447498
213	0.30046528
214	0.300394547
215	0.300475937
216	0.300465023
217	0.30048759
218	0.300489064
219	0.300477078
220	0.300485039
221	0.300468904
222	0.3004831
223	0.300424577
224	0.300444319
225	0.300292088
226	0.286729019
227	0.294393452
228	0.298274605
229	0.298384269
230	0.299165266
231	0.299916049
232	0.300320195
233	0.300436865
234	0.300489685
235	0.300504543
236	0.300534742
237	0.300498477
238	0.300536074
239	0.300495712
240	0.300526877
241	0.300506399
242	0.300481913
243	0.300486859
244	0.300466486
245	0.30048288
246	0.300469938
247	0.300464108
248	0.300483661
249	0.300433936
250	0.300452404
251	0.288443015
252	0.294262177
253	0.296269225
254	0.2970847
255	0.298918982
256	0.298853235
257	0.299669137
258	0.299866871
259	0.300293955
260	0.300406421
261	0.300419362
262	0.300449246
263	0.300447361
264	0.300470311
265	0.300454472
266	0.300451647
267	0.300444834
268	0.300459566
269	0.300436528
270	0.300452414
271	0.300418533
272	0.300436652
273	0.30040409
274	0.300421192
275	0.300393388
276	0.289518663
277	0.294211843
278	0.294381045
279	0.29767221
280	0.297693576
281	0.298652606
282	0.299998071
283	0.300253067
284	0.300280902
285	0.300315751
286	0.300317446
287	0.300334669
288	0.300335099
289	0.300346459
290	0.300328656
291	0.300342026
292	0.300339506
293	0.300349289
294	0.300347366
295	0.300352301
296	0.300334105
297	0.300342853
298	0.300353127
299	0.300358855
300	0.300337556
301	0.290405599
302	0.295108526
303	0.295935476
304	0.297268731
305	0.298506839
306	0.299157799
307	0.29956227
308	0.300018075
309	0.30011882
310	0.300302867
311	0.30029259
312	0.300347641
313	0.300340979
314	0.300345394
315	0.300352259
316	0.300350186
317	0.300358522
318	0.30034486
319	0.300349795
320	0.300333789
321	0.300359873
322	0.300365577
323	0.300344947
324	0.300358056
325	0.300360377
326	0.324325794
327	0.320005741
328	0.31167387
329	0.300121583
330	0.301686213
331	0.301448587
332	0.301487602
333	0.282862886
334	0.297070012
335	0.288533998
336	0.293379715
337	0.257003627
338	0.274049522
339	0.272054803
340	0.280739108
341	0.287988439
342	0.294945479
343	0.293839971
344	0.296676041
345	0.293694519
346	0.291129382
347	0.293637855
348	0.28834419
349	0.291898031
350	0.292034133
351	0.316179183
352	0.309172044
353	0.303348412
354	0.301973462
355	0.246203545
356	0.294200052
357	0.272932928
358	0.249963554
359	0.274226639
360	0.27635667
361	0.267947079
362	0.276933405
363	0.27657217
364	0.284994139
365	0.282215509
366	0.284995606
367	0.288265182
368	0.288163603
369	0.288428483
370	0.292203159
371	0.283036308
372	0.294263811
373	0.295635449
374	0.296417161
375	0.298102374
376	0.309033154
377	0.307950403
378	0.3049525
379	0.27352066
380	0.29574428
381	0.285250755
382	0.2882466
383	0.282219778
384	0.28696882
385	0.287388911
386	0.289247808
387	0.294390298
388	0.286979289
389	0.29150557
390	0.291905496
391	0.293434869
392	0.295459613
393	0.297216976
394	0.297842917
395	0.297439663
396	0.299570235
397	0.299542106
398	0.300087042
399	0.300161329
400	0.300209652
401	0.30886084
402	0.307573544
403	0.302306872
404	0.303985856
405	0.301030973
406	0.300315542
407	0.300456338
408	0.300260206
409	0.300099165
410	0.29996876
411	0.300100274
412	0.300013247
413	0.299495793
414	0.29941543
415	0.298984209
416	0.299794419
417	0.29575944
418	0.297757111
419	0.297337298
420	0.297811314
421	0.294592886
422	0.297105975
423	0.298632961
424	0.297927986
425	0.299097703
426	0.306075082
427	0.304927761
428	0.304040551
429	0.294053431
430	0.300407756
431	0.299932448
432	0.299855335
433	0.300205024
434	0.299873294
435	0.300195663
436	0.299775901
437	0.298428706
438	0.298691905
439	0.299355728
440	0.298913941
441	0.299617279
442	0.299835527
443	0.300228024
444	0.30005211
445	0.300051268
446	0.299749358
447	0.300398991
448	0.300390537
449	0.300252314
450	0.300319449
451	0.300237267
452	0.300247612
453	0.300189508
454	0.300316738
455	0.300164238
456	0.300208078
457	0.300354903
458	0.300012089
459	0.300334386
460	0.300357436
461	0.300252368
462	0.30038542
463	0.300057962
464	0.30010147
465	0.300350912
466	0.300414024
467	0.300127358
468	0.300693661
469	0.29993345
470	0.300131201
471	0.300299174
472	0.300323523
473	0.300286949
474	0.300299506
475	0.300307987
476	0.300391885
477	0.300265361
478	0.300903512
479	0.300160549
480	0.30047296
481	0.300463876
482	0.300393733
483	0.300876466
484	0.300340839
485	0.300342271
486	0.300349506
487	0.300198453
488	0.300200833
489	0.300252089
490	0.300360757
491	0.300279078
492	0.30037209
493	0.30027202
494	0.300529436
495	0.300326115
496	0.300328785
497	0.300623832
498	0.300289106
499	0.300576928
500	0.300269785
501	0.30037468
502	0.300339668
503	0.300360824
504	0.300299324
505	0.300375442
506	0.300290729
507	0.300302461
508	0.300435369
509	0.300297606
510	0.300327925
511	0.300419539
512	0.300252122
513	0.30031153
514	0.300472149
515	0.300389327
516	0.300251665
517	0.300489936
518	0.300629059
519	0.300388189
520	0.300411681
521	0.3005292
522	0.300348686
523	0.300398664
524	0.300449496
525	0.300439444
526	0.300456634
527	0.300445875
528	0.300391511
529	0.300527344
530	0.30011071
531	0.300523471
532	0.30025416
533	0.300260994
534	0.300315993
535	0.300352337
536	0.300445153
537	0.300378101
538	0.300380629
539	0.300384962
540	0.300328611
541	0.300658868
542	0.300450764
543	0.300528881
544	0.300474245
545	0.30037355
546	0.300405922
547	0.300320599
548	0.30042215
549	0.300365416
550	0.300380003
551	0.300373142
552	0.300379214
553	0.300411053
554	0.300361461
555	0.300365405
556	0.30036964
557	0.300484418
558	0.30043225
559	0.30042069
560	0.30040902
561	0.300381929
562	0.300381248
563	0.300440983
564	0.300365193
565	0.300619697
566	0.300571709
567	0.300541118
568	0.300509933
569	0.300476275
570	0.300545217
571	0.300506163
572	0.300387409
573	0.300443755
574	0.300433114
575	0.300420954
576	0.30029593
577	0.300410042
578	0.30039399
579	0.300413514
580	0.300357008
581	0.300401221
582	0.300389814
583	0.300380602
584	0.300327821
585	0.300277208
586	0.300311888
587	0.300458957
588	0.300422359
589	0.30041672
590	0.300410973
591	0.300367901
592	0.300412431
593	0.300365259
594	0.30036473
595	0.300345953
596	0.300344542
597	0.300360045
598	0.300383016
599	0.300384046
600	0.300388118


==> P2_Eig_val_2_variation_ELTD_method.txt <==
1	1.592310515
2	1.571358858
3	1.55433323
4	1.535561907
5	1.515318044
6	1.489569262
7	1.459707935
8	1.426948074
9	1.386827952
10	1.338285875
11	1.280594256
12	1.21497832
13	1.160674854
14	1.044643721
15	0.903905068
16	1.06851746
17	1.087874967
18	1.104629724
19	1.125168437
20	1.124842525
21	1.107839621
22	0.9117647
23	0.754132187
24	0.638679371
25	0.553580306
26	0.439600778
27	0.434790772
28	0.425819651
29	0.416981705
30	0.403256393
31	0.382754159
32	0.349422373
33	0.314920811
34	0.296661117
35	0.28773583
36	0.28854645
37	0.278718578
38	0.247313689
39	0.224929322
40	0.220270982
41	0.225034175
42	0.221767102
43	0.227663115
44	0.22737713
45	0.205128416
46	0.238548521
47	0.220293231
48	0.21610088
49	0.233861454
50	0.232772454
51	0.201067431
52	0.218969406
53	0.284639232
54	0.2523393
55	0.254098768
56	0.239330926
57	0.234200462
58	0.265300425
59	0.266504093
60	0.252962003
61	0.26312061
62	0.267304227
63	0.259733811
64	0.273483366
65	0.264928279
66	0.255976655
67	0.259978424
68	0.274087781
69	0.279396814
70	0.277547675
71	0.276248283
72	0.284421432
73	0.27992345
74	0.29275413
75	0.285814523
76	0.269904435
77	0.275873199
78	0.300187838
79	0.293144015
80	0.292733257
81	0.292746004
82	0.29247654
83	0.29421985
84	0.293890188
85	0.296745484
86	0.297352942
87	0.297113288
88	0.300029814
89	0.298959193
90	0.299114072
91	0.300873591
92	0.300231425
93	0.300601119
94	0.300440365
95	0.300550047
96	0.300503069
97	0.300561727
98	0.300560631
99	0.300635045
100	0.300562485
101	0.288764691
102	0.293871734
103	0.301910691
104	0.29610575
105	0.299898114
106	0.29918107
107	0.299961821
108	0.298970816
109	0.300381121
110	0.300303735
111	0.300719983
112	0.300613355
113	0.300762262
114	0.300738646
115	0.300891194
116	0.300832148
117	0.300898114
118	0.300397966
119	0.300386351
120	0.300134321
121	0.300259528
122	0.300393654
123	0.300366109
124	0.300832307
125	0.300735914
126	0.289236897
127	0.294675886
128	0.305330778
129	0.301412068
130	0.299946423
131	0.299752472
132	0.300626079
133	0.300265332
134	0.30057149
135	0.300347678
136	0.300983473
137	0.300524722
138	0.300939479
139	0.300585451
140	0.300907279
141	0.300722655
142	0.300773535
143	0.300774691
144	0.300571424
145	0.300880331
146	0.300473317
147	0.300793881
148	0.300247481
149	0.300477906
150	0.300098885
151	0.28978691
152	0.294068638
153	0.300388221
154	0.299264962
155	0.299574907
156	0.29940607
157	0.300410908
158	0.300435411
159	0.300638462
160	0.300691763
161	0.300642676
162	0.300697017
163	0.300648953
164	0.300710335
165	0.300662073
166	0.30069949
167	0.300509941
168	0.300573784
169	0.300443358
170	0.300563179
171	0.300394902
172	0.300172364
173	0.300611498
174	0.300583944
175	0.30064832
176	0.291967795
177	0.295629912
178	0.301802982
179	0.300240308
180	0.300505509
181	0.300712905
182	0.300515266
183	0.300603851
184	0.300395383
185	0.300216479
186	0.300623162
187	0.300385452
188	0.300642985
189	0.300557488
190	0.300420704
191	0.300396849
192	0.300578883
193	0.300468271
194	0.300602643
195	0.300612052
196	0.300587583
197	0.300547634
198	0.300469381
199	0.300622669
200	0.30049809
201	0.293389494
202	0.296251738
203	0.300227592
204	0.298635648
205	0.299415058
206	0.300602201
207	0.30040227
208	0.300553523
209	0.300595115
210	0.300667536
211	0.300624122
212	0.300653961
213	0.300634708
214	0.300614605
215	0.300639552
216	0.300531574
217	0.300639339
218	0.300407159
219	0.300562155
220	0.300540758
221	0.300435485
222	0.300562208
223	0.299768635
224	0.300601396
225	0.300495039
226	0.294390543
227	0.296679069
228	0.299467583
229	0.299606847
230	0.300139625
231	0.300207404
232	0.300485786
233	0.30050343
234	0.300710907
235	0.300610164
236	0.300645866
237	0.300592961
238	0.300613321
239	0.300586431
240	0.300604645
241	0.300590998
242	0.300572473
243	0.300571595
244	0.300480171
245	0.300474425
246	0.300279808
247	0.300639165
248	0.300588283
249	0.300672509
250	0.300560158
251	0.29513166
252	0.295092358
253	0.300221859
254	0.300225712
255	0.300028366
256	0.300503207
257	0.300580762
258	0.300574871
259	0.3005831
260	0.300604474
261	0.300566673
262	0.300597866
263	0.300556167
264	0.300579309
265	0.300500278
266	0.300566063
267	0.300484075
268	0.300570094
269	0.300512624
270	0.300564147
271	0.300515477
272	0.300536492
273	0.300561885
274	0.300566206
275	0.300591292
276	0.295487409
277	0.29493091
278	0.29956552
279	0.300426734
280	0.300411692
281	0.30023445
282	0.300292913
283	0.30064372
284	0.300415834
285	0.300611107
286	0.300551453
287	0.300613223
288	0.300593894
289	0.300629668
290	0.300591249
291	0.300612397
292	0.300560727
293	0.300651625
294	0.300539827
295	0.30066009
296	0.300511723
297	0.300652994
298	0.300515219
299	0.300628134
300	0.300496395
301	0.295881524
302	0.295333132
303	0.296023088
304	0.298889486
305	0.299905026
306	0.300078724
307	0.300100908
308	0.300668803
309	0.300406589
310	0.300663672
311	0.300573405
312	0.300616407
313	0.300564349
314	0.300586687
315	0.30059437
316	0.300597695
317	0.300596317
318	0.300603759
319	0.300606005
320	0.300579803
321	0.300592662
322	0.300584421
323	0.300581068
324	0.300602901
325	0.300567371
326	0.332911724
327	0.332047708
328	0.331503445
329	0.33096372
330	0.330225513
331	0.32926334
332	0.327898114
333	0.326723261
334	0.325500787
335	0.323624276
336	0.321324321
337	0.319045718
338	0.314289334
339	0.305933375
340	0.302821061
341	0.299490456
342	0.300739302
343	0.298509125
344	0.297053284
345	0.297641627
346	0.290515028
347	0.294086411
348	0.291134129
349	0.293463288
350	0.29461133
351	0.322811408
352	0.317901719
353	0.314888123
354	0.309316092
355	0.303054414
356	0.29391312
357	0.29030393
358	0.267314226
359	0.251909041
360	0.258207158
361	0.261475461
362	0.24293103
363	0.241359014
364	0.244237656
365	0.253924319
366	0.237278286
367	0.241231377
368	0.243375748
369	0.251384837
370	0.273579303
371	0.271368358
372	0.292873919
373	0.286981004
374	0.29153908
375	0.294598038
376	0.309139504
377	0.306467027
378	0.304735552
379	0.302801062
380	0.299836379
381	0.297223568
382	0.296357337
383	0.277507465
384	0.280694977
385	0.271446455
386	0.276586603
387	0.268315844
388	0.276206764
389	0.27426965
390	0.277524971
391	0.284276291
392	0.282050779
393	0.285242874
394	0.282913891
395	0.28812947
396	0.289390931
397	0.285974799
398	0.290755367
399	0.292928961
400	0.2949677
401	0.306875067
402	0.304783075
403	0.30275967
404	0.302143429
405	0.300264299
406	0.300643521
407	0.3003696
408	0.298714225
409	0.299071331
410	0.299837547
411	0.300103812
412	0.300279216
413	0.300295902
414	0.300720657
415	0.300563073
416	0.300653384
417	0.30057376
418	0.300641238
419	0.300610535
420	0.300628954
421	0.300585738
422	0.300627959
423	0.300355595
424	0.299998135
425	0.300399258
426	0.30916685
427	0.307604187
428	0.302699395
429	0.30166832
430	0.299600741
431	0.298699044
432	0.297390181
433	0.297843621
434	0.298972934
435	0.300182543
436	0.299811055
437	0.30092672
438	0.300307439
439	0.300644226
440	0.300517201
441	0.300583094
442	0.300537538
443	0.300557052
444	0.300533642
445	0.300554504
446	0.300550434
447	0.300586312
448	0.300549967
449	0.300596923
450	0.30053487
451	0.300615868
452	0.30048798
453	0.300698068
454	0.300409011
455	0.300602493
456	0.300386012
457	0.300707451
458	0.300410185
459	0.300702333
460	0.300445713
461	0.300670596
462	0.300497178
463	0.300651617
464	0.300503633
465	0.300663417
466	0.300491089
467	0.300710436
468	0.30043372
469	0.300669802
470	0.300404094
471	0.30058111
472	0.300487493
473	0.300291764
474	0.300747514
475	0.300508706
476	0.300762561
477	0.300634435
478	0.300642762
479	0.300620061
480	0.300658826
481	0.300534183
482	0.300698872
483	0.300499387
484	0.301171783
485	0.298941467
486	0.299465443
487	0.29899627
488	0.299089121
489	0.29923813
490	0.299612314
491	0.299646765
492	0.299450026
493	0.300693285
494	0.300103211
495	0.300638875
496	0.30066802
497	0.300515178
498	0.300635155
499	0.300626395
500	0.300667032
501	0.300648117
502	0.300672865
503	0.300650648
504	0.300665257
505	0.300645023
506	0.300540747
507	0.300689487
508	0.300549699
509	0.300780732
510	0.300474943
511	0.300526848
512	0.300680269
513	0.300635762
514	0.300658983
515	0.300695318
516	0.300487626
517	0.300443743
518	0.300499393
519	0.300432271
520	0.300876067
521	0.3004372
522	0.300683525
523	0.300444852
524	0.300561999
525	0.300688956
526	0.300459246
527	0.30060525
528	0.300350236
529	0.300690908
530	0.300518984
531	0.300643548
532	0.300515319
533	0.300672259
534	0.300523126
535	0.300422642
536	0.300956796
537	0.300764468
538	0.300801342
539	0.300566565
540	0.300283616
541	0.300627978
542	0.300823271
543	0.300516534
544	0.300753885
545	0.300416326
546	0.300730558
547	0.300718116
548	0.300722693
549	0.300878781
550	0.300835304
551	0.300482316
552	0.300608227
553	0.300822931
554	0.300469054
555	0.300664808
556	0.300455187
557	0.30066394
558	0.300549121
559	0.30052939
560	0.300738124
561	0.300668778
562	0.300598497
563	0.300530113
564	0.300542117
565	0.300576355
566	0.300514927
567	0.30056874
568	0.300557064
569	0.300507162
570	0.300551062
571	0.300623247
572	0.300569178
573	0.300632394
574	0.300466395
575	0.300723422
576	0.300595557
577	0.300526481
578	0.300601774
579	0.30064718
580	0.300648535
581	0.300619042
582	0.300568739
583	0.300618033
584	0.300583097
585	0.300645487
586	0.300624102
587	0.300615818
588	0.300562757
589	0.300622888
590	0.300605663
591	0.300705182
592	0.300649513
593	0.300631587
594	0.300603709
595	0.300703462
596	0.300601727
597	0.300722668
598	0.300629254
599	0.300605502
600	0.300859981


==> P2_Eig_val_2_variation_conven_method.txt <==
1	1.592310515
2	1.571358858
3	1.55433323
4	1.535561907
5	1.515318044
6	1.489569262
7	1.459707935
8	1.426948074
9	1.386827952
10	1.338285875
11	1.280594256
12	1.21497832
13	1.160674854
14	1.044643721
15	0.903905068
16	1.06851746
17	1.087874967
18	1.104629724
19	1.125168437
20	1.124842525
21	1.107839621
22	0.9117647
23	0.754132187
24	0.638679371
25	0.553580306
26	0.439600778
27	0.434790772
28	0.425819651
29	0.416981705
30	0.403256393
31	0.382754159
32	0.349422373
33	0.314920811
34	0.296661117
35	0.28773583
36	0.28854645
37	0.278718578
38	0.247313689
39	0.224929322
40	0.220270982
41	0.225034175
42	0.221767102
43	0.227663115
44	0.22737713
45	0.205128415
46	0.238548521
47	0.220293227
48	0.21610088
49	0.233861452
50	0.232772462
51	0.201067432
52	0.218969404
53	0.284639228
54	0.252339294
55	0.25409877
56	0.239330902
57	0.234200478
58	0.265300478
59	0.266504248
60	0.252962097
61	0.263120593
62	0.267304195
63	0.259733734
64	0.273483714
65	0.264928573
66	0.255977062
67	0.259978665
68	0.27408765
69	0.279398169
70	0.277547743
71	0.276248015
72	0.284421096
73	0.27992442
74	0.292753478
75	0.285814703
76	0.269893783
77	0.275869474
78	0.300164798
79	0.293117559
80	0.292738112
81	0.292763214
82	0.292488396
83	0.294214992
84	0.293874255
85	0.296741431
86	0.297347671
87	0.297125665
88	0.300055522
89	0.298903013
90	0.298926586
91	0.300911388
92	0.300216535
93	0.30062697
94	0.300451516
95	0.300526214
96	0.300543935
97	0.300516141
98	0.300612777
99	0.30046142
100	0.300636397
101	0.288070294
102	0.293822261
103	0.302315706
104	0.299187174
105	0.29976024
106	0.300946456
107	0.300267508
108	0.299563383
109	0.3004121
110	0.299886275
111	0.300571221
112	0.30036125
113	0.300694244
114	0.30052113
115	0.300742826
116	0.30059967
117	0.300606799
118	0.300638842
119	0.30053896
120	0.300434634
121	0.300733058
122	0.300402552
123	0.300831433
124	0.300527156
125	0.300652227
126	0.289305449
127	0.293876718
128	0.304088402
129	0.300999685
130	0.300411991
131	0.299922474
132	0.299470879
133	0.300409016
134	0.300612156
135	0.300677541
136	0.300638146
137	0.300532508
138	0.300651752
139	0.300486607
140	0.300644277
141	0.30059422
142	0.30056178
143	0.300603936
144	0.300418981
145	0.300576799
146	0.300529764
147	0.300482516
148	0.300615473
149	0.300236528
150	0.300499492
151	0.289863308
152	0.294748022
153	0.301741987
154	0.299542528
155	0.299044026
156	0.299373189
157	0.300365488
158	0.300514631
159	0.30071551
160	0.300657033
161	0.300699439
162	0.300678617
163	0.300667991
164	0.300737643
165	0.300660507
166	0.300714519
167	0.300596444
168	0.300505001
169	0.300486168
170	0.30009926
171	0.300181238
172	0.300528907
173	0.300361492
174	0.300457336
175	0.300414854
176	0.292162927
177	0.296405658
178	0.300179791
179	0.300428656
180	0.300633282
181	0.30058676
182	0.300729016
183	0.300696575
184	0.300642011
185	0.300316106
186	0.299941355
187	0.300688515
188	0.300512258
189	0.300619502
190	0.300354529
191	0.300409464
192	0.300203741
193	0.300459652
194	0.300420134
195	0.300726455
196	0.300722572
197	0.300787752
198	0.300752257
199	0.300744638
200	0.300756085
201	0.293373848
202	0.29616605
203	0.297547322
204	0.297844528
205	0.299853647
206	0.299439756
207	0.300414889
208	0.300762354
209	0.30086937
210	0.300689852
211	0.30069924
212	0.300677044
213	0.300710605
214	0.300654547
215	0.300712389
216	0.300709881
217	0.300715831
218	0.300713103
219	0.300701895
220	0.300683499
221	0.300663013
222	0.300644289
223	0.300595484
224	0.300567356
225	0.300470363
226	0.294302686
227	0.295794789
228	0.299489755
229	0.298961392
230	0.299206574
231	0.300077293
232	0.300546125
233	0.300537076
234	0.3007101
235	0.300645995
236	0.300694087
237	0.300681763
238	0.300671656
239	0.300646392
240	0.300650116
241	0.300658335
242	0.300615193
243	0.300616116
244	0.300595563
245	0.300614348
246	0.30057742
247	0.300617369
248	0.300596278
249	0.300565548
250	0.300588097
251	0.29481944
252	0.295145572
253	0.298248855
254	0.298708161
255	0.2995736
256	0.300019882
257	0.300300897
258	0.300564467
259	0.300554
260	0.30055924
261	0.30066404
262	0.300608303
263	0.300669722
264	0.300604636
265	0.300648918
266	0.300595491
267	0.300612214
268	0.300599428
269	0.300616445
270	0.300606774
271	0.300642672
272	0.300596062
273	0.3006375
274	0.300603329
275	0.300651761
276	0.295480617
277	0.295304189
278	0.296019749
279	0.298757271
280	0.298765381
281	0.29876072
282	0.300849263
283	0.300657668
284	0.300783138
285	0.300759637
286	0.300761738
287	0.300746181
288	0.30074579
289	0.300724749
290	0.30072291
291	0.300709917
292	0.300701021
293	0.300705331
294	0.3006962
295	0.300688522
296	0.300632314
297	0.300683581
298	0.300668761
299	0.300660958
300	0.300670368
301	0.295839496
302	0.29566923
303	0.296882106
304	0.299510979
305	0.299599401
306	0.300004402
307	0.300434157
308	0.300453338
309	0.300720748
310	0.300601079
311	0.300741592
312	0.300666767
313	0.300696793
314	0.300688519
315	0.3006784
316	0.300656974
317	0.300666977
318	0.300644955
319	0.300678827
320	0.300610953
321	0.300647619
322	0.30063808
323	0.300604944
324	0.300606887
325	0.300648499
326	0.333505639
327	0.331289326
328	0.32809696
329	0.323633612
330	0.321571408
331	0.317100219
332	0.302733623
333	0.298175814
334	0.29805154
335	0.299016314
336	0.29585666
337	0.26974927
338	0.2819968
339	0.286809938
340	0.291476686
341	0.28893007
342	0.295848664
343	0.297222588
344	0.299122022
345	0.297784594
346	0.297194458
347	0.29695579
348	0.294403095
349	0.29339488
350	0.296768841
351	0.324028918
352	0.317619755
353	0.313204653
354	0.306885124
355	0.297746859
356	0.295944128
357	0.277675372
358	0.274433274
359	0.280362804
360	0.280711168
361	0.278293402
362	0.279199237
363	0.289214992
364	0.289173771
365	0.285566605
366	0.287371751
367	0.291479062
368	0.291758448
369	0.293488831
370	0.292948235
371	0.295522869
372	0.295324616
373	0.296590624
374	0.298952505
375	0.298294694
376	0.314275753
377	0.311581938
378	0.306358579
379	0.298712584
380	0.299793641
381	0.293681961
382	0.289389479
383	0.292714839
384	0.290269324
385	0.292159364
386	0.292078644
387	0.294856464
388	0.291513196
389	0.292757508
390	0.299566083
391	0.296167163
392	0.297600443
393	0.299714382
394	0.298118927
395	0.298532098
396	0.300249915
397	0.300561208
398	0.300563137
399	0.300963502
400	0.300879137
401	0.310871904
402	0.309546684
403	0.305069891
404	0.304498406
405	0.301700555
406	0.303616666
407	0.30374879
408	0.304038578
409	0.303573455
410	0.302283703
411	0.301523154
412	0.300153705
413	0.301023702
414	0.300177138
415	0.300475546
416	0.300162016
417	0.29842939
418	0.299951218
419	0.298373394
420	0.299222198
421	0.29757015
422	0.298463281
423	0.299208635
424	0.29933845
425	0.299706471
426	0.307660514
427	0.306498216
428	0.30577634
429	0.301630849
430	0.302115217
431	0.300565616
432	0.300957228
433	0.300504261
434	0.301054752
435	0.300688055
436	0.300314784
437	0.298853635
438	0.300441492
439	0.300022878
440	0.300294371
441	0.300028633
442	0.300584872
443	0.300350753
444	0.300691358
445	0.300332847
446	0.300217266
447	0.300899728
448	0.300752988
449	0.300868069
450	0.300774999
451	0.300684911
452	0.300679372
453	0.300715252
454	0.300728257
455	0.300665037
456	0.300659717
457	0.300731779
458	0.300611868
459	0.300757269
460	0.300843284
461	0.300671434
462	0.300749087
463	0.300498785
464	0.300665067
465	0.30074942
466	0.300914989
467	0.300531263
468	0.300981414
469	0.300575939
470	0.300257413
471	0.300913043
472	0.300758988
473	0.300723631
474	0.300759141
475	0.300683225
476	0.30075536
477	0.300773794
478	0.301311993
479	0.300712491
480	0.300982264
481	0.300949475
482	0.301017557
483	0.301369388
484	0.300592889
485	0.300850035
486	0.300860183
487	0.300478221
488	0.30065275
489	0.300691185
490	0.300845112
491	0.300695061
492	0.300894638
493	0.300664062
494	0.301084697
495	0.300703935
496	0.300727467
497	0.301045575
498	0.30064466
499	0.300984577
500	0.300527341
501	0.300733171
502	0.300693656
503	0.300717194
504	0.30064886
505	0.300783085
506	0.300552566
507	0.300770776
508	0.300765258
509	0.300654789
510	0.300722933
511	0.300853582
512	0.300393561
513	0.300833879
514	0.300919636
515	0.30077951
516	0.300552941
517	0.300888271
518	0.301101493
519	0.300638218
520	0.300814234
521	0.300944649
522	0.30066694
523	0.300795514
524	0.300816638
525	0.300825942
526	0.300795686
527	0.300825672
528	0.300787511
529	0.300948468
530	0.30020875
531	0.300935825
532	0.300612186
533	0.300607246
534	0.300714156
535	0.300759676
536	0.300868365
537	0.300744037
538	0.300760574
539	0.300763714
540	0.300663684
541	0.30117973
542	0.300876193
543	0.300964742
544	0.300880207
545	0.300729115
546	0.300776468
547	0.300657832
548	0.300775915
549	0.300697639
550	0.300723459
551	0.300713849
552	0.300720741
553	0.300768795
554	0.300699248
555	0.300703972
556	0.300707494
557	0.300842251
558	0.300758118
559	0.300736909
560	0.300721312
561	0.300703879
562	0.300697428
563	0.300778837
564	0.300632069
565	0.300993374
566	0.300922306
567	0.300881896
568	0.300841149
569	0.300797407
570	0.300881396
571	0.300828605
572	0.300693548
573	0.300758016
574	0.300748411
575	0.300735181
576	0.300598668
577	0.300721006
578	0.300705771
579	0.300730152
580	0.300666683
581	0.30070892
582	0.300687381
583	0.300675125
584	0.300616407
585	0.300563188
586	0.300599496
587	0.300776323
588	0.300734301
589	0.300723448
590	0.300720307
591	0.300676074
592	0.30072741
593	0.300680058
594	0.300685109
595	0.300669088
596	0.300668823
597	0.300691109
598	0.300716827
599	0.30071399
600	0.30071993


==> P2_Obj_val_variation_ELTD_method.txt <==
1	1
2	0.991179103
3	0.983931781
4	0.975941219
5	0.967122477
6	0.955800159
7	0.942496471
8	0.927593346
9	0.909106806
10	0.886467032
11	0.859103952
12	0.826494743
13	0.788258556
14	0.744291292
15	0.694917621
16	0.651696447
17	0.621374154
18	0.595719293
19	0.574868156
20	0.559032052
21	0.546883888
22	0.537038526
23	0.528707862
24	0.521191521
25	0.513860932
26	0.506311076
27	0.511833995
28	0.506228912
29	0.499693837
30	0.493143904
31	0.486497665
32	0.479801811
33	0.473128008
34	0.466977992
35	0.461355915
36	0.456731281
37	0.451019443
38	0.447186369
39	0.442076351
40	0.438912068
41	0.436293736
42	0.431989871
43	0.431740597
44	0.427383748
45	0.42493349
46	0.423689036
47	0.422538145
48	0.418164719
49	0.423034785
50	0.418852755
51	0.418329113
52	0.4177455
53	0.447069925
54	0.436585091
55	0.428988483
56	0.424167556
57	0.420353202
58	0.422864399
59	0.419455426
60	0.4164597
61	0.413489921
62	0.41610762
63	0.41362858
64	0.413267575
65	0.410596298
66	0.409078543
67	0.408677237
68	0.4117405
69	0.409849799
70	0.408408838
71	0.406783192
72	0.407797601
73	0.406491399
74	0.406284396
75	0.40459957
76	0.404032778
77	0.405275511
78	0.410734785
79	0.407662849
80	0.406375443
81	0.40637654
82	0.405339497
83	0.404521718
84	0.404205105
85	0.404112403
86	0.403398902
87	0.403013869
88	0.402605917
89	0.402151243
90	0.401802854
91	0.401454767
92	0.400938933
93	0.400420562
94	0.399980815
95	0.399697759
96	0.39921302
97	0.398751824
98	0.398310999
99	0.397809659
100	0.397438555
101	0.397006912
102	0.399295818
103	0.403339046
104	0.400742143
105	0.400001555
106	0.399465237
107	0.399289611
108	0.398861472
109	0.398674786
110	0.398412471
111	0.398264991
112	0.397968002
113	0.397759487
114	0.397494846
115	0.397177179
116	0.396954903
117	0.39667744
118	0.396430411
119	0.396110211
120	0.395875669
121	0.395527208
122	0.395433579
123	0.395130788
124	0.394914309
125	0.394625676
126	0.394306541
127	0.39620906
128	0.403203991
129	0.399536509
130	0.398120294
131	0.397627758
132	0.39730753
133	0.397154947
134	0.396915628
135	0.396812169
136	0.396609893
137	0.396492764
138	0.396359479
139	0.396374279
140	0.396279093
141	0.396182875
142	0.396052682
143	0.395914947
144	0.395796729
145	0.395691709
146	0.395551002
147	0.39540439
148	0.395210783
149	0.395036519
150	0.394910158
151	0.394760685
152	0.396112549
153	0.397337643
154	0.396801648
155	0.396618019
156	0.396483114
157	0.396493619
158	0.396324423
159	0.396192895
160	0.396023928
161	0.395884781
162	0.395778442
163	0.395629149
164	0.395483538
165	0.395303822
166	0.395117305
167	0.394986095
168	0.394889923
169	0.39470423
170	0.394542312
171	0.394329279
172	0.394116409
173	0.394097885
174	0.393934703
175	0.393779443
176	0.39361497
177	0.394955392
178	0.396067998
179	0.395682152
180	0.395572658
181	0.395470379
182	0.395320148
183	0.395188867
184	0.395086538
185	0.394977927
186	0.39493235
187	0.394779767
188	0.394678275
189	0.394539837
190	0.394437737
191	0.394362896
192	0.394211627
193	0.394073359
194	0.393889261
195	0.393720859
196	0.393634166
197	0.393472496
198	0.393285239
199	0.393113079
200	0.392919002
201	0.392746711
202	0.394028675
203	0.394303977
204	0.394051709
205	0.394026145
206	0.393943036
207	0.393826296
208	0.393821855
209	0.393699072
210	0.393565878
211	0.393416072
212	0.393259035
213	0.393147233
214	0.3930611
215	0.392909285
216	0.392757354
217	0.392604279
218	0.39242263
219	0.392567926
220	0.392476217
221	0.392133507
222	0.391938434
223	0.391896886
224	0.392510628
225	0.392368937
226	0.392108289
227	0.392972985
228	0.39321798
229	0.392984152
230	0.393453947
231	0.393529622
232	0.393955229
233	0.393691508
234	0.393999006
235	0.393528974
236	0.393438186
237	0.393200107
238	0.393031761
239	0.392822169
240	0.392563177
241	0.392394143
242	0.392381061
243	0.392280331
244	0.392783404
245	0.392841294
246	0.393151697
247	0.392865452
248	0.392794833
249	0.392781043
250	0.392519452
251	0.392827368
252	0.393056307
253	0.393226668
254	0.393371685
255	0.393967587
256	0.393793378
257	0.393977835
258	0.393724917
259	0.393391458
260	0.393265089
261	0.393258146
262	0.393131988
263	0.393260413
264	0.392971918
265	0.393086432
266	0.393171016
267	0.393338946
268	0.393316956
269	0.39331139
270	0.393176904
271	0.393152671
272	0.393106889
273	0.393154683
274	0.393130832
275	0.393020889
276	0.39295063
277	0.393106117
278	0.393156587
279	0.39353935
280	0.393727493
281	0.393738716
282	0.393888612
283	0.393782327
284	0.393880786
285	0.393863706
286	0.393760153
287	0.393642652
288	0.39354468
289	0.393460614
290	0.393398348
291	0.393469979
292	0.393376521
293	0.393316306
294	0.393236249
295	0.39322147
296	0.393203702
297	0.393246463
298	0.39324509
299	0.393238489
300	0.393122745
301	0.393122885
302	0.393581079
303	0.393361605
304	0.393861953
305	0.394005593
306	0.393904665
307	0.393770228
308	0.393937138
309	0.394078127
310	0.394082393
311	0.393971453
312	0.393765384
313	0.393718426
314	0.393580441
315	0.393681928
316	0.393661779
317	0.393585874
318	0.393430786
319	0.393405682
320	0.393277685
321	0.393402289
322	0.393332117
323	0.393253212
324	0.393196851
325	0.393213057
326	0.389394947
327	0.389122138
328	0.388917534
329	0.388712792
330	0.388412042
331	0.388030192
332	0.387503756
333	0.387112237
334	0.386674573
335	0.385980349
336	0.385183926
337	0.384459294
338	0.383456084
339	0.382518425
340	0.381456883
341	0.380074769
342	0.379776627
343	0.379678513
344	0.379551212
345	0.379744882
346	0.378897102
347	0.379282894
348	0.379123628
349	0.379048021
350	0.378911893
351	0.378863241
352	0.377373166
353	0.376709976
354	0.375521858
355	0.373782277
356	0.370948691
357	0.370359256
358	0.368703376
359	0.367097746
360	0.365555521
361	0.365781331
362	0.364614703
363	0.363776192
364	0.363319057
365	0.363249896
366	0.363210703
367	0.362806483
368	0.362497213
369	0.365902735
370	0.363799126
371	0.363588374
372	0.365152933
373	0.364184059
374	0.364100455
375	0.364403917
376	0.363543422
377	0.362623802
378	0.361723567
379	0.361012982
380	0.359881929
381	0.359173315
382	0.35794817
383	0.356267113
384	0.356097179
385	0.355271297
386	0.354341817
387	0.354170069
388	0.353801316
389	0.353896493
390	0.353749538
391	0.354187901
392	0.353573463
393	0.354211904
394	0.353636017
395	0.354111376
396	0.353750636
397	0.354172048
398	0.354127366
399	0.354214128
400	0.353712667
401	0.353975939
402	0.353006521
403	0.351990263
404	0.351350886
405	0.350459097
406	0.349804196
407	0.349620025
408	0.349287066
409	0.34927878
410	0.349319943
411	0.349416365
412	0.349338561
413	0.349373401
414	0.349309225
415	0.349233126
416	0.349186763
417	0.349149051
418	0.34909387
419	0.349034063
420	0.348981734
421	0.348920935
422	0.348843259
423	0.348804475
424	0.348572488
425	0.348616968
426	0.348467423
427	0.346894195
428	0.345655313
429	0.345413494
430	0.344941797
431	0.344675105
432	0.344452234
433	0.344193844
434	0.344392201
435	0.344476407
436	0.344504291
437	0.344419131
438	0.344436512
439	0.344450722
440	0.344429962
441	0.344415798
442	0.344384068
443	0.344356508
444	0.344325922
445	0.344294258
446	0.344269097
447	0.34424217
448	0.344209482
449	0.344176671
450	0.344143095
451	0.344105601
452	0.344079001
453	0.344051629
454	0.344010947
455	0.343967356
456	0.34394206
457	0.343904539
458	0.343881585
459	0.343853186
460	0.343822511
461	0.343779928
462	0.343753194
463	0.343707661
464	0.343688535
465	0.343662029
466	0.343624686
467	0.343564865
468	0.343520673
469	0.343484852
470	0.34344413
471	0.343389276
472	0.343280066
473	0.343269017
474	0.343284889
475	0.343242228
476	0.343193907
477	0.343182384
478	0.343190035
479	0.34315738
480	0.343048148
481	0.343052824
482	0.343041747
483	0.342942366
484	0.342807528
485	0.342580878
486	0.342599874
487	0.342492526
488	0.342397539
489	0.342425843
490	0.342452455
491	0.342339439
492	0.34230849
493	0.342356146
494	0.342294668
495	0.342212203
496	0.342365586
497	0.342269404
498	0.342246818
499	0.342307891
500	0.342256148
501	0.34229677
502	0.342330975
503	0.342260601
504	0.342308135
505	0.34223552
506	0.342191375
507	0.342216363
508	0.342121885
509	0.342019081
510	0.342152409
511	0.341905568
512	0.342147792
513	0.341984224
514	0.34198072
515	0.34201594
516	0.342017422
517	0.341935955
518	0.341903996
519	0.34195751
520	0.341734006
521	0.342077965
522	0.341842003
523	0.341807071
524	0.341799865
525	0.341886509
526	0.341690348
527	0.341967736
528	0.341694815
529	0.341761046
530	0.341799064
531	0.341789018
532	0.341756951
533	0.341833905
534	0.341679401
535	0.341724302
536	0.341841788
537	0.341605421
538	0.341799907
539	0.341521842
540	0.341643171
541	0.341446408
542	0.341739496
543	0.341507853
544	0.341652428
545	0.341586509
546	0.341707293
547	0.341755783
548	0.341241827
549	0.341800326
550	0.341259801
551	0.341509149
552	0.3415174
553	0.341633577
554	0.341545646
555	0.341675849
556	0.341433761
557	0.34145791
558	0.341502995
559	0.34156113
560	0.341499999
561	0.341574991
562	0.341495083
563	0.341574133
564	0.341498166
565	0.341486571
566	0.341458633
567	0.341455641
568	0.341406235
569	0.341471313
570	0.341432964
571	0.341455134
572	0.341483732
573	0.341459223
574	0.341401873
575	0.341583961
576	0.341514204
577	0.341398608
578	0.341410112
579	0.341431113
580	0.341489536
581	0.341455583
582	0.341438616
583	0.3414598
584	0.341429478
585	0.341429942
586	0.341436199
587	0.341435535
588	0.341393541
589	0.34143241
590	0.341426115
591	0.341437045
592	0.341437342
593	0.341431265
594	0.341418523
595	0.341473579
596	0.341384945
597	0.341418732
598	0.341407117
599	0.34138501
600	0.341532195


==> P2_Obj_val_variation_LBFGSB_method.txt <==
1	68.14047008
2	61.879678
3	55.73171231
4	51.21443469
5	48.93026432
6	44.62767136
7	38.93930287
8	35.18778776
9	32.33644298
10	30.73000309
11	27.50380966
12	25.07165614
13	22.8252353
14	16.05374344
15	9.335167787
16	5.480239115
17	2.055924131
18	1.481571389
19	1.260165945
20	0.877482657
21	0.840928119
22	0.4431971
23	0.239623705
24	0.124491041
25	0.104339033
26	0.10363017
27	0.102268748
28	0.093427506
29	0.083545789
30	0.048575144
31	0.029197488
32	0.013240228
33	0.007060791
34	0.003992178
35	0.003111356
36	0.001207363
37	0.000916592
38	0.000689316
39	0.000178794
40	1.31E-05
41	6.06E-06
42	7.96E-07
43	5.56E-07
44	9.36E-08
45	7.15E-08
46	4.20E-08
47	3.70E-08
48	1.13E-09
49	7.15E-11
50	6.27E-12
51	6.79E-13
52	1.26E-13
53	1.82E-14
54	3.43E-16
55	1.23E-16
56	5.32E-17
57	2.66E-17
58	2.60E-17
59	1.15E-17
60	4.01E-18
61	6.53E-19
62	6.53E-19
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> P2_Obj_val_variation_conven_method.txt <==
1	1
2	0.991179103
3	0.983931781
4	0.975941219
5	0.967122477
6	0.955800159
7	0.942496471
8	0.927593346
9	0.909106806
10	0.886467032
11	0.859103952
12	0.826494743
13	0.788258556
14	0.744291292
15	0.694917621
16	0.651696447
17	0.621374154
18	0.595719293
19	0.574868156
20	0.559032052
21	0.546883888
22	0.537038526
23	0.528707862
24	0.521191521
25	0.513860932
26	0.506311076
27	0.511833995
28	0.506228912
29	0.499693837
30	0.493143904
31	0.486497665
32	0.479801811
33	0.473128008
34	0.466977992
35	0.461355915
36	0.456731281
37	0.451019443
38	0.447186369
39	0.442076351
40	0.438912068
41	0.436293736
42	0.431989871
43	0.431740597
44	0.427383748
45	0.42493349
46	0.423689036
47	0.422538145
48	0.418164719
49	0.423034786
50	0.418852756
51	0.418329113
52	0.4177455
53	0.447069925
54	0.436585091
55	0.428988481
56	0.424167555
57	0.420353201
58	0.422864443
59	0.419455453
60	0.416459716
61	0.413489933
62	0.416107602
63	0.413628573
64	0.413267596
65	0.410596311
66	0.409078566
67	0.408677253
68	0.411740386
69	0.409849747
70	0.4084088
71	0.406783155
72	0.407797502
73	0.406491354
74	0.406284931
75	0.404599777
76	0.404033383
77	0.405275592
78	0.410725861
79	0.40765867
80	0.406373924
81	0.406378019
82	0.405337866
83	0.404521154
84	0.404201469
85	0.404111572
86	0.403401095
87	0.403015752
88	0.402606764
89	0.402153547
90	0.401777185
91	0.401471847
92	0.400949569
93	0.400438616
94	0.399988617
95	0.399712622
96	0.399232527
97	0.398769095
98	0.398325045
99	0.397824409
100	0.397466746
101	0.39700409
102	0.399551882
103	0.408842284
104	0.404292795
105	0.402727905
106	0.402012266
107	0.40150404
108	0.400950155
109	0.40065637
110	0.400160859
111	0.399995581
112	0.399782509
113	0.399567911
114	0.399254359
115	0.398972565
116	0.398756612
117	0.398585027
118	0.398307899
119	0.398041728
120	0.397774834
121	0.397511666
122	0.397276182
123	0.397015816
124	0.396724034
125	0.396442878
126	0.396183734
127	0.397682737
128	0.401853196
129	0.399618895
130	0.398980613
131	0.398669389
132	0.39827171
133	0.398145649
134	0.397969707
135	0.39773627
136	0.397544729
137	0.397296954
138	0.397108651
139	0.396961612
140	0.396766894
141	0.396563323
142	0.396340067
143	0.396095065
144	0.39588198
145	0.395670118
146	0.395464528
147	0.395241673
148	0.395011679
149	0.394699436
150	0.394552685
151	0.394289381
152	0.395909478
153	0.397293631
154	0.396540263
155	0.396206816
156	0.396153778
157	0.396056954
158	0.395957595
159	0.395770587
160	0.395596321
161	0.395435737
162	0.395319586
163	0.395158098
164	0.394984799
165	0.394782302
166	0.394587111
167	0.394445559
168	0.394286709
169	0.394098487
170	0.393908857
171	0.393689501
172	0.393536405
173	0.393429717
174	0.393291123
175	0.393098329
176	0.392938986
177	0.394381257
178	0.395082635
179	0.394914521
180	0.395026126
181	0.394703017
182	0.394530997
183	0.394371414
184	0.394263878
185	0.394174051
186	0.39398757
187	0.394179655
188	0.393859079
189	0.393660272
190	0.393562528
191	0.393420253
192	0.393274717
193	0.393246983
194	0.392990625
195	0.392928677
196	0.392760199
197	0.392597762
198	0.392424032
199	0.392718929
200	0.392714241
201	0.392732109
202	0.39364077
203	0.393608073
204	0.393406709
205	0.393468612
206	0.393715321
207	0.394272173
208	0.394757796
209	0.394713128
210	0.393892854
211	0.393353146
212	0.393243173
213	0.393431679
214	0.393165619
215	0.393587525
216	0.393584431
217	0.393685365
218	0.393607368
219	0.393635746
220	0.393503291
221	0.393504076
222	0.393456602
223	0.39348939
224	0.39347543
225	0.393634139
226	0.393751443
227	0.393681694
228	0.393877414
229	0.393995104
230	0.394612766
231	0.394767716
232	0.394920892
233	0.394810749
234	0.394563026
235	0.394535434
236	0.394303177
237	0.394251966
238	0.394273741
239	0.394204544
240	0.394200098
241	0.394179481
242	0.39411033
243	0.394233366
244	0.394164567
245	0.394296121
246	0.394167252
247	0.394323239
248	0.39420201
249	0.394169705
250	0.39427737
251	0.394237668
252	0.394612023
253	0.394483828
254	0.394813637
255	0.395273616
256	0.395140274
257	0.395448262
258	0.395226488
259	0.395467108
260	0.395227597
261	0.395232194
262	0.395181803
263	0.395105083
264	0.395027121
265	0.394973927
266	0.394916043
267	0.394900538
268	0.394978442
269	0.39485326
270	0.394886567
271	0.394895665
272	0.394865768
273	0.394884978
274	0.394923948
275	0.394859129
276	0.394792703
277	0.395275525
278	0.394857089
279	0.395496199
280	0.395479979
281	0.395322745
282	0.395709358
283	0.395679585
284	0.395683711
285	0.395691587
286	0.395690107
287	0.395638031
288	0.395607038
289	0.395575992
290	0.395514999
291	0.395530508
292	0.395521305
293	0.395538825
294	0.395497317
295	0.395467256
296	0.395376647
297	0.39543666
298	0.395441835
299	0.395414036
300	0.3954102
301	0.395426703
302	0.395897494
303	0.39561166
304	0.395866409
305	0.396055648
306	0.396081512
307	0.39618538
308	0.396042283
309	0.396211942
310	0.396160171
311	0.39616926
312	0.396133176
313	0.396129187
314	0.39612304
315	0.396149437
316	0.396108915
317	0.396121398
318	0.396060006
319	0.396070077
320	0.395960406
321	0.396004422
322	0.396025958
323	0.395951058
324	0.395878179
325	0.395912396
326	0.392173588
327	0.391304219
328	0.390050939
329	0.388360274
330	0.38782399
331	0.386616552
332	0.385233627
333	0.383811621
334	0.383630091
335	0.382500257
336	0.381945391
337	0.379722418
338	0.37919498
339	0.379307886
340	0.379179785
341	0.379130738
342	0.3794118
343	0.379529912
344	0.379493287
345	0.379497521
346	0.379539221
347	0.379478503
348	0.379100294
349	0.379102687
350	0.379238732
351	0.379059029
352	0.376286596
353	0.374298251
354	0.371640903
355	0.368637093
356	0.368437718
357	0.366911048
358	0.365953054
359	0.365930217
360	0.365127027
361	0.364790219
362	0.36496554
363	0.365222324
364	0.365298582
365	0.364689561
366	0.364956201
367	0.364721889
368	0.364872845
369	0.364953058
370	0.364203559
371	0.364308713
372	0.3642751
373	0.363899553
374	0.364043802
375	0.363941216
376	0.363581134
377	0.362226895
378	0.359683921
379	0.357207251
380	0.356303658
381	0.355399292
382	0.355382236
383	0.354750849
384	0.354426502
385	0.353955369
386	0.35426294
387	0.354183737
388	0.353527044
389	0.353693035
390	0.353865254
391	0.353448164
392	0.353447074
393	0.353638849
394	0.353460729
395	0.353281616
396	0.353392803
397	0.353332199
398	0.353312909
399	0.353360768
400	0.353326634
401	0.352993036
402	0.351835096
403	0.350407273
404	0.350145426
405	0.349111137
406	0.348676429
407	0.348741069
408	0.34867207
409	0.34858318
410	0.348361454
411	0.348323316
412	0.348116362
413	0.34808258
414	0.347955675
415	0.347818972
416	0.34784306
417	0.347469516
418	0.347432067
419	0.347259404
420	0.347252163
421	0.346943788
422	0.346930451
423	0.34706737
424	0.347009893
425	0.347095424
426	0.346738815
427	0.345818045
428	0.345256839
429	0.344090631
430	0.343757736
431	0.343545028
432	0.343376934
433	0.343354953
434	0.343196508
435	0.343320845
436	0.343113431
437	0.342883491
438	0.342914801
439	0.342894182
440	0.342835414
441	0.342762425
442	0.342812571
443	0.342733102
444	0.342634122
445	0.342598743
446	0.342423188
447	0.342510525
448	0.342549742
449	0.342235406
450	0.342483935
451	0.342317989
452	0.342283245
453	0.3421862
454	0.342331731
455	0.342144886
456	0.342109837
457	0.342285787
458	0.34193724
459	0.342099123
460	0.342052128
461	0.341966236
462	0.342160817
463	0.341987345
464	0.341835879
465	0.342028196
466	0.341884977
467	0.341829796
468	0.342374826
469	0.341666403
470	0.341652045
471	0.341771487
472	0.341788173
473	0.341760779
474	0.341657876
475	0.341628484
476	0.341747368
477	0.341625016
478	0.342210612
479	0.341474944
480	0.341627001
481	0.341735466
482	0.341310396
483	0.341936329
484	0.341634328
485	0.341561677
486	0.341491322
487	0.341440808
488	0.341453565
489	0.341422765
490	0.341448442
491	0.341451486
492	0.34138271
493	0.341387388
494	0.341326554
495	0.341336696
496	0.34134677
497	0.341488093
498	0.341268592
499	0.341431924
500	0.34131358
501	0.341355966
502	0.341327461
503	0.341357304
504	0.341292609
505	0.341289493
506	0.341232595
507	0.341227864
508	0.341260566
509	0.341213627
510	0.341211123
511	0.341261508
512	0.341172493
513	0.341193795
514	0.341276097
515	0.341219609
516	0.341167412
517	0.341261123
518	0.341198841
519	0.341164086
520	0.341164722
521	0.341227009
522	0.341185319
523	0.341177071
524	0.341215839
525	0.341199316
526	0.341228996
527	0.341201542
528	0.341153209
529	0.341202341
530	0.341098677
531	0.341204792
532	0.341101437
533	0.341104445
534	0.341105702
535	0.341095603
536	0.341127475
537	0.341115957
538	0.341116403
539	0.341114107
540	0.341101334
541	0.34115521
542	0.341106543
543	0.341144575
544	0.341130019
545	0.341098909
546	0.341102452
547	0.34106038
548	0.341105547
549	0.34109002
550	0.341092527
551	0.341089112
552	0.341087506
553	0.341089782
554	0.341071883
555	0.341076985
556	0.341078138
557	0.341118545
558	0.341105204
559	0.34109779
560	0.341091192
561	0.341057805
562	0.341084659
563	0.341108438
564	0.341093278
565	0.341131002
566	0.341117829
567	0.341109776
568	0.341105992
569	0.341093975
570	0.341133138
571	0.341118535
572	0.341075862
573	0.341084868
574	0.341085716
575	0.341078835
576	0.341020949
577	0.341082006
578	0.34107475
579	0.341078252
580	0.34105732
581	0.34108925
582	0.341083482
583	0.341078302
584	0.341056032
585	0.341025448
586	0.341046306
587	0.3410722
588	0.341057093
589	0.341056389
590	0.341056015
591	0.341037872
592	0.341082964
593	0.34105872
594	0.341060153
595	0.341050549
596	0.341050999
597	0.34105631
598	0.341080059
599	0.341075925
600	0.341074732


==> P2_Time_variation_ELTD_method.txt <==
1	7.4905712
2	4.9657416
3	6.8687847
4	16.2155675
5	8.0956188
6	7.6488227
7	7.5255918
8	5.1009858
9	11.0827133
10	4.5213761
11	4.4040605
12	10.1592828
13	16.4524209
14	17.9038832
15	9.1316221
16	7.6280983
17	7.8460951
18	7.672915
19	7.2434308
20	8.9815858
21	5.3354278
22	14.4181557
23	6.3481192
24	6.00603
25	5.5717714
26	4.8564875
27	4.187363
28	4.7703769
29	4.6909572
30	5.2810568
31	5.7034481
32	5.0323871
33	4.6136614
34	4.1526648
35	3.6092846
36	3.6715847
37	3.7436473
38	2.4539347
39	4.7728851
40	2.3011994
41	2.4790446
42	2.8432235
43	2.1311655
44	2.4227318
45	2.3513278
46	2.4519079
47	2.4129323
48	2.4722404
49	2.7711453
50	2.747018
51	2.8470957
52	2.5177498
53	3.1872786
54	2.8286549
55	3.1493795
56	2.8288674
57	2.9057343
58	6.6503878
59	3.0219273
60	6.4939876
61	3.0438065
62	3.2151805
63	6.8689715
64	3.0487998
65	3.5986861
66	3.3881593
67	2.8938296
68	7.2912182
69	3.6302282
70	3.6299337
71	7.8869052
72	4.0088215
73	8.0262887
74	3.8367937
75	8.5281315
76	4.0142593
77	4.5955048
78	4.1222745
79	8.9460685
80	4.2059518
81	4.3526909
82	4.1701785
83	10.9413638
84	12.6466301
85	6.6747599
86	12.6600782
87	6.4630603
88	6.8973081
89	6.9123809
90	6.7905559
91	6.7992408
92	7.22888
93	6.3082513
94	7.4249318
95	6.8902489
96	7.2354956
97	7.3467415
98	7.36223
99	7.4125429
100	7.3082332
101	6.1127874
102	13.1133493
103	6.5957195
104	13.4477305
105	6.6221553
106	13.7462969
107	6.7201808
108	6.478277
109	6.8565274
110	6.8091466
111	6.4961399
112	6.8337569
113	6.2749327
114	5.3594878
115	6.6028764
116	6.6424729
117	6.16536
118	6.2381727
119	6.2701763
120	6.5602962
121	6.1334026
122	6.2598038
123	6.2905931
124	6.5854468
125	6.2116695
126	6.4058608
127	13.9067512
128	13.4920403
129	14.7966446
130	6.9320729
131	8.8303685
132	7.7025571
133	7.8264598
134	7.4772017
135	7.3832764
136	7.0391993
137	7.3261
138	7.3290672
139	7.1783578
140	6.868448
141	7.2175425
142	6.919839
143	7.1950709
144	7.0327923
145	6.8524449
146	7.0222229
147	6.9261362
148	6.8155848
149	6.9227734
150	6.8627169
151	6.3117304
152	7.8245827
153	14.9959026
154	7.3825295
155	7.1638451
156	7.120362
157	7.2871956
158	7.3846922
159	7.4353031
160	7.2488151
161	7.213166
162	7.0803223
163	7.2184661
164	5.3775439
165	4.8343546
166	4.511193
167	4.6208011
168	7.1739597
169	7.2839979
170	7.2799532
171	7.2172177
172	7.0182592
173	7.3653364
174	7.3812195
175	7.3489057
176	7.2754541
177	8.1358751
178	24.6283452
179	4.7838029
180	8.4695348
181	8.4276712
182	7.7385813
183	8.1148355
184	8.1030094
185	8.0608867
186	7.9690532
187	8.0087323
188	8.15175
189	8.1335607
190	8.0733686
191	7.737789
192	7.7012761
193	5.709079
194	8.0941377
195	7.9431952
196	7.7031073
197	8.0335973
198	7.932726
199	7.8567444
200	8.2140599
201	8.1896686
202	8.0700576
203	8.1853218
204	16.4478346
205	8.5810547
206	8.7767302
207	8.2974244
208	9.0725184
209	9.3119724
210	8.9738455
211	9.0500948
212	9.2594028
213	9.1772294
214	9.2240827
215	8.3071501
216	9.2560329
217	9.5800543
218	9.5072675
219	9.2084578
220	9.3594587
221	8.914013
222	8.7479702
223	8.945817
224	9.4999555
225	9.04428
226	8.6070125
227	9.139886
228	9.504644
229	16.9314447
230	10.5641021
231	9.9978073
232	10.4522603
233	10.2806672
234	10.4494703
235	10.5747487
236	10.1302092
237	9.9149695
238	9.675261
239	10.0440439
240	9.8343419
241	10.1953377
242	9.8599939
243	9.1318254
244	9.7357774
245	9.457844
246	9.5206672
247	9.6254385
248	9.5355607
249	9.2506863
250	9.3598152
251	9.2103194
252	9.4268227
253	18.3855332
254	10.1667674
255	10.4042967
256	10.1307483
257	10.1766043
258	10.2926686
259	9.8079002
260	10.2344612
261	10.4204566
262	10.1823195
263	9.7332326
264	9.3608385
265	9.7744284
266	9.9042673
267	9.307041
268	9.5359101
269	9.6359421
270	9.6424454
271	9.8756508
272	9.7078378
273	9.7973068
274	9.5669006
275	9.546533
276	8.8899901
277	9.6119308
278	19.9932728
279	9.9994265
280	9.890556
281	10.0164595
282	9.5327986
283	9.5753046
284	9.5570966
285	9.6792331
286	9.4888381
287	10.6075789
288	10.5683754
289	9.4154346
290	10.0644897
291	10.0032184
292	9.5770353
293	9.5242386
294	9.2352843
295	9.5070901
296	9.7207239
297	9.7025167
298	9.7313203
299	9.7171565
300	9.253972
301	9.6738471
302	10.1840918
303	10.1944713
304	19.9290708
305	9.4974579
306	9.539396
307	9.1638843
308	9.3561484
309	9.3297685
310	9.1415024
311	8.8496019
312	9.1507206
313	9.2111166
314	9.3282218
315	9.1757751
316	9.1662633
317	8.9124747
318	9.1212219
319	8.9113996
320	8.5824182
321	8.8733965
322	8.9954242
323	9.0953051
324	9.2437184
325	9.2152801
326	7.9202555
327	7.4703641
328	7.5967175
329	7.2206594
330	7.5744242
331	7.5312788
332	8.7464695
333	8.7436136
334	8.6697222
335	8.7263351
336	9.4219239
337	8.8737685
338	19.6916416
339	21.7897164
340	10.2575031
341	9.5325047
342	20.8223045
343	10.9158908
344	20.259172
345	10.2674641
346	9.88057
347	20.0823578
348	9.6146411
349	9.9064635
350	9.6847785
351	8.2420978
352	9.6387818
353	9.8126889
354	9.1964015
355	9.7244433
356	19.8132099
357	11.1327993
358	10.4394561
359	11.1597146
360	13.3000428
361	10.7631112
362	11.0296609
363	11.1518966
364	10.7104547
365	24.4890729
366	11.3454623
367	10.5210092
368	13.4309021
369	8.890074
370	11.0440163
371	22.2537189
372	10.1137763
373	22.2639831
374	11.5364334
375	10.4350571
376	19.9985009
377	8.915114
378	9.9232628
379	9.5029825
380	22.301854
381	10.566178
382	12.3176436
383	10.5519083
384	10.0208108
385	11.4999594
386	14.6440095
387	25.4706734
388	13.1033298
389	26.6017652
390	34.9071963
391	12.0022512
392	12.680405
393	14.2356058
394	38.6478519
395	13.1682288
396	12.0819058
397	11.3070218
398	12.0187763
399	12.4187806
400	22.3080554
401	10.2619695
402	20.4074853
403	11.018489
404	23.6403959
405	11.1156136
406	12.3969849
407	12.1517335
408	27.1602821
409	13.6996197
410	26.447785
411	13.7204811
412	14.0169522
413	13.4171842
414	13.5725753
415	13.9541091
416	14.4279701
417	13.6098988
418	14.0347036
419	13.6357639
420	14.3017627
421	13.9566357
422	14.1251865
423	13.4754418
424	13.2648249
425	12.9805782
426	13.8844929
427	17.6629413
428	27.4632378
429	12.9472915
430	14.1263809
431	14.6472228
432	13.9455296
433	27.7857873
434	27.215682
435	13.8373729
436	13.4374445
437	13.5570776
438	14.1753685
439	13.8562182
440	13.9760644
441	14.0450716
442	14.0467121
443	13.8036521
444	14.354676
445	14.283511
446	13.9357384
447	14.4254615
448	13.8985079
449	13.7961749
450	13.7705349
451	13.6469786
452	13.7642569
453	13.7771242
454	13.7143298
455	14.7212851
456	13.9518128
457	14.0820078
458	13.8441715
459	14.251892
460	14.3052547
461	13.7258889
462	14.3524905
463	13.706014
464	9.004695
465	9.0100135
466	13.9004779
467	13.8648571
468	13.9015051
469	14.0491539
470	13.6197758
471	13.761474
472	13.518642
473	14.4587846
474	13.5549956
475	13.9298638
476	14.1969242
477	13.836779
478	14.2888499
479	14.0547313
480	14.0615455
481	13.8254215
482	14.1651963
483	14.0361587
484	13.7199874
485	13.6976757
486	13.9076928
487	15.9379086
488	13.210043
489	16.6956873
490	14.1393882
491	15.0799878
492	14.3426033
493	14.6699695
494	14.8469925
495	14.8051643
496	14.5453412
497	15.2855368
498	15.144003
499	14.2058495
500	14.6265055
501	15.1437459
502	14.6253949
503	14.4873277
504	14.8414996
505	14.625163
506	15.4005503
507	15.2500922
508	14.5937903
509	14.960552
510	14.2421525
511	14.7088393
512	15.0450873
513	15.0226067
514	13.9815753
515	14.7623557
516	14.9815264
517	15.3486477
518	15.5130465
519	14.9692733
520	14.7707045
521	15.5742001
522	14.8067276
523	14.6241363
524	14.7442021
525	14.7603424
526	15.1290523
527	14.7364824
528	15.5274802
529	14.994094
530	14.9652577
531	15.4070786
532	15.2190246
533	15.02512
534	14.8452826
535	15.4604911
536	14.2529798
537	14.2697151
538	15.0869768
539	15.1908117
540	14.7340305
541	15.2495991
542	14.3932341
543	14.2661152
544	14.9151077
545	15.4572443
546	15.6244398
547	15.104524
548	15.9886838
549	14.8305525
550	15.4767325
551	15.7511038
552	14.8212027
553	14.7725554
554	14.2442686
555	15.1029473
556	15.4873926
557	15.0120661
558	15.2182814
559	14.866112
560	14.4017696
561	15.5216606
562	15.2517286
563	16.1659496
564	15.2719228
565	15.2346446
566	14.7992596
567	14.6910076
568	14.8193631
569	15.9318872
570	15.143894
571	15.6489091
572	14.5997285
573	14.8160755
574	15.7705663
575	15.3438288
576	13.4986095
577	15.6613253
578	14.9434924
579	16.0317829
580	14.9665244
581	15.5748228
582	15.2959816
583	15.4251435
584	15.1075887
585	14.9064765
586	14.9915774
587	14.9349575
588	14.3351516
589	14.6308392
590	15.9783442
591	14.4421933
592	15.1308918
593	14.5475005
594	14.8061361
595	15.1934863
596	16.078502
597	14.5142655
598	15.6679783
599	14.9705203
600	15.1664108


==> P2_Time_variation_conven_method.txt <==
1	9.2011538
2	11.4893912
3	14.0420142
4	14.5344628
5	14.1517885
6	14.3469259
7	13.1824673
8	13.8937145
9	12.9130763
10	13.3442804
11	13.9796381
12	14.314189
13	13.3182086
14	11.7081874
15	11.001091
16	13.2540051
17	14.2044511
18	13.6346877
19	13.3632895
20	12.7339907
21	10.9405167
22	10.7034322
23	10.6839103
24	10.9824037
25	11.6376299
26	20.4480291
27	10.9458418
28	9.9013292
29	8.4272594
30	8.0293361
31	7.8220078
32	7.7916467
33	7.511897
34	7.2840384
35	7.3027032
36	7.7796522
37	6.7355885
38	6.741574
39	6.3222128
40	6.3850198
41	6.8980356
42	5.9321148
43	6.0157272
44	6.8915317
45	6.7431226
46	5.9660132
47	7.0368534
48	6.4452237
49	5.9515837
50	7.0153201
51	7.6919616
52	6.9918308
53	7.1112717
54	6.733023
55	6.6212444
56	7.4047962
57	7.0538208
58	6.2203467
59	7.1854482
60	7.9441507
61	7.8372818
62	6.2156129
63	6.412228
64	7.2960374
65	7.2435163
66	7.3295161
67	7.3021192
68	6.8241237
69	7.8203016
70	7.392369
71	7.3434995
72	7.3717217
73	7.5145513
74	8.5411006
75	8.082635
76	8.0077804
77	7.4498689
78	6.9557601
79	8.1263839
80	9.2065429
81	8.4340157
82	9.0066226
83	9.0078993
84	8.5581598
85	9.6890252
86	9.5378506
87	8.4665139
88	9.6889423
89	9.0438109
90	9.5387894
91	8.9943679
92	9.5074382
93	9.7871273
94	10.0070085
95	9.6935806
96	9.0586803
97	9.1624942
98	9.0743055
99	8.5682806
100	8.5843056
101	9.0578883
102	10.4955325
103	7.5986693
104	7.9736683
105	8.185811
106	8.4198464
107	9.0124831
108	9.4521544
109	10.0195548
110	10.5395756
111	10.085574
112	10.0523163
113	9.7457998
114	8.9779601
115	10.2481628
116	9.7679319
117	9.1983865
118	9.2252473
119	9.1021357
120	8.731682
121	8.6103435
122	8.8243237
123	8.6810021
124	8.7514918
125	8.55098
126	9.1118608
127	9.6119935
128	8.3090325
129	8.3219901
130	9.4304391
131	9.3505918
132	8.9937634
133	9.1526696
134	11.4750275
135	10.6921475
136	8.7655432
137	8.9462369
138	8.9769552
139	8.8899742
140	9.4837595
141	9.2779704
142	9.4488206
143	9.4046097
144	9.2989073
145	9.9431642
146	9.4869983
147	9.9593495
148	10.0621228
149	9.9036702
150	9.8745699
151	9.2235705
152	9.8560035
153	9.9524425
154	9.3219306
155	10.2401385
156	9.9893881
157	10.4290248
158	10.4953593
159	10.4579777
160	10.6727511
161	10.4151023
162	10.4862164
163	10.4643585
164	10.33825
165	10.3800006
166	10.2665365
167	10.4089235
168	10.9429316
169	10.3626584
170	10.3771522
171	10.3802014
172	10.4493343
173	10.26871
174	10.2900525
175	10.2972994
176	9.8419668
177	10.7430438
178	9.7685639
179	10.9231929
180	10.5039588
181	10.5192296
182	10.4209294
183	10.5421586
184	10.4230694
185	10.4188716
186	10.8471603
187	10.2803024
188	10.7775247
189	10.4269321
190	10.3700238
191	9.9579652
192	10.2343578
193	9.9317146
194	10.1645838
195	10.4975997
196	9.9705226
197	9.9517252
198	9.8296918
199	9.9827947
200	9.8552867
201	9.9311744
202	10.0854376
203	10.782502
204	10.8702223
205	10.4631053
206	10.9395642
207	10.5119558
208	10.4491643
209	10.4353951
210	10.398353
211	10.4123821
212	9.9058228
213	10.086182
214	10.1447246
215	10.3695172
216	9.9457087
217	9.9568709
218	9.5620799
219	9.5117232
220	9.4902957
221	9.6157627
222	9.6567254
223	8.9870415
224	9.0289175
225	8.2215275
226	9.1505419
227	9.6566203
228	9.755263
229	10.1135225
230	9.572676
231	9.7503227
232	9.1601447
233	9.5153011
234	9.1993477
235	9.24051
236	9.2353373
237	9.1415204
238	9.1408952
239	9.3083124
240	9.4663483
241	9.5529503
242	9.3093765
243	9.2008013
244	9.1579105
245	9.2022428
246	9.3002332
247	9.2512176
248	9.2120358
249	9.134571
250	9.249255
251	9.2415995
252	9.112202
253	9.0128964
254	9.1120339
255	9.2044114
256	9.0434253
257	9.2498469
258	9.153025
259	9.047345
260	9.0925271
261	9.256788
262	9.1313615
263	9.304531
264	9.2670309
265	9.1337127
266	9.1936302
267	9.1905964
268	9.2565383
269	9.2661209
270	9.1607531
271	8.8719653
272	9.1240385
273	9.3305421
274	9.0323946
275	9.1580579
276	9.8735047
277	9.6279308
278	9.8954237
279	9.985698
280	9.7668792
281	9.9223162
282	9.8744344
283	9.219376
284	9.4144707
285	9.1927602
286	9.2821481
287	9.180171
288	9.1673677
289	9.2583483
290	9.1741708
291	9.2504823
292	9.3653237
293	9.1430248
294	9.4987031
295	9.3663961
296	9.4816262
297	9.3972858
298	9.3358432
299	9.3384467
300	9.357495
301	9.913681
302	9.4153664
303	9.8023455
304	9.4246126
305	9.2162084
306	9.3855436
307	9.9090063
308	9.3524859
309	9.4451778
310	9.4604745
311	9.3917595
312	9.662033
313	9.274311
314	9.3710021
315	9.3201192
316	9.5004917
317	9.5077693
318	9.515401
319	9.362932
320	9.2958744
321	9.2774922
322	9.3549969
323	9.4198409
324	9.3607669
325	9.3913428
326	9.9231842
327	9.7356262
328	10.3849039
329	9.7539512
330	9.3191908
331	9.5141251
332	9.6220606
333	9.6941765
334	9.7606382
335	9.5396489
336	9.7288077
337	10.5671836
338	10.3053847
339	9.4528122
340	9.3914176
341	9.9990153
342	9.5368104
343	9.9995957
344	10.5616099
345	12.016709
346	11.1120531
347	12.1704564
348	11.1201686
349	11.5407635
350	10.6639586
351	9.9991788
352	11.6656541
353	11.1752578
354	10.6319165
355	10.9811189
356	10.8988373
357	10.6979373
358	10.8437396
359	12.1881744
360	11.2111198
361	11.7633979
362	11.2276274
363	11.5933549
364	9.8990725
365	10.8633536
366	11.0424726
367	11.268484
368	10.4966412
369	10.6130741
370	11.3053154
371	10.2481445
372	11.3265033
373	10.8302029
374	11.2223995
375	11.1394055
376	11.4456058
377	10.9911412
378	10.5886588
379	11.9281094
380	12.072094
381	12.051012
382	11.7127061
383	11.4872183
384	11.7616883
385	12.1196421
386	12.0500857
387	11.4659792
388	10.8429145
389	12.0636845
390	10.9840672
391	11.3757048
392	11.9619976
393	12.1927056
394	11.2726672
395	11.4143135
396	11.4253478
397	11.5237412
398	11.443925
399	11.6956612
400	11.5250106
401	10.8132124
402	10.8175985
403	11.7967193
404	11.4075432
405	12.1058425
406	12.2329366
407	12.091239
408	11.607944
409	11.7151586
410	11.9379188
411	11.8848147
412	11.7006226
413	11.2827037
414	12.3470613
415	11.1638091
416	11.8266514
417	11.0228627
418	11.8728113
419	11.0044954
420	11.1087462
421	11.181215
422	11.2238182
423	11.0087618
424	11.0332512
425	11.1501965
426	10.1713752
427	10.6760057
428	10.8223749
429	11.4611771
430	11.103663
431	11.7860136
432	11.6443233
433	11.7500011
434	11.8159908
435	11.9215055
436	11.9862362
437	11.8591074
438	12.3647016
439	11.7435522
440	12.1784408
441	12.0512705
442	12.2585033
443	12.3370228
444	11.9416924
445	12.6280642
446	12.3406707
447	11.8126724
448	12.4895863
449	12.3996306
450	12.4440646
451	13.168895
452	13.1115079
453	13.0841178
454	13.0397714
455	12.8793607
456	13.0070745
457	13.0801582
458	12.7898535
459	12.8658262
460	13.1138658
461	12.8927063
462	13.5451301
463	12.8577835
464	12.9817759
465	13.1139571
466	13.0438985
467	12.4302542
468	13.088833
469	12.8168685
470	12.810898
471	13.1396712
472	12.955551
473	13.1318478
474	12.3745771
475	13.1146972
476	12.8814669
477	12.929439
478	12.523479
479	13.0467771
480	12.7707416
481	12.8101561
482	13.4434585
483	12.8583025
484	13.4908255
485	13.3645193
486	12.9665354
487	12.8352412
488	12.7720838
489	12.9989363
490	12.9174502
491	12.8258201
492	12.7464114
493	12.2307372
494	12.1779563
495	12.8430245
496	12.9526775
497	12.4476834
498	12.3974326
499	12.1787331
500	12.5751685
501	12.3062121
502	12.7253129
503	12.5622586
504	12.8460488
505	12.9659809
506	12.3613322
507	12.9423858
508	12.9556295
509	12.2966445
510	12.4740847
511	13.0390449
512	12.2428515
513	12.2024345
514	12.6803721
515	12.7871685
516	12.2754982
517	12.8045173
518	12.3832847
519	12.3738599
520	12.1785406
521	12.6358656
522	12.0446145
523	12.1638683
524	12.3721182
525	12.2436145
526	12.2665558
527	12.2850567
528	12.1757015
529	12.7717431
530	12.2545147
531	12.4061949
532	12.1374673
533	12.3171141
534	12.3428238
535	12.3644304
536	12.143047
537	12.0887623
538	12.2992101
539	12.1620558
540	12.2094785
541	12.2954289
542	12.2634083
543	12.3106356
544	11.8380042
545	12.3212646
546	12.3342563
547	12.6199837
548	12.4634247
549	12.3501984
550	12.1619399
551	12.3537814
552	12.4061268
553	12.3772445
554	11.9506428
555	12.3888204
556	12.8048495
557	12.462298
558	12.3648376
559	12.5652352
560	12.5725297
561	12.3825951
562	12.3739266
563	12.4788969
564	12.5927845
565	12.172908
566	12.5444023
567	12.5419316
568	12.5279783
569	12.4897498
570	12.5121817
571	12.6137073
572	12.4423579
573	12.5807375
574	12.5109835
575	12.7036871
576	12.5496957
577	13.3184033
578	12.4766125
579	12.307351
580	12.6770467
581	12.5954277
582	12.5299948
583	13.0192786
584	12.4357047
585	12.5233606
586	12.3081045
587	12.2497883
588	12.4230223
589	12.3136
590	12.2398685
591	12.9492383
592	12.4869931
593	12.3671145
594	12.4955254
595	12.4031746
596	12.2645384
597	12.7850256
598	12.9594158
599	12.8328
600	12.3444887


==> P2_nEig_agg_variation_ELTD_method.txt <==
1	1
2	1
3	1
4	2
5	2
6	2
7	2
8	2
9	3
10	3
11	3
12	4
13	5
14	6
15	4
16	3
17	3
18	3
19	2
20	1
21	1
22	3
23	2
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	2
40	2
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	1
57	1
58	2
59	1
60	2
61	1
62	1
63	2
64	2
65	2
66	1
67	1
68	2
69	1
70	1
71	2
72	1
73	2
74	1
75	2
76	2
77	2
78	1
79	3
80	3
81	3
82	2
83	3
84	4
85	3
86	4
87	4
88	4
89	4
90	4
91	4
92	4
93	4
94	4
95	4
96	4
97	4
98	4
99	4
100	4
101	2
102	3
103	3
104	4
105	4
106	5
107	5
108	5
109	5
110	5
111	5
112	5
113	5
114	5
115	5
116	5
117	5
118	5
119	5
120	5
121	5
122	5
123	5
124	5
125	5
126	2
127	3
128	5
129	6
130	5
131	5
132	5
133	5
134	5
135	5
136	5
137	5
138	5
139	5
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	3
152	3
153	5
154	5
155	5
156	5
157	5
158	5
159	5
160	5
161	5
162	5
163	5
164	5
165	5
166	5
167	5
168	5
169	5
170	5
171	5
172	5
173	5
174	5
175	5
176	3
177	3
178	6
179	5
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	5
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5
201	4
202	4
203	4
204	5
205	5
206	5
207	5
208	5
209	5
210	5
211	5
212	5
213	5
214	5
215	5
216	5
217	5
218	5
219	5
220	5
221	5
222	5
223	5
224	5
225	5
226	4
227	4
228	4
229	5
230	5
231	5
232	5
233	5
234	5
235	5
236	5
237	5
238	5
239	5
240	5
241	5
242	5
243	5
244	5
245	5
246	5
247	5
248	5
249	5
250	5
251	4
252	4
253	5
254	5
255	5
256	5
257	5
258	5
259	5
260	5
261	5
262	5
263	5
264	5
265	5
266	5
267	5
268	5
269	5
270	5
271	5
272	5
273	5
274	5
275	5
276	4
277	4
278	5
279	5
280	5
281	5
282	5
283	5
284	5
285	5
286	5
287	5
288	5
289	5
290	5
291	5
292	5
293	5
294	5
295	5
296	5
297	5
298	5
299	5
300	5
301	4
302	4
303	4
304	5
305	5
306	5
307	5
308	5
309	5
310	5
311	5
312	5
313	5
314	5
315	5
316	5
317	5
318	5
319	5
320	5
321	5
322	5
323	5
324	5
325	5
326	2
327	2
328	2
329	2
330	2
331	1
332	1
333	1
334	1
335	1
336	1
337	1
338	2
339	3
340	2
341	2
342	3
343	2
344	3
345	3
346	2
347	3
348	3
349	3
350	3
351	2
352	2
353	2
354	2
355	2
356	3
357	3
358	1
359	1
360	1
361	1
362	1
363	1
364	1
365	3
366	2
367	1
368	1
369	1
370	1
371	3
372	1
373	3
374	3
375	2
376	4
377	4
378	4
379	4
380	5
381	5
382	5
383	1
384	1
385	1
386	1
387	2
388	1
389	2
390	5
391	3
392	2
393	1
394	5
395	4
396	4
397	3
398	3
399	2
400	4
401	3
402	4
403	4
404	5
405	5
406	5
407	5
408	6
409	5
410	6
411	6
412	6
413	6
414	6
415	6
416	6
417	6
418	6
419	6
420	6
421	6
422	6
423	6
424	6
425	6
426	4
427	5
428	6
429	6
430	6
431	6
432	4
433	5
434	6
435	6
436	6
437	6
438	6
439	6
440	6
441	6
442	6
443	6
444	6
445	6
446	6
447	6
448	6
449	6
450	6
451	6
452	6
453	6
454	6
455	6
456	6
457	6
458	6
459	6
460	6
461	6
462	6
463	6
464	6
465	6
466	6
467	6
468	6
469	6
470	6
471	6
472	6
473	6
474	6
475	6
476	6
477	6
478	6
479	6
480	6
481	6
482	6
483	6
484	5
485	5
486	5
487	5
488	5
489	5
490	5
491	5
492	5
493	5
494	5
495	5
496	5
497	5
498	5
499	5
500	5
501	5
502	5
503	5
504	5
505	5
506	5
507	5
508	5
509	5
510	5
511	5
512	5
513	5
514	5
515	5
516	5
517	5
518	5
519	5
520	5
521	5
522	5
523	5
524	5
525	5
526	5
527	5
528	5
529	5
530	5
531	5
532	5
533	5
534	5
535	5
536	5
537	5
538	5
539	5
540	5
541	5
542	5
543	5
544	5
545	5
546	5
547	5
548	5
549	5
550	5
551	5
552	5
553	5
554	5
555	5
556	5
557	5
558	5
559	5
560	5
561	5
562	5
563	5
564	5
565	5
566	5
567	5
568	5
569	5
570	5
571	5
572	5
573	5
574	5
575	5
576	5
577	5
578	5
579	5
580	5
581	5
582	5
583	5
584	5
585	5
586	5
587	5
588	5
589	5
590	5
591	5
592	5
593	5
594	5
595	5
596	5
597	5
598	5
599	5
600	5


==> P2_nEig_agg_variation_conven_method.txt <==
1	12
2	12
3	12
4	12
5	12
6	12
7	12
8	12
9	12
10	12
11	12
12	12
13	12
14	12
15	12
16	12
17	12
18	12
19	12
20	12
21	12
22	12
23	12
24	12
25	12
26	12
27	12
28	12
29	12
30	12
31	12
32	12
33	12
34	12
35	12
36	12
37	12
38	12
39	12
40	12
41	12
42	12
43	12
44	12
45	12
46	12
47	12
48	12
49	12
50	12
51	12
52	12
53	12
54	12
55	12
56	12
57	12
58	12
59	12
60	12
61	12
62	12
63	12
64	12
65	12
66	12
67	12
68	12
69	12
70	12
71	12
72	12
73	12
74	12
75	12
76	12
77	12
78	12
79	12
80	12
81	12
82	12
83	12
84	12
85	12
86	12
87	12
88	12
89	12
90	12
91	12
92	12
93	12
94	12
95	12
96	12
97	12
98	12
99	12
100	12
101	12
102	12
103	12
104	12
105	12
106	12
107	12
108	12
109	12
110	12
111	12
112	12
113	12
114	12
115	12
116	12
117	12
118	12
119	12
120	12
121	12
122	12
123	12
124	12
125	12
126	12
127	12
128	12
129	12
130	12
131	12
132	12
133	12
134	12
135	12
136	12
137	12
138	12
139	12
140	12
141	12
142	12
143	12
144	12
145	12
146	12
147	12
148	12
149	12
150	12
151	12
152	12
153	12
154	12
155	12
156	12
157	12
158	12
159	12
160	12
161	12
162	12
163	12
164	12
165	12
166	12
167	12
168	12
169	12
170	12
171	12
172	12
173	12
174	12
175	12
176	12
177	12
178	12
179	12
180	12
181	12
182	12
183	12
184	12
185	12
186	12
187	12
188	12
189	12
190	12
191	12
192	12
193	12
194	12
195	12
196	12
197	12
198	12
199	12
200	12
201	12
202	12
203	12
204	12
205	12
206	12
207	12
208	12
209	12
210	12
211	12
212	12
213	12
214	12
215	12
216	12
217	12
218	12
219	12
220	12
221	12
222	12
223	12
224	12
225	12
226	12
227	12
228	12
229	12
230	12
231	12
232	12
233	12
234	12
235	12
236	12
237	12
238	12
239	12
240	12
241	12
242	12
243	12
244	12
245	12
246	12
247	12
248	12
249	12
250	12
251	12
252	12
253	12
254	12
255	12
256	12
257	12
258	12
259	12
260	12
261	12
262	12
263	12
264	12
265	12
266	12
267	12
268	12
269	12
270	12
271	12
272	12
273	12
274	12
275	12
276	12
277	12
278	12
279	12
280	12
281	12
282	12
283	12
284	12
285	12
286	12
287	12
288	12
289	12
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	12
299	12
300	12
301	12
302	12
303	12
304	12
305	12
306	12
307	12
308	12
309	12
310	12
311	12
312	12
313	12
314	12
315	12
316	12
317	12
318	12
319	12
320	12
321	12
322	12
323	12
324	12
325	12
326	12
327	12
328	12
329	12
330	12
331	12
332	12
333	12
334	12
335	12
336	12
337	12
338	12
339	12
340	12
341	12
342	12
343	12
344	12
345	12
346	12
347	12
348	12
349	12
350	12
351	12
352	12
353	12
354	12
355	12
356	12
357	12
358	12
359	12
360	12
361	12
362	12
363	12
364	12
365	12
366	12
367	12
368	12
369	12
370	12
371	12
372	12
373	12
374	12
375	12
376	12
377	12
378	12
379	12
380	12
381	12
382	12
383	12
384	12
385	12
386	12
387	12
388	12
389	12
390	12
391	12
392	12
393	12
394	12
395	12
396	12
397	12
398	12
399	12
400	12
401	12
402	12
403	12
404	12
405	12
406	12
407	12
408	12
409	12
410	12
411	12
412	12
413	12
414	12
415	12
416	12
417	12
418	12
419	12
420	12
421	12
422	12
423	12
424	12
425	12
426	12
427	12
428	12
429	12
430	12
431	12
432	12
433	12
434	12
435	12
436	12
437	12
438	12
439	12
440	12
441	12
442	12
443	12
444	12
445	12
446	12
447	12
448	12
449	12
450	12
451	12
452	12
453	12
454	12
455	12
456	12
457	12
458	12
459	12
460	12
461	12
462	12
463	12
464	12
465	12
466	12
467	12
468	12
469	12
470	12
471	12
472	12
473	12
474	12
475	12
476	12
477	12
478	12
479	12
480	12
481	12
482	12
483	12
484	12
485	12
486	12
487	12
488	12
489	12
490	12
491	12
492	12
493	12
494	12
495	12
496	12
497	12
498	12
499	12
500	12
501	12
502	12
503	12
504	12
505	12
506	12
507	12
508	12
509	12
510	12
511	12
512	12
513	12
514	12
515	12
516	12
517	12
518	12
519	12
520	12
521	12
522	12
523	12
524	12
525	12
526	12
527	12
528	12
529	12
530	12
531	12
532	12
533	12
534	12
535	12
536	12
537	12
538	12
539	12
540	12
541	12
542	12
543	12
544	12
545	12
546	12
547	12
548	12
549	12
550	12
551	12
552	12
553	12
554	12
555	12
556	12
557	12
558	12
559	12
560	12
561	12
562	12
563	12
564	12
565	12
566	12
567	12
568	12
569	12
570	12
571	12
572	12
573	12
574	12
575	12
576	12
577	12
578	12
579	12
580	12
581	12
582	12
583	12
584	12
585	12
586	12
587	12
588	12
589	12
590	12
591	12
592	12
593	12
594	12
595	12
596	12
597	12
598	12
599	12
600	12


==> P3_Eig_val_1_variation_ELTD_method.txt <==
1	0.221898543
2	0.250090263
3	0.311588773
4	0.42643244
5	0.534831061
6	0.573180163
7	0.598132485
8	0.639556907
9	0.684620326
10	0.741743205
11	0.755490349
12	0.750511808
13	0.753349435
14	0.723728359
15	0.707773609
16	0.750601791
17	0.750768753
18	0.750720001
19	0.452584901
20	0.681915618
21	0.740670243
22	0.391577509
23	0.723479507
24	0.746872463
25	0.73506451
26	0.737357276
27	0.748402722
28	0.563427263
29	0.643319481
30	0.676678525
31	0.64864432
32	0.721596498
33	0.753006842
34	0.661987281
35	0.732293267
36	0.428536935
37	0.658916276
38	0.727034154
39	0.758185071
40	0.752745908
41	0.75069031
42	0.75039762
43	0.749835313
44	0.495421996
45	0.449975657
46	0.459873262
47	0.477173918
48	0.459093397
49	0.430254503
50	0.668248764
51	0.696289527
52	0.732189325
53	0.751058271
54	0.751433325
55	0.751182305
56	0.750995368
57	0.735596385
58	0.576313001
59	0.557610266
60	0.532156255
61	0.696156373
62	0.740289213
63	0.750388015
64	0.750759439
65	0.75059721
66	0.750528856
67	0.750467724
68	0.715375405
69	0.650592276
70	0.707715527
71	0.738748727
72	0.749069986
73	0.750124929
74	0.750094516
75	0.750190504
76	0.68261595
77	0.640106377
78	0.704812214
79	0.729188901
80	0.711152727
81	0.712302514
82	0.736545216
83	0.529323111
84	0.725677699
85	0.742491545
86	0.750515035
87	0.75027986
88	0.750183701
89	0.750165525
90	0.750165458
91	0.750168882
92	0.750176464
93	0.750191348
94	0.750207777
95	0.750226357
96	0.750243395
97	0.750253181
98	0.750248551
99	0.750224055
100	0.750212121
101	0.703035252
102	0.68838604
103	0.699502359
104	0.721329003
105	0.669081948
106	0.707680538
107	0.655014484
108	0.684482931
109	0.670246736
110	0.67161707
111	0.684700238
112	0.677084769
113	0.694172872
114	0.707325048
115	0.716805603
116	0.728653409
117	0.739613429
118	0.750586011
119	0.749704063
120	0.750349986
121	0.750238328
122	0.75017334
123	0.750173494
124	0.750236592
125	0.750265126
126	0.651773843
127	0.696060333
128	0.70684794
129	0.73258266
130	0.739814125
131	0.750281161
132	0.749700428
133	0.750330311
134	0.750296922
135	0.750423271
136	0.750356564
137	0.750404596
138	0.750353509
139	0.750371523
140	0.75032153
141	0.750348312
142	0.75027264
143	0.750335945
144	0.750141187
145	0.75029239
146	0.750017483
147	0.750240997
148	0.750181242
149	0.750235023
150	0.750223245
151	0.652508836
152	0.704271477
153	0.73282845
154	0.734558482
155	0.744805257
156	0.742145423
157	0.750118149
158	0.749958784
159	0.750334817
160	0.750416476
161	0.750434335
162	0.750431841
163	0.750428375
164	0.750414993
165	0.750409211
166	0.750389741
167	0.750386433
168	0.750348302
169	0.750385365
170	0.75017724
171	0.750305115
172	0.747135241
173	0.749966973
174	0.750037325
175	0.750282487
176	0.660349196
177	0.714118214
178	0.73940531
179	0.747361924
180	0.750331983
181	0.750589083
182	0.750581472
183	0.750541321
184	0.750513763
185	0.750485759
186	0.750448641
187	0.750443142
188	0.750386178
189	0.750438769
190	0.748982473
191	0.75027869
192	0.750271526
193	0.750384013
194	0.750237003
195	0.750356853
196	0.75018907
197	0.750293672
198	0.75024188
199	0.750273179
200	0.750270955
201	0.667521224
202	0.717474213
203	0.739840221
204	0.734784752
205	0.742819222
206	0.74889766
207	0.750361731
208	0.750485569
209	0.75038947
210	0.750519754
211	0.750407155
212	0.750483404
213	0.750409596
214	0.750451821
215	0.750399726
216	0.750430861
217	0.750370419
218	0.750428411
219	0.750261761
220	0.750377418
221	0.749929447
222	0.750253501
223	0.750216581
224	0.750308854
225	0.750318392
226	0.676371254
227	0.629480531
228	0.718461446
229	0.732568298
230	0.741703745
231	0.7484424
232	0.750385508
233	0.750512461
234	0.750420994
235	0.750507317
236	0.750410009
237	0.750467308
238	0.750369803
239	0.750437441
240	0.750287562
241	0.75040524
242	0.748548636
243	0.749946441
244	0.750281085
245	0.750112455
246	0.750255748
247	0.750287641
248	0.750206881
249	0.750260794
250	0.749343056
251	0.674315214
252	0.595300505
253	0.737590835
254	0.736358115
255	0.741868151
256	0.747955889
257	0.750372228
258	0.750446393
259	0.75044542
260	0.748715328
261	0.750154969
262	0.750384261
263	0.750379954
264	0.750387612
265	0.750381467
266	0.750368734
267	0.750384462
268	0.749047303
269	0.750161131
270	0.750349983
271	0.750336756
272	0.750351372
273	0.750338138
274	0.750297556
275	0.750315758
276	0.678818355
277	0.738232064
278	0.735380448
279	0.738184787
280	0.746162454
281	0.739960305
282	0.747439478
283	0.74993186
284	0.750341842
285	0.750390294
286	0.750397367
287	0.750397527
288	0.750400986
289	0.750379076
290	0.750409107
291	0.750276445
292	0.750399811
293	0.750344249
294	0.750378627
295	0.750341713
296	0.750361876
297	0.750335353
298	0.750350423
299	0.750288528
300	0.75033732
301	0.69829653
302	0.707832011
303	0.727350917
304	0.727331436
305	0.740952494
306	0.737186831
307	0.745490737
308	0.750358144
309	0.750492023
310	0.7503821
311	0.750441398
312	0.750398873
313	0.750403478
314	0.750367534
315	0.750368926
316	0.750336199
317	0.750347594
318	0.750313888
319	0.750355033
320	0.750288573
321	0.750372895
322	0.750248769
323	0.750367763
324	0.750298443
325	0.750359276
326	0.709226627
327	0.725703859
328	0.737720945
329	0.735564554
330	0.741615279
331	0.746736318
332	0.745637652
333	0.749783576
334	0.750422518
335	0.750445392
336	0.750449558
337	0.750437499
338	0.75042632
339	0.75041171
340	0.750399677
341	0.750387647
342	0.750384671
343	0.750376984
344	0.750380397
345	0.750371926
346	0.750410684
347	0.75029731
348	0.750433985
349	0.749775504
350	0.750296118
351	0.724416361
352	0.720096414
353	0.737726832
354	0.734322403
355	0.745496145
356	0.74713434
357	0.749918105
358	0.750423756
359	0.750466061
360	0.750456067
361	0.750452668
362	0.750439929
363	0.750435163
364	0.750425376
365	0.750430829
366	0.750419375
367	0.750441676
368	0.750389285
369	0.750477323
370	0.750186556
371	0.750448821
372	0.750074029
373	0.750388265
374	0.750379594
375	0.750389983
376	0.721074804
377	0.71075159
378	0.736750721
379	0.739091703
380	0.746884652
381	0.750191022
382	0.75038035
383	0.750465613
384	0.750476378
385	0.750479896
386	0.750475946
387	0.750467053
388	0.750457291
389	0.750446747
390	0.75043554
391	0.750429458
392	0.750421991
393	0.750387355
394	0.750412489
395	0.750326679
396	0.750420686
397	0.750255282
398	0.750399019
399	0.750307288
400	0.750365702
401	0.732259468
402	0.728139506
403	0.723972162
404	0.732306318
405	0.738553139
406	0.745712114
407	0.749953146
408	0.750246498
409	0.750398915
410	0.750419763
411	0.750421128
412	0.750424838
413	0.750418788
414	0.750413221
415	0.750405847
416	0.750401108
417	0.750398209
418	0.750398744
419	0.750394
420	0.750401082
421	0.750376093
422	0.750415251
423	0.750158873
424	0.750428303
425	0.75021543
426	0.742109997
427	0.746689659
428	0.744064256
429	0.743190827
430	0.748505016
431	0.750267453
432	0.750397632
433	0.750441799
434	0.750456019
435	0.750455316
436	0.750447778
437	0.750439947
438	0.75043412
439	0.750427817
440	0.750419433
441	0.750414332
442	0.750416447
443	0.750405855
444	0.750414453
445	0.750390169
446	0.750449505
447	0.750215946
448	0.750472507
449	0.749435766
450	0.750186896
451	0.74991289
452	0.747912527
453	0.748862684
454	0.750292536
455	0.750390062
456	0.75042412
457	0.750435547
458	0.750433785
459	0.750432783
460	0.750430057
461	0.750431299
462	0.75042635
463	0.750424827
464	0.750422925
465	0.750427835
466	0.75041045
467	0.750447687
468	0.750207199
469	0.750451096
470	0.748070266
471	0.702698158
472	0.719986366
473	0.69703663
474	0.733273965
475	0.740979654
476	0.746678619
477	0.750001484
478	0.750343742
479	0.750294814
480	0.750462891
481	0.750325814
482	0.750414189
483	0.750375839
484	0.750404772
485	0.750389229
486	0.75039573
487	0.750384727
488	0.750391579
489	0.750380794
490	0.75039114
491	0.75037437
492	0.750392513
493	0.75035483
494	0.750397324
495	0.750302297
496	0.750389248
497	0.750322709
498	0.750361906
499	0.750374996
500	0.750360879
501	0.750001731
502	0.7489581
503	0.750010454
504	0.750364506
505	0.750397225
506	0.750403942
507	0.750413348
508	0.750418557
509	0.750413239
510	0.750410708
511	0.750410693
512	0.750413774
513	0.750404546
514	0.750409264
515	0.750393287
516	0.750430324
517	0.750243622
518	0.75036607
519	0.749378696
520	0.750111609
521	0.750334395
522	0.750372743
523	0.750372684
524	0.750379347
525	0.750378182
526	0.750384059
527	0.750375049
528	0.750382317
529	0.750356067
530	0.750402744
531	0.750170178
532	0.750345198
533	0.75031975
534	0.750350069
535	0.750353237
536	0.750351378
537	0.750348468
538	0.750346331
539	0.750342601
540	0.75033837
541	0.750339039
542	0.750334224
543	0.750337994
544	0.750323667
545	0.750337944
546	0.750296484
547	0.750343686
548	0.750195968
549	0.750298712
550	0.750303412
551	0.750310663
552	0.750308333
553	0.750307358
554	0.750301166
555	0.750300084
556	0.75029381
557	0.750301629
558	0.750268852
559	0.750302821
560	0.750125137
561	0.750239965
562	0.750273656
563	0.750285597
564	0.750289799
565	0.750292024
566	0.750292661
567	0.750293245
568	0.750293635
569	0.750293852
570	0.750294688
571	0.750295539
572	0.750297164
573	0.750296524
574	0.750302005
575	0.7502852
576	0.750321079
577	0.750073743
578	0.750263558
579	0.750228864
580	0.750243321
581	0.750256991
582	0.750282632
583	0.750292105
584	0.750292865
585	0.750293987
586	0.750293165
587	0.750292275
588	0.750290944
589	0.750289826
590	0.750288999
591	0.750288655
592	0.750287843
593	0.750287463
594	0.75028684
595	0.750287111
596	0.750284413
597	0.75029571
598	0.750203869
599	0.750298847
600	0.680207672
601	0.665555037
602	0.654124863
603	0.674848226
604	0.74381275
605	0.712736723
606	0.74424168
607	0.74344934
608	0.746205544
609	0.748181839
610	0.749718367
611	0.750123
612	0.750221333
613	0.750264745
614	0.75028679
615	0.750288534
616	0.750297361
617	0.750301189
618	0.750306274
619	0.750312052
620	0.750316926
621	0.750321209
622	0.750323796
623	0.750332758
624	0.750306494
625	0.75035724
626	0.750269507
627	0.750378783
628	0.750048293
629	0.750329461
630	0.750319839
631	0.75034648
632	0.750323503
633	0.750336031
634	0.750332593
635	0.750327896
636	0.750325814
637	0.750328235
638	0.750326715
639	0.750322147
640	0.750319998
641	0.750320478
642	0.750318644
643	0.750315088
644	0.75031172
645	0.750315774
646	0.750291202
647	0.750344376
648	0.749786002
649	0.750283996
650	0.750307191
651	0.750293203
652	0.750302835
653	0.75029751
654	0.750296681
655	0.750301893
656	0.7502852
657	0.750299014
658	0.75029656
659	0.750297768
660	0.750296689
661	0.75029802
662	0.750295059
663	0.750297998
664	0.750290467
665	0.750302043
666	0.750272732
667	0.750284154
668	0.750275434
669	0.750283401
670	0.750290745
671	0.750292594
672	0.750288646
673	0.750292175
674	0.750288465
675	0.750291106
676	0.750290525
677	0.750290647
678	0.75028925
679	0.750289039
680	0.750288058
681	0.750288239
682	0.750285574
683	0.750289381
684	0.750275061
685	0.750290709
686	0.750251368
687	0.750279678
688	0.750281438
689	0.750282808
690	0.75028286
691	0.750283012
692	0.750283061
693	0.75028356
694	0.750283357
695	0.750283218
696	0.750283092
697	0.75028349
698	0.750283252
699	0.75028433
700	0.750282977


==> P3_Eig_val_1_variation_conven_method.txt <==
1	0.221898543
2	0.250090263
3	0.311588773
4	0.42643244
5	0.534831061
6	0.573180163
7	0.598132485
8	0.639556907
9	0.684620326
10	0.741743205
11	0.755490349
12	0.750511808
13	0.753349435
14	0.723728361
15	0.707773609
16	0.750601791
17	0.750768753
18	0.750720001
19	0.45258501
20	0.681915618
21	0.740670242
22	0.391577522
23	0.723479507
24	0.74687244
25	0.73506451
26	0.737357276
27	0.748402721
28	0.56342724
29	0.643319488
30	0.676678538
31	0.648644321
32	0.721596497
33	0.753006842
34	0.661898475
35	0.732293271
36	0.428107961
37	0.658890999
38	0.727034669
39	0.758179907
40	0.752744111
41	0.750690054
42	0.750397604
43	0.749832603
44	0.481318304
45	0.500153045
46	0.450545889
47	0.498935817
48	0.456871214
49	0.428719107
50	0.666413367
51	0.694581481
52	0.732467045
53	0.751015084
54	0.751390227
55	0.751214019
56	0.751013557
57	0.750888
58	0.701753373
59	0.641754778
60	0.562615687
61	0.696420941
62	0.737695473
63	0.749689833
64	0.750512088
65	0.750462495
66	0.750407091
67	0.750376063
68	0.750398621
69	0.750400907
70	0.653408223
71	0.704474281
72	0.734338932
73	0.748418381
74	0.749804994
75	0.750065495
76	0.69091194
77	0.596451867
78	0.695603615
79	0.730463836
80	0.74758221
81	0.749910856
82	0.75010818
83	0.75023599
84	0.750153948
85	0.750211518
86	0.750165185
87	0.750165753
88	0.75027722
89	0.750192572
90	0.750379909
91	0.750134712
92	0.750147483
93	0.7500746
94	0.750128201
95	0.750077418
96	0.750121384
97	0.750059979
98	0.75006054
99	0.749978858
100	0.750051438
101	0.6821556
102	0.708941568
103	0.725431473
104	0.729720367
105	0.720271401
106	0.731403113
107	0.723537145
108	0.72755959
109	0.729762164
110	0.739826582
111	0.746118491
112	0.750563075
113	0.750192403
114	0.750154044
115	0.750213376
116	0.750234202
117	0.750250449
118	0.750245824
119	0.750261366
120	0.750247278
121	0.750274124
122	0.750205476
123	0.750316642
124	0.749767101
125	0.750118477
126	0.698895602
127	0.723913961
128	0.729371401
129	0.735771019
130	0.733057641
131	0.743823423
132	0.746615974
133	0.750327461
134	0.750128299
135	0.750367178
136	0.750384853
137	0.750437375
138	0.750411911
139	0.750434562
140	0.750409878
141	0.750433643
142	0.750387003
143	0.750451648
144	0.750279981
145	0.750500769
146	0.749716392
147	0.750301352
148	0.749842037
149	0.750307086
150	0.75032648
151	0.699838776
152	0.725487932
153	0.738774483
154	0.74690295
155	0.750368985
156	0.750574139
157	0.750578006
158	0.750633273
159	0.750599406
160	0.750617461
161	0.750586428
162	0.750597763
163	0.750553904
164	0.750585683
165	0.750487477
166	0.750621669
167	0.750237939
168	0.750630801
169	0.749604724
170	0.750375607
171	0.750280067
172	0.750405184
173	0.750439528
174	0.750430211
175	0.750425976
176	0.713529152
177	0.738714237
178	0.742095581
179	0.748584263
180	0.750398559
181	0.750583403
182	0.750610284
183	0.750577042
184	0.750592881
185	0.750551916
186	0.750579893
187	0.750504304
188	0.750599533
189	0.750365894
190	0.750659594
191	0.749840807
192	0.750535616
193	0.749815844
194	0.750345106
195	0.750348627
196	0.750411152
197	0.750427265
198	0.750428619
199	0.75044465
200	0.750442821
201	0.703963596
202	0.713450166
203	0.737593656
204	0.743372961
205	0.749265279
206	0.750412944
207	0.749606705
208	0.750485232
209	0.750208493
210	0.75051811
211	0.750521323
212	0.750527122
213	0.750510721
214	0.750512261
215	0.750488519
216	0.750493346
217	0.750469039
218	0.750493536
219	0.750433672
220	0.750510009
221	0.749831098
222	0.749678847
223	0.748475561
224	0.750172581
225	0.75042593
226	0.728917604
227	0.724043225
228	0.740611035
229	0.746897853
230	0.750366677
231	0.750568774
232	0.750375807
233	0.750563997
234	0.750519426
235	0.750544425
236	0.750511653
237	0.750503381
238	0.750485482
239	0.750484917
240	0.750469941
241	0.750478317
242	0.750452209
243	0.75047701
244	0.750392549
245	0.750510211
246	0.750036747
247	0.750402944
248	0.749315334
249	0.750340471
250	0.750325098
251	0.738957041
252	0.738522051
253	0.74373803
254	0.749371011
255	0.750464395
256	0.750528048
257	0.750534415
258	0.750530647
259	0.75052478
260	0.750518962
261	0.750515057
262	0.750510672
263	0.750517576
264	0.750504135
265	0.750526911
266	0.750467712
267	0.750554916
268	0.74981218
269	0.7483546
270	0.746348532
271	0.748762736
272	0.750252399
273	0.749928968
274	0.750431765
275	0.750441537
276	0.73864774
277	0.731123487
278	0.739654257
279	0.74817815
280	0.750436297
281	0.750675287
282	0.750620783
283	0.750675127
284	0.750636004
285	0.750637234
286	0.750612494
287	0.750605196
288	0.750587458
289	0.75043414
290	0.750551211
291	0.746092389
292	0.747875615
293	0.750241615
294	0.750172359
295	0.750538559
296	0.750518936
297	0.750553838
298	0.750408719
299	0.750528377
300	0.750431343
301	0.706561631
302	0.735858754
303	0.743666884
304	0.749302615
305	0.750483066
306	0.750576187
307	0.750586834
308	0.750589794
309	0.750589855
310	0.750550739
311	0.750581777
312	0.748102697
313	0.749602028
314	0.75042122
315	0.750522747
316	0.750542302
317	0.750387426
318	0.750551444
319	0.750479543
320	0.750544449
321	0.750135519
322	0.75047081
323	0.750478821
324	0.750479541
325	0.750485458
326	0.708746633
327	0.740052136
328	0.741615267
329	0.748029995
330	0.750282084
331	0.750553409
332	0.750533185
333	0.750568477
334	0.750575046
335	0.75044623
336	0.75058644
337	0.750539788
338	0.75061943
339	0.750485838
340	0.750622465
341	0.750455507
342	0.750611685
343	0.750559977
344	0.750612476
345	0.75055573
346	0.750563727
347	0.750508818
348	0.750521013
349	0.750445338
350	0.750475635
351	0.726064264
352	0.739348125
353	0.739931279
354	0.745672366
355	0.749993427
356	0.750443735
357	0.749528695
358	0.75031017
359	0.75049242
360	0.75052316
361	0.750513408
362	0.750527679
363	0.750504742
364	0.750507433
365	0.750498542
366	0.75051904
367	0.750475349
368	0.750512648
369	0.750408121
370	0.750512556
371	0.750371249
372	0.750509874
373	0.750456648
374	0.750513001
375	0.750455248
376	0.715784271
377	0.745323813
378	0.743657119
379	0.747166879
380	0.750070527
381	0.750488522
382	0.750394689
383	0.750522049
384	0.750451288
385	0.750514072
386	0.750489636
387	0.750498286
388	0.750485153
389	0.750481885
390	0.750462796
391	0.750455072
392	0.750449674
393	0.750443863
394	0.75042688
395	0.750410854
396	0.750409292
397	0.750366835
398	0.750439462
399	0.750391645
400	0.750455695
401	0.740873808
402	0.746913089
403	0.744580005
404	0.747984597
405	0.75013592
406	0.750448101
407	0.750439902
408	0.750480242
409	0.750469935
410	0.750484677
411	0.750479631
412	0.750475585
413	0.75046605
414	0.750477115
415	0.750437792
416	0.750473048
417	0.750374377
418	0.750439862
419	0.750351467
420	0.750412405
421	0.750399241
422	0.750394291
423	0.750398947
424	0.750398225
425	0.750401576
426	0.738671999
427	0.73875865
428	0.7376456
429	0.736219322
430	0.741017728
431	0.746195701
432	0.749406658
433	0.750344457
434	0.750397445
435	0.750513441
436	0.750413912
437	0.750500816
438	0.75043265
439	0.750480455
440	0.750441615
441	0.750464954
442	0.750441751
443	0.750467112
444	0.750442568
445	0.750469534
446	0.750450944
447	0.750464158
448	0.75046027
449	0.750460667
450	0.750470966
451	0.74990295
452	0.747378806
453	0.747391793
454	0.750196346
455	0.750518674
456	0.75051868
457	0.750547383
458	0.750528843
459	0.7505309
460	0.750516138
461	0.750511875
462	0.750507141
463	0.750511337
464	0.750488297
465	0.750516061
466	0.750440517
467	0.750515957
468	0.750262263
469	0.750468248
470	0.750464017
471	0.750486275
472	0.75046673
473	0.750478617
474	0.75046365
475	0.750474342
476	0.749929321
477	0.747835779
478	0.746523576
479	0.748781854
480	0.750394168
481	0.750476388
482	0.75048002
483	0.750518063
484	0.750507006
485	0.750520385
486	0.750510952
487	0.750512429
488	0.750501347
489	0.750505581
490	0.750459527
491	0.750498907
492	0.750436333
493	0.750486381
494	0.750447364
495	0.750481949
496	0.750480029
497	0.75048087
498	0.750479655
499	0.750477501
500	0.750476004
501	0.749740294
502	0.747915942
503	0.748507093
504	0.750228264
505	0.750505674
506	0.75048468
507	0.750524344
508	0.750515864
509	0.750519757
510	0.750508859
511	0.750506147
512	0.750497126
513	0.750500298
514	0.750494179
515	0.750499817
516	0.750485473
517	0.750497901
518	0.750378585
519	0.750464263
520	0.750501843
521	0.750484427
522	0.750490649
523	0.750484542
524	0.750485391
525	0.750482199
526	0.750483537
527	0.750481438
528	0.750480596
529	0.750479883
530	0.750480563
531	0.750473141
532	0.750491523
533	0.750388788
534	0.750479525
535	0.750391525
536	0.750461119
537	0.750470216
538	0.750471177
539	0.750469666
540	0.750469153
541	0.750469026
542	0.750468115
543	0.750466638
544	0.750469096
545	0.750452334
546	0.750482692
547	0.750408779
548	0.750495175
549	0.750240195
550	0.750439815
551	0.750464907
552	0.750473255
553	0.750472437
554	0.750473123
555	0.750473986
556	0.750484071
557	0.750449863
558	0.750469725
559	0.750318894
560	0.750444236
561	0.750465881
562	0.75045859
563	0.750471241
564	0.75043811
565	0.75047121
566	0.750445943
567	0.750470736
568	0.750472893
569	0.750477692
570	0.750478459
571	0.750477964
572	0.750473781
573	0.750473868
574	0.750473167
575	0.750466756
576	0.750469559
577	0.750444842
578	0.750437584
579	0.750381476
580	0.750347694
581	0.750461799
582	0.750458501
583	0.750467024
584	0.750461009
585	0.750464879
586	0.750458187
587	0.750463282
588	0.7504499
589	0.750462483
590	0.750423354
591	0.750459735
592	0.750452872
593	0.750461175
594	0.750458721
595	0.750457837
596	0.750455311
597	0.75045471
598	0.750452565
599	0.750452871
600	0.750448141
601	0.750453191
602	0.750436359
603	0.750449489
604	0.750431883
605	0.750441131
606	0.750441883
607	0.750439354
608	0.750447308
609	0.750431336
610	0.750448465
611	0.750412759
612	0.75044013
613	0.750442782
614	0.750442911
615	0.750443123
616	0.750442861
617	0.750442558
618	0.750442932
619	0.750443562
620	0.75044312
621	0.750443137
622	0.75044232
623	0.750444139
624	0.750427257
625	0.750412296
626	0.750237331
627	0.750043704
628	0.750344744
629	0.750388415
630	0.750423822
631	0.750433079
632	0.750437607
633	0.750440009
634	0.750442811
635	0.750443932
636	0.750445823
637	0.750446789
638	0.750447855
639	0.750446293
640	0.750450072
641	0.750442765
642	0.750454358
643	0.750428023
644	0.750448478
645	0.750431892
646	0.750446023
647	0.750440734
648	0.750442272
649	0.750441046
650	0.750440112
651	0.750439535
652	0.750439242
653	0.750438357
654	0.750437756
655	0.750438053
656	0.750436601
657	0.750435565
658	0.750432416
659	0.750434307
660	0.750415902
661	0.750434383
662	0.750058778
663	0.75029168
664	0.750323674
665	0.750388757
666	0.750405739
667	0.750415913
668	0.750417801
669	0.750419894
670	0.750421299
671	0.750421518
672	0.750422271
673	0.750423448
674	0.750423367
675	0.750423778
676	0.75042402
677	0.750424216
678	0.750422451
679	0.750429447
680	0.750394382
681	0.750433346
682	0.74971563
683	0.750295731
684	0.750338135
685	0.750392794
686	0.750406436
687	0.750415507
688	0.750418655
689	0.750420914
690	0.750421912
691	0.750424328
692	0.750417959
693	0.750421147
694	0.750354449
695	0.750405851
696	0.750421904
697	0.750418313
698	0.7504243
699	0.75042427
700	0.750425706


==> P3_Eig_val_2_variation_ELTD_method.txt <==
1	0.488237316
2	0.500682008
3	0.523305066
4	0.567081307
5	0.723053556
6	0.793675611
7	0.746041035
8	0.933877357
9	1.034063649
10	1.026808216
11	0.802389845
12	1.105409832
13	1.108949859
14	0.752511555
15	1.049882278
16	1.105852051
17	0.995902266
18	0.77169371
19	0.605093879
20	0.893483603
21	1.055127786
22	0.426575574
23	0.984933239
24	0.754580864
25	0.897542721
26	0.782865621
27	0.884323231
28	0.681443497
29	0.730032607
30	0.703500291
31	0.720329563
32	0.773501742
33	0.832107124
34	0.715814513
35	0.743577978
36	0.498345823
37	0.727351061
38	0.900577241
39	1.022315817
40	0.989020572
41	0.885901919
42	0.788143759
43	0.774191451
44	0.5781618
45	0.524516071
46	0.506171433
47	0.519546311
48	0.480483338
49	0.513973579
50	0.800269598
51	0.730974362
52	0.879247527
53	0.835748622
54	0.857878913
55	0.863939044
56	0.868540298
57	0.750876262
58	0.616319419
59	0.66687833
60	0.624681722
61	0.740623018
62	0.840377014
63	0.861326409
64	0.882896853
65	0.890192036
66	0.882082308
67	0.848868906
68	0.750407292
69	0.755921354
70	0.820010008
71	0.870573335
72	0.874905816
73	0.800524895
74	0.823742704
75	0.864330528
76	0.725146613
77	0.749299522
78	0.760183602
79	0.748703352
80	0.75408448
81	0.801413648
82	0.773844751
83	0.583581993
84	0.797834067
85	0.803214259
86	0.823845431
87	0.831471101
88	0.831367065
89	0.829421372
90	0.826757289
91	0.823525289
92	0.819923499
93	0.815648156
94	0.810641904
95	0.804611749
96	0.797639604
97	0.789960523
98	0.782885129
99	0.782432469
100	0.77657261
101	0.737751749
102	0.736891862
103	0.753078905
104	0.725291051
105	0.734648728
106	0.713970478
107	0.727719877
108	0.712338822
109	0.724304234
110	0.712220391
111	0.738280299
112	0.702675243
113	0.745104651
114	0.717170254
115	0.760498437
116	0.763218212
117	0.775251118
118	0.782320222
119	0.794709887
120	0.792701112
121	0.787289931
122	0.781499827
123	0.776528046
124	0.773997138
125	0.773260974
126	0.683005416
127	0.712438487
128	0.727951007
129	0.745521546
130	0.773047484
131	0.763453945
132	0.774786273
133	0.766017063
134	0.768668793
135	0.766061818
136	0.767462731
137	0.766595599
138	0.767444501
139	0.766946522
140	0.767751646
141	0.767032703
142	0.768381293
143	0.766685427
144	0.770161621
145	0.765984462
146	0.771361807
147	0.76731982
148	0.769930307
149	0.768953326
150	0.769414414
151	0.673008558
152	0.735214752
153	0.737185269
154	0.758991749
155	0.750611535
156	0.76860248
157	0.765544947
158	0.770612065
159	0.766635153
160	0.765770898
161	0.765485353
162	0.765513384
163	0.765527129
164	0.765709102
165	0.765769758
166	0.766063999
167	0.766129319
168	0.766764476
169	0.766007929
170	0.76876606
171	0.761456628
172	0.768768355
173	0.765030837
174	0.769990687
175	0.766347382
176	0.676287201
177	0.737095677
178	0.74449275
179	0.764681479
180	0.764918167
181	0.764293899
182	0.764260999
183	0.764515247
184	0.764655346
185	0.764848527
186	0.765229176
187	0.76525412
188	0.765901935
189	0.76520272
190	0.765672071
191	0.76555117
192	0.76753927
193	0.765555251
194	0.768045537
195	0.766064207
196	0.767846962
197	0.766979362
198	0.767857993
199	0.767653877
200	0.767921488
201	0.681598094
202	0.740492908
203	0.743465161
204	0.744421322
205	0.764776312
206	0.766902276
207	0.768292441
208	0.764085635
209	0.76594248
210	0.764142366
211	0.765636063
212	0.764731767
213	0.76572813
214	0.765201764
215	0.765916229
216	0.765445655
217	0.766244826
218	0.765358289
219	0.76697022
220	0.764772756
221	0.767441088
222	0.765755392
223	0.767421534
224	0.767102015
225	0.767099182
226	0.681166874
227	0.7267536
228	0.726293118
229	0.741154052
230	0.757519616
231	0.768273051
232	0.768435463
233	0.764609338
234	0.766119115
235	0.764757443
236	0.766128459
237	0.765310592
238	0.76675768
239	0.765542391
240	0.767552338
241	0.765169857
242	0.764236798
243	0.769008636
244	0.766110599
245	0.767863499
246	0.767734427
247	0.767328531
248	0.768264305
249	0.767936981
250	0.766681788
251	0.685954584
252	0.730380711
253	0.742154178
254	0.744353793
255	0.756997146
256	0.767812787
257	0.769668724
258	0.76604047
259	0.765974894
260	0.762850967
261	0.767721486
262	0.766431863
263	0.766597993
264	0.766405798
265	0.766439585
266	0.766574623
267	0.766422566
268	0.764523081
269	0.76812998
270	0.766855405
271	0.767287255
272	0.767240789
273	0.767477549
274	0.767791368
275	0.76778375
276	0.699505031
277	0.743175995
278	0.741735901
279	0.755143411
280	0.747358186
281	0.754531572
282	0.764710639
283	0.769915396
284	0.76752866
285	0.766609856
286	0.766416794
287	0.76632402
288	0.766304135
289	0.766413448
290	0.766115421
291	0.766673334
292	0.766062235
293	0.7666305
294	0.766374863
295	0.766850162
296	0.766692765
297	0.767070866
298	0.766944671
299	0.767562521
300	0.767166507
301	0.716013067
302	0.744329433
303	0.734354446
304	0.740536883
305	0.750145917
306	0.750382706
307	0.765024739
308	0.769644957
309	0.7653549
310	0.766638671
311	0.765742737
312	0.766406727
313	0.766315481
314	0.766791775
315	0.766697955
316	0.767065903
317	0.766863514
318	0.767215923
319	0.766697686
320	0.767542053
321	0.766338059
322	0.767774166
323	0.766284111
324	0.767425136
325	0.766687062
326	0.729307243
327	0.745787155
328	0.74262118
329	0.743278025
330	0.756172412
331	0.760719578
332	0.760955613
333	0.765729193
334	0.765511882
335	0.765461984
336	0.765477585
337	0.765636116
338	0.765785076
339	0.765940636
340	0.766106237
341	0.766227995
342	0.766275437
343	0.766349278
344	0.766347471
345	0.766412675
346	0.765870587
347	0.767124687
348	0.764862562
349	0.768216122
350	0.765085251
351	0.732350223
352	0.745528764
353	0.742858966
354	0.74806434
355	0.758181358
356	0.762186422
357	0.764769903
358	0.765256759
359	0.765161447
360	0.765320044
361	0.765295467
362	0.765423649
363	0.765470639
364	0.765562173
365	0.765495044
366	0.765610506
367	0.765332471
368	0.765851639
369	0.764698124
370	0.766862825
371	0.763723132
372	0.766888163
373	0.765191174
374	0.76607806
375	0.766055838
376	0.735723582
377	0.746731802
378	0.740238393
379	0.748541336
380	0.762492493
381	0.767541979
382	0.765656437
383	0.765350173
384	0.765081497
385	0.765037071
386	0.765050247
387	0.765100861
388	0.765172261
389	0.765269409
390	0.765417982
391	0.765459914
392	0.765618171
393	0.765833475
394	0.765594959
395	0.766146208
396	0.765316637
397	0.766838357
398	0.765394055
399	0.766701003
400	0.766267082
401	0.744337774
402	0.746714476
403	0.739529619
404	0.738314767
405	0.748808087
406	0.763786446
407	0.771564468
408	0.76722139
409	0.76620973
410	0.765825346
411	0.765798922
412	0.765704088
413	0.765747697
414	0.765744952
415	0.765792423
416	0.765791964
417	0.765787172
418	0.765741331
419	0.765780835
420	0.765697325
421	0.76595383
422	0.76539851
423	0.766357089
424	0.764696149
425	0.766767111
426	0.749759237
427	0.748364964
428	0.748201914
429	0.753613471
430	0.770191029
431	0.76792701
432	0.765255822
433	0.765215962
434	0.765016332
435	0.765023844
436	0.765124264
437	0.765215686
438	0.765297805
439	0.765374871
440	0.765484215
441	0.765563565
442	0.765549042
443	0.765642806
444	0.765547023
445	0.76582739
446	0.765044629
447	0.766727165
448	0.763704087
449	0.76485618
450	0.766728856
451	0.75846093
452	0.75608674
453	0.765158089
454	0.767747284
455	0.765424997
456	0.765295708
457	0.765154607
458	0.765203315
459	0.765229452
460	0.765286168
461	0.76529904
462	0.765388373
463	0.765416555
464	0.765474517
465	0.765472026
466	0.765682391
467	0.765318578
468	0.766691353
469	0.756227611
470	0.751116623
471	0.744716154
472	0.740659124
473	0.735083144
474	0.742849934
475	0.760645547
476	0.763707054
477	0.770367388
478	0.764639273
479	0.76706646
480	0.764848896
481	0.766292267
482	0.765451344
483	0.766072023
484	0.765750971
485	0.765962687
486	0.765821284
487	0.765930886
488	0.765802617
489	0.765900772
490	0.765768993
491	0.765982812
492	0.76575758
493	0.766226602
494	0.765597139
495	0.766524237
496	0.765430248
497	0.766311355
498	0.766106929
499	0.766009644
500	0.766174583
501	0.760762321
502	0.760138504
503	0.767333396
504	0.766148838
505	0.765551648
506	0.765457314
507	0.765341389
508	0.765285294
509	0.76536799
510	0.765417857
511	0.765426135
512	0.765388848
513	0.765504135
514	0.765448401
515	0.765617257
516	0.765042992
517	0.765834217
518	0.762168501
519	0.76309275
520	0.767421826
521	0.76655217
522	0.765894908
523	0.765951633
524	0.765861992
525	0.76586963
526	0.765796364
527	0.765912854
528	0.765830385
529	0.766117263
530	0.765269661
531	0.76643229
532	0.765628977
533	0.766297027
534	0.766187002
535	0.766286182
536	0.766331475
537	0.76639744
538	0.766447578
539	0.766518144
540	0.76656639
541	0.766568898
542	0.76664382
543	0.766603738
544	0.766792762
545	0.766611454
546	0.767092833
547	0.766302064
548	0.767201463
549	0.766927993
550	0.767137305
551	0.767127162
552	0.767189407
553	0.767234135
554	0.767323793
555	0.767342241
556	0.767403209
557	0.767355978
558	0.767581782
559	0.767227775
560	0.76727651
561	0.767633728
562	0.767733558
563	0.767528368
564	0.767460193
565	0.767421508
566	0.76740592
567	0.767398685
568	0.767393443
569	0.767386568
570	0.767371535
571	0.767349559
572	0.767321494
573	0.767321705
574	0.767247882
575	0.767398389
576	0.766845185
577	0.767237239
578	0.767145147
579	0.767112189
580	0.766958825
581	0.767492194
582	0.767484569
583	0.767424718
584	0.767420621
585	0.767406856
586	0.767424795
587	0.767445803
588	0.767474726
589	0.767499195
590	0.767519627
591	0.767530772
592	0.767552331
593	0.767566373
594	0.767583056
595	0.767589356
596	0.767625048
597	0.767507318
598	0.767884947
599	0.7521386
600	0.739831515
601	0.697981444
602	0.714829507
603	0.695043776
604	0.745997457
605	0.728745515
606	0.745501006
607	0.751663341
608	0.760959066
609	0.768408271
610	0.77270706
611	0.771090488
612	0.768602404
613	0.768052551
614	0.767660363
615	0.767611073
616	0.767453767
617	0.767343602
618	0.767239508
619	0.767127507
620	0.767027189
621	0.766946791
622	0.766855929
623	0.766713613
624	0.766900925
625	0.766159295
626	0.767135822
627	0.765817585
628	0.766661301
629	0.766444421
630	0.766675303
631	0.76643713
632	0.766717636
633	0.766649102
634	0.766707137
635	0.766803269
636	0.766849076
637	0.76680952
638	0.766830776
639	0.766914798
640	0.766958833
641	0.766949355
642	0.76697583
643	0.767045382
644	0.767098681
645	0.767059903
646	0.767305461
647	0.766571861
648	0.767506203
649	0.767425566
650	0.767148448
651	0.767334977
652	0.76724495
653	0.767326342
654	0.767336953
655	0.767266831
656	0.767409344
657	0.767301977
658	0.767360558
659	0.76734766
660	0.767362129
661	0.767345644
662	0.767384533
663	0.767362208
664	0.7674269
665	0.767309841
666	0.767402335
667	0.767342089
668	0.767297976
669	0.767508383
670	0.767454276
671	0.76743874
672	0.767484052
673	0.767446548
674	0.767496036
675	0.767471509
676	0.767487662
677	0.767489632
678	0.767517668
679	0.767531087
680	0.767551876
681	0.767564195
682	0.767594248
683	0.767575864
684	0.767638949
685	0.767505043
686	0.767607922
687	0.767636281
688	0.767651328
689	0.76764711
690	0.767647782
691	0.767647268
692	0.767648086
693	0.767639708
694	0.76764216
695	0.767644967
696	0.767647043
697	0.767640311
698	0.76764281
699	0.767624752
700	0.767640407


==> P3_Eig_val_2_variation_conven_method.txt <==
1	0.488237316
2	0.500682008
3	0.523305066
4	0.567081307
5	0.723053556
6	0.793675611
7	0.746041035
8	0.933877357
9	1.034063649
10	1.026808216
11	0.802389845
12	1.105409832
13	1.108949859
14	0.752511555
15	1.049882278
16	1.105852051
17	0.995902262
18	0.77169371
19	0.605093993
20	0.893483603
21	1.055127637
22	0.426575574
23	0.984933263
24	0.754580864
25	0.897542751
26	0.782865613
27	0.884323437
28	0.681443485
29	0.730032607
30	0.703500291
31	0.720329578
32	0.773501454
33	0.832089147
34	0.715778487
35	0.74355395
36	0.497718782
37	0.728027587
38	0.899460032
39	1.022357121
40	0.989052257
41	0.88585976
42	0.788116111
43	0.77292454
44	0.570321487
45	0.542441983
46	0.479706772
47	0.543500859
48	0.477761678
49	0.528429716
50	0.797711807
51	0.733963418
52	0.85341369
53	0.818516506
54	0.85455453
55	0.860965536
56	0.86654138
57	0.771659746
58	0.782329662
59	0.721245932
60	0.648365476
61	0.806972911
62	0.834063292
63	0.855681317
64	0.874971101
65	0.884385724
66	0.887540672
67	0.882366822
68	0.859741858
69	0.756515795
70	0.757623646
71	0.820117571
72	0.864480564
73	0.847504771
74	0.848751321
75	0.796626666
76	0.721045222
77	0.736739595
78	0.736523348
79	0.751941951
80	0.780262397
81	0.776237322
82	0.784523969
83	0.776161786
84	0.780453912
85	0.774448299
86	0.777258498
87	0.776461568
88	0.774205034
89	0.781674605
90	0.773663058
91	0.781251044
92	0.77367049
93	0.777898138
94	0.773560624
95	0.776654366
96	0.773269373
97	0.776511843
98	0.771979711
99	0.777547539
100	0.771187244
101	0.710352099
102	0.736298339
103	0.74378095
104	0.744062385
105	0.740815419
106	0.742508997
107	0.75412
108	0.741978384
109	0.754672147
110	0.752324804
111	0.781823728
112	0.782607339
113	0.779026709
114	0.773923306
115	0.77025492
116	0.769896426
117	0.769218796
118	0.769272149
119	0.768774066
120	0.769063864
121	0.768148383
122	0.769689756
123	0.766020394
124	0.774047037
125	0.761824556
126	0.726001682
127	0.73901377
128	0.746875329
129	0.746798487
130	0.750812008
131	0.75750921
132	0.778443241
133	0.765192244
134	0.769763067
135	0.76540361
136	0.766146267
137	0.765319199
138	0.765682363
139	0.765352102
140	0.76570996
141	0.765387655
142	0.766096646
143	0.76510922
144	0.767498832
145	0.763081346
146	0.770960767
147	0.762349762
148	0.76935748
149	0.766398454
150	0.767035439
151	0.725660713
152	0.741806629
153	0.747605676
154	0.762401341
155	0.76760449
156	0.763583258
157	0.764036895
158	0.763351665
159	0.763706355
160	0.763483523
161	0.763801366
162	0.763674871
163	0.764126305
164	0.763741182
165	0.764816012
166	0.763133269
167	0.766908912
168	0.760694885
169	0.768587675
170	0.762949558
171	0.76590472
172	0.765180553
173	0.765175831
174	0.765382881
175	0.7654458
176	0.740144291
177	0.744157097
178	0.755056382
179	0.765602722
180	0.764741652
181	0.764055301
182	0.763573483
183	0.763915545
184	0.763719754
185	0.764098946
186	0.763730608
187	0.76451204
188	0.763412128
189	0.76579697
190	0.761651303
191	0.76826639
192	0.760661734
193	0.767379067
194	0.764964933
195	0.765730638
196	0.765801404
197	0.765778504
198	0.765907104
199	0.765976607
200	0.766030807
201	0.725019666
202	0.737921495
203	0.746989114
204	0.757081222
205	0.770717214
206	0.760420598
207	0.768700874
208	0.762849041
209	0.76509699
210	0.76414126
211	0.764289116
212	0.76418106
213	0.764374244
214	0.764365546
215	0.764600199
216	0.764580046
217	0.764878112
218	0.764605006
219	0.765316238
220	0.763503811
221	0.766596051
222	0.760180064
223	0.764915001
224	0.766411861
225	0.764852552
226	0.73418491
227	0.740302079
228	0.750562397
229	0.7619051
230	0.769147445
231	0.762567457
232	0.765642756
233	0.763755544
234	0.764477488
235	0.764160294
236	0.764467262
237	0.764457864
238	0.764655853
239	0.764663793
240	0.764845854
241	0.764753698
242	0.765031236
243	0.764691559
244	0.765495413
245	0.763581882
246	0.76757838
247	0.760361371
248	0.768913878
249	0.763375465
250	0.766043958
251	0.746097938
252	0.741713044
253	0.756944653
254	0.765540312
255	0.765900939
256	0.76459334
257	0.764360158
258	0.764266289
259	0.764247151
260	0.764256205
261	0.764280912
262	0.764320701
263	0.764236337
264	0.764378631
265	0.764109999
266	0.76472236
267	0.763093961
268	0.765660381
269	0.757645123
270	0.757069384
271	0.770205594
272	0.762150417
273	0.767258804
274	0.763862597
275	0.764894719
276	0.743973404
277	0.741187116
278	0.751905803
279	0.760530733
280	0.765254486
281	0.762649863
282	0.763481264
283	0.762975903
284	0.763252117
285	0.763197227
286	0.763395578
287	0.76343385
288	0.763630124
289	0.763608202
290	0.763153924
291	0.753720887
292	0.768286336
293	0.761165465
294	0.765737339
295	0.763229904
296	0.764128671
297	0.763899477
298	0.764016606
299	0.764041317
300	0.76437533
301	0.746530157
302	0.740209335
303	0.753918438
304	0.764320549
305	0.764907445
306	0.763679095
307	0.763811712
308	0.763819814
309	0.763857432
310	0.763965458
311	0.763758027
312	0.75895409
313	0.766043019
314	0.764168337
315	0.764405713
316	0.764327101
317	0.764447463
318	0.764349973
319	0.7647978
320	0.764480635
321	0.764770118
322	0.764958741
323	0.765160611
324	0.765166634
325	0.765203633
326	0.747106114
327	0.741317714
328	0.751077165
329	0.762892438
330	0.766703665
331	0.763491405
332	0.764598104
333	0.7639219
334	0.76409746
335	0.764139636
336	0.763814035
337	0.76418754
338	0.76362797
339	0.764193451
340	0.763416037
341	0.764225871
342	0.763654303
343	0.764460385
344	0.764176254
345	0.764657724
346	0.764527015
347	0.764908391
348	0.76482348
349	0.76515631
350	0.764992554
351	0.749106186
352	0.744360607
353	0.745438035
354	0.760622952
355	0.770724063
356	0.764023423
357	0.762963201
358	0.764977702
359	0.764678831
360	0.764630702
361	0.764683872
362	0.764603755
363	0.764751796
364	0.764801706
365	0.76477595
366	0.764658688
367	0.764865432
368	0.764692562
369	0.764968956
370	0.764406879
371	0.765180797
372	0.76450592
373	0.765247268
374	0.764830446
375	0.765409442
376	0.740509187
377	0.748628285
378	0.750512096
379	0.763382381
380	0.767785382
381	0.764400549
382	0.765724419
383	0.76438887
384	0.765248971
385	0.764705831
386	0.764955379
387	0.764828421
388	0.764937199
389	0.764932848
390	0.76505947
391	0.765145379
392	0.765190854
393	0.765160647
394	0.765289464
395	0.765251446
396	0.765245298
397	0.765434669
398	0.764970288
399	0.765670726
400	0.765077904
401	0.749926451
402	0.750854336
403	0.752368468
404	0.76302783
405	0.766889638
406	0.765260414
407	0.765355937
408	0.765008816
409	0.764929925
410	0.76493592
411	0.764839602
412	0.765034933
413	0.764996292
414	0.765034101
415	0.765268608
416	0.765097544
417	0.765664632
418	0.765308153
419	0.765904595
420	0.765778424
421	0.765904917
422	0.766016397
423	0.76598161
424	0.765992193
425	0.765885864
426	0.749853466
427	0.74723139
428	0.738958565
429	0.74226228
430	0.753225908
431	0.763386358
432	0.767437256
433	0.765003782
434	0.76560982
435	0.764505591
436	0.765399847
437	0.764760038
438	0.765330228
439	0.764971921
440	0.765259504
441	0.76517101
442	0.765229427
443	0.765158596
444	0.765129055
445	0.765096948
446	0.765115411
447	0.765148992
448	0.765071377
449	0.765182103
450	0.764957615
451	0.752302829
452	0.751221773
453	0.759724302
454	0.766041532
455	0.763787893
456	0.764416996
457	0.764247803
458	0.764394154
459	0.764391322
460	0.764539551
461	0.764604013
462	0.764629289
463	0.764636131
464	0.764767412
465	0.764641227
466	0.76481459
467	0.76440351
468	0.764366138
469	0.764708377
470	0.764956555
471	0.764774933
472	0.764995193
473	0.764883783
474	0.765002955
475	0.764953963
476	0.752960046
477	0.752010141
478	0.752844627
479	0.764066065
480	0.766911214
481	0.764677207
482	0.764501027
483	0.764476075
484	0.764409708
485	0.764445651
486	0.764473833
487	0.764506131
488	0.764558035
489	0.764541614
490	0.764659877
491	0.764506416
492	0.76447707
493	0.764790421
494	0.764632724
495	0.764773091
496	0.764781509
497	0.764805313
498	0.764819511
499	0.76485272
500	0.764868074
501	0.751368794
502	0.753839008
503	0.759417853
504	0.765403747
505	0.76420135
506	0.764306205
507	0.764244523
508	0.764336372
509	0.764412675
510	0.764460337
511	0.76449891
512	0.764538449
513	0.764579532
514	0.764541629
515	0.764623048
516	0.764174868
517	0.764440045
518	0.763464732
519	0.764497283
520	0.764412709
521	0.764664517
522	0.764602327
523	0.764699045
524	0.764684193
525	0.76469987
526	0.764689909
527	0.764701583
528	0.764747346
529	0.764739073
530	0.764769115
531	0.764743446
532	0.764690001
533	0.764397392
534	0.764497389
535	0.764084013
536	0.764703364
537	0.764855796
538	0.764912926
539	0.764914306
540	0.764939156
541	0.764940221
542	0.764985591
543	0.764923748
544	0.764982401
545	0.764845223
546	0.764790944
547	0.764710019
548	0.764106617
549	0.764276892
550	0.765034364
551	0.764994043
552	0.764865042
553	0.764856204
554	0.764866568
555	0.764828501
556	0.764820564
557	0.764718684
558	0.764630744
559	0.764382377
560	0.764789787
561	0.76500514
562	0.764917029
563	0.764955327
564	0.764900279
565	0.764842584
566	0.764867052
567	0.764819823
568	0.764818794
569	0.76476265
570	0.764726619
571	0.764727851
572	0.764783477
573	0.76477691
574	0.764778277
575	0.76481296
576	0.76483018
577	0.764632013
578	0.76471588
579	0.764136624
580	0.7647064
581	0.764768199
582	0.764885048
583	0.764848976
584	0.764910488
585	0.7649273
586	0.764945708
587	0.764995716
588	0.7648968
589	0.765045443
590	0.764755169
591	0.76494502
592	0.764896624
593	0.764984698
594	0.765007805
595	0.765024049
596	0.76505385
597	0.765061607
598	0.765092097
599	0.765101719
600	0.765143802
601	0.765089977
602	0.765188937
603	0.765041378
604	0.765176908
605	0.765163208
606	0.765205343
607	0.765178971
608	0.76517388
609	0.76509685
610	0.765129413
611	0.764972284
612	0.765136415
613	0.765152548
614	0.765159436
615	0.76516092
616	0.765160451
617	0.765164072
618	0.765155668
619	0.765149909
620	0.765155298
621	0.765159091
622	0.765153157
623	0.765162917
624	0.765007624
625	0.764826709
626	0.763775189
627	0.763172505
628	0.765261376
629	0.765297671
630	0.765356391
631	0.765279306
632	0.765235029
633	0.765203885
634	0.765173605
635	0.765159093
636	0.765139972
637	0.765126323
638	0.76511801
639	0.765106053
640	0.765101099
641	0.765091603
642	0.765104151
643	0.764998513
644	0.765113382
645	0.765110369
646	0.765141397
647	0.765179154
648	0.765199313
649	0.765207487
650	0.765225487
651	0.765235211
652	0.765240684
653	0.765257617
654	0.76526747
655	0.765268212
656	0.765280508
657	0.765300622
658	0.765313772
659	0.765369713
660	0.76525758
661	0.765395505
662	0.76297193
663	0.765711948
664	0.765345023
665	0.765723884
666	0.765638417
667	0.765563464
668	0.765526378
669	0.765503572
670	0.765485275
671	0.765484466
672	0.765475652
673	0.765464416
674	0.765466753
675	0.765464724
676	0.765458222
677	0.765466875
678	0.765455315
679	0.765460866
680	0.765372135
681	0.765117889
682	0.76265176
683	0.766024825
684	0.765680346
685	0.76577784
686	0.765645466
687	0.765584707
688	0.765529506
689	0.76550198
690	0.765470797
691	0.765449849
692	0.765417328
693	0.765388999
694	0.765235873
695	0.765458193
696	0.765468566
697	0.765438366
698	0.765470417
699	0.765467586
700	0.765472419


==> P3_Obj_val_variation_ELTD_method.txt <==
1	1
2	0.998060109
3	0.993672079
4	0.987396866
5	0.982047421
6	1.007400186
7	1.085307689
8	1.239127421
9	1.501223801
10	1.85023293
11	1.626973249
12	1.470632086
13	1.40648248
14	1.357330189
15	1.215185286
16	1.338180859
17	1.307074332
18	1.292979202
19	1.210062858
20	1.149717072
21	1.35670946
22	1.29965099
23	1.222822577
24	1.330230466
25	1.25269747
26	1.54046959
27	1.527807685
28	1.516285553
29	1.473271547
30	1.430437311
31	1.394121425
32	1.475901441
33	1.655337664
34	1.548232581
35	1.491345122
36	1.443031206
37	1.402875612
38	1.532978597
39	1.701317091
40	1.574018816
41	1.533331561
42	1.516538123
43	1.503513344
44	1.463292322
45	1.413804527
46	1.369908382
47	1.335403101
48	1.305736984
49	1.277101807
50	1.477802968
51	1.783041482
52	1.859332095
53	1.866877755
54	1.794540336
55	1.747841615
56	1.713578492
57	1.685979608
58	1.53331133
59	1.536064268
60	1.441692231
61	1.655226986
62	1.778327011
63	1.71659085
64	1.671673766
65	1.64426787
66	1.624672281
67	1.609137622
68	1.595861936
69	1.501304575
70	1.49584403
71	1.566784036
72	1.580765785
73	1.569387864
74	1.558735806
75	1.549889298
76	1.650922773
77	1.587034245
78	1.576734234
79	1.600867955
80	1.587160186
81	1.549316207
82	1.595084924
83	1.628626648
84	1.564726311
85	1.590257612
86	1.604132048
87	1.585562702
88	1.576324481
89	1.569062638
90	1.562506337
91	1.556238625
92	1.550026481
93	1.543708989
94	1.537154884
95	1.530326927
96	1.523082649
97	1.515355481
98	1.50738487
99	1.499595427
100	1.492059175
101	1.52416159
102	1.48259439
103	1.46436222
104	1.458723766
105	1.424270884
106	1.430346989
107	1.397208833
108	1.43508606
109	1.39509234
110	1.444067016
111	1.403452334
112	1.446655527
113	1.415862642
114	1.449775827
115	1.472116163
116	1.509628074
117	1.565038256
118	1.645207284
119	1.584892536
120	1.566952326
121	1.552838034
122	1.541279234
123	1.532165016
124	1.524979252
125	1.519089605
126	1.545964647
127	1.517931496
128	1.487575613
129	1.532553619
130	1.550480943
131	1.584523097
132	1.561442057
133	1.555196748
134	1.550083336
135	1.546239854
136	1.542775079
137	1.539794892
138	1.537065215
139	1.534696065
140	1.532534137
141	1.530655479
142	1.52899092
143	1.527509583
144	1.525780313
145	1.524413872
146	1.522696123
147	1.52168911
148	1.520270953
149	1.518936698
150	1.517683065
151	1.536327515
152	1.523441749
153	1.526492475
154	1.520807709
155	1.560000413
156	1.53815306
157	1.58214268
158	1.56009322
159	1.554755755
160	1.5520045
161	1.550017538
162	1.548360899
163	1.546895062
164	1.545616822
165	1.544489174
166	1.543455246
167	1.542503679
168	1.541603127
169	1.540811973
170	1.539982347
171	1.539346567
172	1.533192411
173	1.538939586
174	1.537510263
175	1.537250863
176	1.552012378
177	1.541921338
178	1.553240117
179	1.582694911
180	1.57905176
181	1.57341449
182	1.570210643
183	1.567770669
184	1.565862552
185	1.564392331
186	1.56322401
187	1.56234292
188	1.561691917
189	1.561167019
190	1.55826957
191	1.560351789
192	1.55940972
193	1.558957244
194	1.558002152
195	1.557181207
196	1.556316481
197	1.555359567
198	1.554250274
199	1.55341018
200	1.55270848
201	1.564172157
202	1.557979929
203	1.553850097
204	1.545887115
205	1.565225411
206	1.595168832
207	1.587146762
208	1.582271865
209	1.580033234
210	1.578740639
211	1.577538884
212	1.576672891
213	1.575779232
214	1.575096283
215	1.574315672
216	1.573700664
217	1.57308863
218	1.572646043
219	1.571889524
220	1.571457613
221	1.570158141
222	1.570274894
223	1.569376386
224	1.568567136
225	1.567869555
226	1.577404763
227	1.571724838
228	1.562379893
229	1.559015093
230	1.571735104
231	1.605334726
232	1.599983585
233	1.592827498
234	1.589259522
235	1.587182458
236	1.585379274
237	1.583957005
238	1.58259155
239	1.581509863
240	1.580436546
241	1.579800923
242	1.575887905
243	1.578514941
244	1.577887319
245	1.57625465
246	1.575271226
247	1.574443099
248	1.573184342
249	1.571890556
250	1.569209389
251	1.578791102
252	1.596323692
253	1.573250083
254	1.565019789
255	1.576217195
256	1.601155017
257	1.59900018
258	1.591959776
259	1.588604943
260	1.582035378
261	1.586396055
262	1.58521263
263	1.584073776
264	1.583252254
265	1.582597546
266	1.582066601
267	1.581557534
268	1.578313052
269	1.580827614
270	1.580132563
271	1.579047998
272	1.5778438
273	1.576947951
274	1.575829374
275	1.574674224
276	1.57954526
277	1.576843745
278	1.567001264
279	1.56619652
280	1.594836711
281	1.56944474
282	1.595336698
283	1.595813546
284	1.590884651
285	1.588202638
286	1.586693156
287	1.58559613
288	1.58466305
289	1.583864438
290	1.583201146
291	1.582508596
292	1.582211201
293	1.581750605
294	1.581448248
295	1.581195018
296	1.580941343
297	1.580594609
298	1.580146506
299	1.579603493
300	1.579123787
301	1.584757671
302	1.580363887
303	1.57232864
304	1.565386787
305	1.569861942
306	1.565039163
307	1.587842029
308	1.607405826
309	1.597625299
310	1.59279857
311	1.590255534
312	1.588475599
313	1.587109104
314	1.5858994
315	1.584940821
316	1.584170261
317	1.583576028
318	1.583038931
319	1.582622779
320	1.582082674
321	1.581643499
322	1.581161033
323	1.580602285
324	1.580062058
325	1.579581977
326	1.584348499
327	1.589224136
328	1.578247744
329	1.571827519
330	1.586744751
331	1.585340271
332	1.58287149
333	1.592450549
334	1.590709193
335	1.589004145
336	1.588115484
337	1.587481294
338	1.586912473
339	1.586289055
340	1.585635717
341	1.585111748
342	1.584661516
343	1.584243184
344	1.583724532
345	1.58325376
346	1.583296603
347	1.5823166
348	1.581620068
349	1.580658862
350	1.58048932
351	1.584763099
352	1.580833002
353	1.574349726
354	1.569901254
355	1.585096419
356	1.586017537
357	1.590101623
358	1.589219063
359	1.588332253
360	1.587788249
361	1.587347883
362	1.586987315
363	1.586621679
364	1.586303489
365	1.586043971
366	1.585785799
367	1.585551215
368	1.585322009
369	1.585180642
370	1.584799977
371	1.58477345
372	1.584289634
373	1.584417749
374	1.584109685
375	1.583767924
376	1.588306553
377	1.585580941
378	1.580771371
379	1.577514038
380	1.588992633
381	1.597943285
382	1.593911423
383	1.592925891
384	1.592372968
385	1.591901738
386	1.591412041
387	1.590907915
388	1.59049258
389	1.590105636
390	1.589718179
391	1.589473966
392	1.589077834
393	1.588529456
394	1.588219089
395	1.58793915
396	1.587610196
397	1.586896346
398	1.586685096
399	1.586144554
400	1.585737869
401	1.589688277
402	1.586225129
403	1.582007955
404	1.578078223
405	1.574734639
406	1.586720899
407	1.604119269
408	1.597233312
409	1.594526036
410	1.59323433
411	1.592526854
412	1.591978169
413	1.591468185
414	1.591025182
415	1.590596246
416	1.590277426
417	1.590068413
418	1.589945071
419	1.589871033
420	1.589770557
421	1.589598585
422	1.58945817
423	1.589000409
424	1.589212931
425	1.588714375
426	1.593122259
427	1.589605262
428	1.586094314
429	1.583978374
430	1.596120863
431	1.60042823
432	1.597635121
433	1.596318406
434	1.595526472
435	1.594963625
436	1.594441543
437	1.593784236
438	1.593274695
439	1.592842115
440	1.592258283
441	1.591789699
442	1.591557078
443	1.591258529
444	1.590761203
445	1.590284486
446	1.589999985
447	1.589573753
448	1.589167546
449	1.587338576
450	1.588619153
451	1.592407443
452	1.589346981
453	1.59123013
454	1.596148793
455	1.594376043
456	1.593841983
457	1.593429212
458	1.593117812
459	1.592824646
460	1.592526124
461	1.592291016
462	1.591915784
463	1.591570152
464	1.591279787
465	1.590935728
466	1.590573268
467	1.590118883
468	1.589606201
469	1.589164074
470	1.58491846
471	1.580695325
472	1.577213958
473	1.571690176
474	1.566688822
475	1.580005031
476	1.598601253
477	1.607586892
478	1.600620411
479	1.597560293
480	1.595865338
481	1.594657314
482	1.594203569
483	1.593808006
484	1.593622343
485	1.593522016
486	1.593501979
487	1.593571532
488	1.593723215
489	1.593935782
490	1.594168383
491	1.594345023
492	1.594492033
493	1.594473622
494	1.594466488
495	1.594275396
496	1.594296003
497	1.59399828
498	1.593767193
499	1.593604651
500	1.593239429
501	1.59666843
502	1.594536882
503	1.598304542
504	1.599405713
505	1.598813822
506	1.598330038
507	1.598070996
508	1.598000075
509	1.597704034
510	1.597332968
511	1.597092367
512	1.597006071
513	1.596710026
514	1.596370483
515	1.596125389
516	1.596026399
517	1.595541006
518	1.595399453
519	1.592529695
520	1.595176212
521	1.595412482
522	1.59502422
523	1.594673519
524	1.594362805
525	1.594211952
526	1.594088491
527	1.593814915
528	1.593494663
529	1.593239133
530	1.593128872
531	1.592677857
532	1.592677138
533	1.592392233
534	1.592300539
535	1.592143353
536	1.591922781
537	1.591669156
538	1.591507203
539	1.591310437
540	1.591105648
541	1.590916815
542	1.590745981
543	1.590638291
544	1.590438852
545	1.590269813
546	1.590092454
547	1.589934994
548	1.589705517
549	1.589719554
550	1.589583787
551	1.58944427
552	1.589347702
553	1.589259623
554	1.589113639
555	1.588996977
556	1.588895961
557	1.58880852
558	1.588736826
559	1.588623093
560	1.58823563
561	1.588482407
562	1.588460129
563	1.588430911
564	1.588353937
565	1.588284548
566	1.588211231
567	1.588145926
568	1.588107493
569	1.58807438
570	1.588017959
571	1.587961906
572	1.587907315
573	1.587848519
574	1.587834806
575	1.587771151
576	1.587708093
577	1.587245908
578	1.587666535
579	1.587497642
580	1.587489984
581	1.587502195
582	1.587500768
583	1.587461751
584	1.587421901
585	1.587409013
586	1.587373857
587	1.587341322
588	1.587302631
589	1.587268599
590	1.587242306
591	1.587235608
592	1.587201717
593	1.587168055
594	1.587133352
595	1.587100422
596	1.587079448
597	1.587057441
598	1.586964404
599	1.586843265
600	1.583153671
601	1.580675813
602	1.580209106
603	1.577925092
604	1.578766874
605	1.57539211
606	1.574032192
607	1.57278882
608	1.579701399
609	1.586497796
610	1.593118774
611	1.590244316
612	1.588532603
613	1.587735113
614	1.587400224
615	1.587357146
616	1.587447348
617	1.587609908
618	1.587856221
619	1.588148339
620	1.588490688
621	1.58886652
622	1.589266008
623	1.589668977
624	1.590052796
625	1.590449357
626	1.590736097
627	1.591076313
628	1.59058153
629	1.591436605
630	1.591374087
631	1.591323383
632	1.591008194
633	1.590826517
634	1.590704407
635	1.590379431
636	1.590121713
637	1.590109628
638	1.590058559
639	1.58978223
640	1.58953075
641	1.589470148
642	1.589396805
643	1.589137972
644	1.588912265
645	1.588827975
646	1.588735032
647	1.588530193
648	1.587242138
649	1.588450975
650	1.588217303
651	1.588203688
652	1.588075075
653	1.587967189
654	1.587896483
655	1.587835178
656	1.587807823
657	1.587725209
658	1.58763918
659	1.587580885
660	1.587521482
661	1.587497985
662	1.587413169
663	1.587344254
664	1.587289679
665	1.587229254
666	1.58717918
667	1.587099821
668	1.587029004
669	1.587007263
670	1.586947236
671	1.586914123
672	1.586850717
673	1.586787278
674	1.586730644
675	1.586708142
676	1.58666093
677	1.58663489
678	1.586569535
679	1.586509149
680	1.586463646
681	1.586418392
682	1.586394132
683	1.586341984
684	1.586285399
685	1.586228855
686	1.586159484
687	1.586188319
688	1.586184913
689	1.586134942
690	1.58609217
691	1.586057472
692	1.586023769
693	1.586013816
694	1.58598253
695	1.585945833
696	1.585907925
697	1.58588881
698	1.58585963
699	1.585861276
700	1.585829508


==> P3_Obj_val_variation_LBFGSB_method.txt <==
1	11.00584721
2	8.357544642
3	8.089992808
4	7.877944401
5	6.836371186
6	4.85178483
7	4.738513226
8	3.003596841
9	2.608569789
10	1.667130974
11	1.25877298
12	0.684555582
13	0.472299721
14	0.406776112
15	0.289080407
16	0.2750091
17	0.246174485
18	0.239424592
19	0.231212039
20	0.225746998
21	0.219401948
22	0.210193606
23	0.187555633
24	0.174778446
25	0.152866292
26	0.135925814
27	0.130722821
28	0.122825034
29	0.117273201
30	0.109817146
31	0.108532892
32	0.107992259
33	0.10738588
34	0.105778092
35	0.103636239
36	0.100427519
37	0.095557909
38	0.089600136
39	0.084721003
40	0.0798338
41	0.077224309
42	0.066977625
43	0.064906921
44	0.063061389
45	0.059440936
46	0.058344195
47	0.056116252
48	0.054495204
49	0.05260657
50	0.048982108
51	0.047422199
52	0.046104755
53	0.044808067
54	0.044261076
55	0.041818183
56	0.041260182
57	0.040033007
58	0.037525076
59	0.035667806
60	0.032356726
61	0.028010733
62	0.022437923
63	0.017136898
64	0.016438168
65	0.015875802
66	0.015459911
67	0.013707411
68	0.013162993
69	0.012524059
70	0.011993411
71	0.010594806
72	0.010209668
73	0.010029077
74	0.009705369
75	0.009438072
76	0.008808131
77	0.008591696
78	0.008515863
79	0.008408482
80	0.008184337
81	0.007749128
82	0.006853913
83	0.005846577
84	0.005640277
85	0.005439464
86	0.005148896
87	0.00462633
88	0.003985368
89	0.003378018
90	0.003319654
91	0.003124182
92	0.003100969
93	0.003034206
94	0.002822321
95	0.002581927
96	0.002094404
97	0.00165809
98	0.001499983
99	0.001449584
100	0.001430388
101	0.001416292
102	0.001411137
103	0.00140496
104	0.001391345
105	0.001348343
106	0.001260649
107	0.00123538
108	0.001117059
109	0.000967845
110	0.000877806
111	0.000815029
112	0.000807404
113	0.000787652
114	0.000777449
115	0.000772184
116	0.00076789
117	0.000765534
118	0.00076241
119	0.000759777
120	0.000756381
121	0.000751912
122	0.000748272
123	0.00074246
124	0.000736413
125	0.000717432
126	0.000709998
127	0.000685969
128	0.000673721
129	0.000644466
130	0.000637959
131	0.00063766
132	0.000637509
133	0.000636005
134	0.000629056
135	0.00062698
136	0.000613694
137	0.0005627
138	0.00051683
139	0.000473181
140	0.000454972
141	0.00044285
142	0.000430279
143	0.000419586
144	0.000399408
145	0.000389303
146	0.000382682
147	0.000379377
148	0.000376266
149	0.000373615
150	0.000370019
151	0.000365101
152	0.000360456
153	0.00035872
154	0.000357919
155	0.000357199
156	0.00035595
157	0.000354703
158	0.000345633
159	0.000321561
160	0.000296295
161	0.000289858
162	0.000286514
163	0.000285014
164	0.000283463
165	0.000281797
166	0.000272927
167	0.00026848
168	0.000260618
169	0.00021939
170	0.000203623
171	0.000193481
172	0.000188972
173	0.000181086
174	0.000176588
175	0.000173004
176	0.000161685
177	0.000151999
178	0.00012757
179	0.000124043
180	0.000119777
181	0.000117554
182	0.0001142
183	0.000103641
184	0.000102714
185	9.95E-05
186	9.53E-05
187	9.29E-05
188	8.37E-05
189	7.66E-05
190	6.98E-05
191	5.66E-05
192	3.62E-05
193	3.05E-05
194	2.27E-05
195	1.88E-05
196	1.87E-05
197	1.84E-05
198	1.81E-05
199	1.78E-05
200	1.69E-05
201	1.52E-05
202	1.24E-05
203	9.42E-06
204	7.31E-06
205	7.29E-06
206	7.01E-06
207	6.80E-06
208	6.61E-06
209	6.35E-06
210	5.90E-06
211	5.84E-06
212	5.59E-06
213	5.52E-06
214	5.51E-06
215	5.49E-06
216	5.48E-06
217	5.44E-06
218	5.39E-06
219	5.32E-06
220	5.24E-06
221	5.04E-06
222	4.98E-06
223	4.74E-06
224	4.48E-06
225	4.34E-06
226	4.24E-06
227	3.91E-06
228	3.66E-06
229	3.09E-06
230	2.77E-06
231	2.43E-06
232	1.98E-06
233	1.51E-06
234	1.24E-06
235	1.06E-06
236	9.91E-07
237	8.84E-07
238	8.20E-07
239	7.59E-07
240	6.53E-07
241	6.11E-07
242	5.74E-07
243	5.52E-07
244	4.93E-07
245	4.28E-07
246	3.30E-07
247	2.82E-07
248	2.62E-07
249	2.32E-07
250	2.07E-07
251	1.75E-07
252	1.54E-07
253	1.22E-07
254	1.04E-07
255	7.45E-08
256	5.14E-08
257	2.94E-08
258	2.86E-08
259	2.81E-08
260	2.73E-08
261	2.63E-08
262	2.55E-08
263	2.47E-08
264	2.43E-08
265	2.40E-08
266	2.31E-08
267	2.18E-08
268	1.93E-08
269	1.67E-08
270	1.53E-08
271	1.40E-08
272	1.24E-08
273	8.27E-09
274	7.02E-09
275	4.67E-09
276	4.01E-09
277	3.64E-09
278	2.80E-09
279	2.14E-09
280	1.73E-09
281	1.47E-09
282	1.42E-09
283	1.25E-09
284	1.11E-09
285	9.66E-10
286	8.55E-10
287	6.87E-10
288	5.53E-10
289	5.18E-10
290	3.01E-10
291	2.80E-10
292	2.59E-10
293	2.49E-10
294	2.43E-10
295	2.27E-10
296	2.00E-10
297	1.84E-10
298	1.78E-10
299	1.76E-10
300	1.74E-10
301	1.71E-10
302	1.67E-10
303	1.61E-10
304	1.51E-10
305	1.38E-10
306	1.13E-10
307	8.71E-11
308	4.93E-11
309	3.05E-11
310	2.54E-11
311	2.27E-11
312	1.89E-11
313	1.72E-11
314	1.59E-11
315	1.47E-11
316	1.30E-11
317	1.13E-11
318	1.08E-11
319	1.01E-11
320	9.70E-12
321	9.18E-12
322	8.64E-12
323	8.42E-12
324	7.82E-12
325	7.57E-12
326	7.52E-12
327	7.49E-12
328	7.46E-12
329	7.36E-12
330	7.20E-12
331	6.88E-12
332	6.67E-12
333	6.19E-12
334	5.38E-12
335	5.07E-12
336	4.34E-12
337	3.53E-12
338	3.52E-12
339	3.36E-12
340	3.32E-12
341	3.13E-12
342	2.80E-12
343	2.26E-12
344	1.90E-12
345	1.68E-12
346	1.61E-12
347	1.59E-12
348	1.58E-12
349	1.51E-12
350	1.42E-12
351	1.21E-12
352	1.15E-12
353	9.07E-13
354	6.54E-13
355	6.14E-13
356	5.17E-13
357	4.74E-13
358	4.46E-13
359	3.70E-13
360	3.48E-13
361	3.22E-13
362	3.18E-13
363	3.14E-13
364	3.12E-13
365	3.05E-13
366	2.99E-13
367	2.81E-13
368	2.67E-13
369	2.53E-13
370	2.52E-13
371	2.52E-13
372	2.51E-13
373	2.50E-13
374	2.47E-13
375	2.42E-13
376	2.38E-13
377	2.29E-13
378	2.15E-13
379	1.99E-13
380	1.92E-13
381	1.91E-13
382	1.80E-13
383	1.75E-13
384	1.72E-13
385	1.70E-13
386	1.70E-13
387	1.67E-13
388	1.62E-13
389	1.52E-13
390	1.43E-13
391	1.43E-13
392	1.36E-13
393	1.34E-13
394	1.30E-13
395	1.23E-13
396	1.12E-13
397	8.24E-14
398	7.22E-14
399	2.29E-14
400	9.41E-15
401	6.26E-15
402	5.72E-15
403	3.99E-15
404	2.27E-15
405	1.47E-15
406	1.29E-15
407	1.27E-15
408	1.25E-15
409	1.20E-15
410	1.12E-15
411	1.06E-15
412	9.13E-16
413	7.92E-16
414	7.30E-16
415	6.89E-16
416	6.19E-16
417	6.14E-16
418	5.67E-16
419	5.52E-16
420	5.45E-16
421	5.39E-16
422	5.21E-16
423	5.04E-16
424	4.91E-16
425	4.85E-16
426	4.78E-16
427	4.68E-16
428	4.64E-16
429	4.39E-16
430	4.10E-16
431	3.66E-16
432	3.38E-16
433	3.20E-16
434	3.10E-16
435	3.00E-16
436	2.56E-16
437	2.12E-16
438	1.47E-16
439	1.42E-16
440	1.33E-16
441	1.30E-16
442	1.29E-16
443	1.28E-16
444	1.27E-16
445	1.24E-16
446	1.21E-16
447	1.17E-16
448	1.14E-16
449	1.13E-16
450	1.11E-16
451	1.10E-16
452	1.09E-16
453	1.06E-16
454	1.01E-16
455	9.93E-17
456	9.63E-17
457	9.62E-17
458	9.53E-17
459	9.45E-17
460	9.32E-17
461	8.96E-17
462	8.44E-17
463	7.32E-17
464	5.95E-17
465	4.64E-17
466	4.42E-17
467	4.41E-17
468	4.29E-17
469	4.08E-17
470	3.70E-17
471	3.52E-17
472	3.44E-17
473	3.34E-17
474	3.27E-17
475	3.27E-17


==> P3_Obj_val_variation_conven_method.txt <==
1	1
2	0.998060109
3	0.993672079
4	0.987396866
5	0.982047421
6	1.007400186
7	1.085307689
8	1.239127421
9	1.501223801
10	1.85023293
11	1.626973249
12	1.470632084
13	1.40648248
14	1.357330189
15	1.215185286
16	1.338180859
17	1.307074332
18	1.292979202
19	1.210062857
20	1.149717071
21	1.356709459
22	1.29965099
23	1.222822577
24	1.330230466
25	1.25269747
26	1.54046959
27	1.527807681
28	1.516285553
29	1.473271547
30	1.430437311
31	1.394121425
32	1.47590144
33	1.655337661
34	1.548232591
35	1.491345133
36	1.443025707
37	1.402868465
38	1.533052382
39	1.701239543
40	1.573995279
41	1.533328012
42	1.516539329
43	1.503506551
44	1.460265735
45	1.410718741
46	1.36793766
47	1.334069516
48	1.304718618
49	1.276262379
50	1.476427159
51	1.777793814
52	1.867527863
53	1.870504427
54	1.796994665
55	1.749690457
56	1.714851191
57	1.686963226
58	1.600178449
59	1.575724769
60	1.465920944
61	1.522310055
62	1.653360318
63	1.64983359
64	1.623143605
65	1.604370043
66	1.58857409
67	1.574468319
68	1.56210666
69	1.550648025
70	1.471227688
71	1.457782249
72	1.497160162
73	1.531635991
74	1.51764054
75	1.508630149
76	1.588988953
77	1.514224473
78	1.520946744
79	1.555016151
80	1.609067872
81	1.587486933
82	1.571030417
83	1.559755253
84	1.549428835
85	1.541571603
86	1.53387736
87	1.526823733
88	1.51886561
89	1.510571613
90	1.502305806
91	1.494937218
92	1.489559191
93	1.485368838
94	1.482021021
95	1.47921444
96	1.476710795
97	1.474439346
98	1.472300409
99	1.470610288
100	1.46901485
101	1.506451209
102	1.496608447
103	1.483253599
104	1.505730037
105	1.476651556
106	1.501129
107	1.475548014
108	1.518083835
109	1.485113616
110	1.516983509
111	1.541125481
112	1.543261777
113	1.531550918
114	1.526298699
115	1.523039999
116	1.52070305
117	1.518795123
118	1.517162323
119	1.515754873
120	1.5145058
121	1.5134214
122	1.512436675
123	1.511547431
124	1.510192097
125	1.50951952
126	1.539517362
127	1.54780867
128	1.528033226
129	1.574812204
130	1.538166928
131	1.57894159
132	1.566260676
133	1.573742838
134	1.56630276
135	1.564023179
136	1.562341634
137	1.560906701
138	1.559634353
139	1.558497004
140	1.557408526
141	1.556373528
142	1.555278453
143	1.554173805
144	1.552943935
145	1.551851171
146	1.549905256
147	1.549264053
148	1.547503696
149	1.547265642
150	1.545899983
151	1.571324085
152	1.593683709
153	1.577599531
154	1.609535476
155	1.609369889
156	1.602171194
157	1.598858597
158	1.596507445
159	1.594312415
160	1.592311844
161	1.590374487
162	1.588488448
163	1.586669781
164	1.58503864
165	1.583397951
166	1.58178111
167	1.579803138
168	1.578313876
169	1.575577992
170	1.575214097
171	1.573404049
172	1.571739944
173	1.570408608
174	1.568694319
175	1.56701286
176	1.586539449
177	1.600620787
178	1.591217266
179	1.623576753
180	1.615108976
181	1.608712296
182	1.605880256
183	1.603829317
184	1.602219968
185	1.600852296
186	1.599798728
187	1.598934998
188	1.59821
189	1.597291711
190	1.59644817
191	1.594727207
192	1.594247682
193	1.591961887
194	1.591223741
195	1.589915646
196	1.588216824
197	1.586476357
198	1.584655384
199	1.582794341
200	1.580652318
201	1.594242267
202	1.583878196
203	1.584547466
204	1.600073192
205	1.62921078
206	1.615788287
207	1.607900652
208	1.606488974
209	1.604155481
210	1.603482761
211	1.602288825
212	1.601346331
213	1.600536182
214	1.599773955
215	1.599032842
216	1.598192923
217	1.597322544
218	1.596435118
219	1.595468362
220	1.59452933
221	1.593165209
222	1.592037948
223	1.588391617
224	1.591516902
225	1.589975625
226	1.601572669
227	1.592694273
228	1.596283026
229	1.620561329
230	1.628570682
231	1.619784131
232	1.615811891
233	1.613944669
234	1.612517006
235	1.611378448
236	1.610413012
237	1.609595116
238	1.60893214
239	1.608234921
240	1.607670398
241	1.607170257
242	1.606709382
243	1.606314105
244	1.60589986
245	1.605603939
246	1.604974821
247	1.604598899
248	1.602899914
249	1.60359967
250	1.602819802
251	1.61358116
252	1.607762091
253	1.61123606
254	1.635750542
255	1.632546161
256	1.629079157
257	1.627491778
258	1.626380053
259	1.625510712
260	1.624752726
261	1.6239982
262	1.623285711
263	1.622641667
264	1.622034873
265	1.621512403
266	1.620936159
267	1.620428328
268	1.619419204
269	1.61808732
270	1.61294993
271	1.616379368
272	1.619415074
273	1.617211987
274	1.61749737
275	1.616818167
276	1.626108949
277	1.61897019
278	1.617784595
279	1.644827179
280	1.645491828
281	1.641934576
282	1.640040825
283	1.638827234
284	1.637619848
285	1.636540709
286	1.635442959
287	1.634485372
288	1.633702307
289	1.63290949
290	1.632436369
291	1.625799962
292	1.627609771
293	1.632847536
294	1.63037145
295	1.630290066
296	1.629546067
297	1.628679235
298	1.628167682
299	1.627432502
300	1.626168202
301	1.634399951
302	1.627383304
303	1.630059276
304	1.654461871
305	1.649346178
306	1.645601124
307	1.644283045
308	1.643378777
309	1.642619244
310	1.641932462
311	1.641323998
312	1.636281915
313	1.640055327
314	1.640603446
315	1.639043802
316	1.637437141
317	1.636071768
318	1.635011271
319	1.633442874
320	1.632062706
321	1.630581419
322	1.630115077
323	1.628626668
324	1.627266821
325	1.626053187
326	1.632425847
327	1.62521951
328	1.621828152
329	1.644535511
330	1.643849474
331	1.639181025
332	1.636942644
333	1.635324539
334	1.634028525
335	1.632848618
336	1.632283299
337	1.631562219
338	1.630896937
339	1.63022088
340	1.629625041
341	1.628806788
342	1.628043867
343	1.626932133
344	1.625548192
345	1.624049876
346	1.622563118
347	1.621128948
348	1.619732603
349	1.618307842
350	1.616853666
351	1.62158532
352	1.616118364
353	1.610892667
354	1.614150664
355	1.629851864
356	1.624955873
357	1.620743554
358	1.620798293
359	1.619957518
360	1.618923236
361	1.617799353
362	1.617141019
363	1.616132783
364	1.615053995
365	1.614303678
366	1.613815656
367	1.612950441
368	1.611979212
369	1.611196546
370	1.610695755
371	1.609771906
372	1.608929297
373	1.6081495
374	1.607517923
375	1.606605767
376	1.611362819
377	1.606802235
378	1.603312599
379	1.608882493
380	1.620358624
381	1.615762404
382	1.613364906
383	1.612170229
384	1.611340073
385	1.610643526
386	1.610021728
387	1.6094397
388	1.608868198
389	1.608408681
390	1.608013108
391	1.607511372
392	1.607086299
393	1.606722673
394	1.606286053
395	1.605843429
396	1.605328657
397	1.604884703
398	1.604430942
399	1.603875202
400	1.603397786
401	1.608151896
402	1.603872526
403	1.601302225
404	1.608438202
405	1.615014864
406	1.612054702
407	1.610552076
408	1.609767056
409	1.6093072
410	1.608943663
411	1.608657485
412	1.608301891
413	1.607949265
414	1.607609764
415	1.607253287
416	1.606927197
417	1.60654398
418	1.606225302
419	1.605871789
420	1.605544964
421	1.605169064
422	1.604837329
423	1.604495984
424	1.604184464
425	1.603910737
426	1.608472384
427	1.603959945
428	1.599647165
429	1.595729241
430	1.595558285
431	1.606906234
432	1.619299938
433	1.615728623
434	1.613703372
435	1.612562867
436	1.611862869
437	1.611300206
438	1.610827266
439	1.610563865
440	1.610423848
441	1.610382312
442	1.610390278
443	1.61045646
444	1.610517546
445	1.610610111
446	1.61069314
447	1.610775153
448	1.610866357
449	1.610964027
450	1.610985792
451	1.615809089
452	1.614819855
453	1.614193767
454	1.620459606
455	1.619554531
456	1.619062589
457	1.618704016
458	1.618359338
459	1.618084732
460	1.617670423
461	1.617227977
462	1.617017358
463	1.616732441
464	1.616378829
465	1.616132139
466	1.615966083
467	1.615832264
468	1.615439856
469	1.615970759
470	1.615204353
471	1.615226047
472	1.61479266
473	1.614593456
474	1.614442367
475	1.614220027
476	1.618690289
477	1.617541288
478	1.614674078
479	1.618920278
480	1.624168131
481	1.622279333
482	1.622245775
483	1.621565295
484	1.621169136
485	1.620840105
486	1.620569728
487	1.620280745
488	1.620028024
489	1.619779127
490	1.619568522
491	1.619413108
492	1.619865288
493	1.619183743
494	1.618923979
495	1.61881281
496	1.61868143
497	1.618556976
498	1.618445049
499	1.618316995
500	1.618195972
501	1.622655051
502	1.620411295
503	1.62375725
504	1.627555269
505	1.626775239
506	1.626235051
507	1.625968208
508	1.625685995
509	1.625383256
510	1.625084853
511	1.624934526
512	1.62465035
513	1.624461277
514	1.624361949
515	1.624228354
516	1.624964804
517	1.625176388
518	1.625959461
519	1.62582975
520	1.624900902
521	1.624283129
522	1.624054256
523	1.623778761
524	1.623662511
525	1.623553366
526	1.62352202
527	1.623462966
528	1.623288816
529	1.623159048
530	1.62304408
531	1.622927779
532	1.623057886
533	1.623422598
534	1.623889512
535	1.624507355
536	1.623820689
537	1.622713662
538	1.622449547
539	1.622303626
540	1.622184677
541	1.622096907
542	1.621998752
543	1.621886253
544	1.621768423
545	1.621921649
546	1.622071639
547	1.623177055
548	1.622359455
549	1.623295568
550	1.621643003
551	1.621524836
552	1.621838412
553	1.621985728
554	1.621935954
555	1.622092453
556	1.622046262
557	1.622420553
558	1.621961179
559	1.621464382
560	1.622071775
561	1.621246486
562	1.621350359
563	1.620913508
564	1.620864868
565	1.620602155
566	1.620441924
567	1.620253403
568	1.620047396
569	1.619909241
570	1.619761594
571	1.619616834
572	1.619476045
573	1.619392284
574	1.619268412
575	1.619115022
576	1.619006936
577	1.619165335
578	1.619152453
579	1.619067854
580	1.61911107
581	1.619354787
582	1.61906882
583	1.619081161
584	1.618957896
585	1.618884474
586	1.618826231
587	1.618745771
588	1.618697029
589	1.618639331
590	1.618615094
591	1.618639643
592	1.618621558
593	1.618506605
594	1.618432142
595	1.618363318
596	1.618275768
597	1.618213935
598	1.6181264
599	1.618036296
600	1.617943716
601	1.617879025
602	1.617803392
603	1.617732386
604	1.617679851
605	1.617629338
606	1.61757696
607	1.617564179
608	1.61756776
609	1.617536148
610	1.617534156
611	1.61747655
612	1.617515159
613	1.617521402
614	1.617496965
615	1.61747817
616	1.617462074
617	1.617428401
618	1.617416792
619	1.6174229
620	1.617389935
621	1.617361271
622	1.617336441
623	1.617293274
624	1.617248784
625	1.61721934
626	1.616602031
627	1.616010194
628	1.617268854
629	1.617193976
630	1.617222469
631	1.617221515
632	1.617196458
633	1.617173095
634	1.617158308
635	1.617124228
636	1.617106592
637	1.617098343
638	1.617063079
639	1.617032939
640	1.617032542
641	1.617008326
642	1.617011836
643	1.617006748
644	1.617000125
645	1.61697913
646	1.616985613
647	1.616965171
648	1.616960897
649	1.616967001
650	1.616946322
651	1.616921444
652	1.616905151
653	1.616873828
654	1.616860963
655	1.616862525
656	1.616831144
657	1.616799488
658	1.616784464
659	1.616753041
660	1.616727718
661	1.616687668
662	1.61569748
663	1.616567944
664	1.616601935
665	1.616695612
666	1.616685349
667	1.616694661
668	1.616675191
669	1.616655174
670	1.616650773
671	1.616626623
672	1.616623848
673	1.61663919
674	1.616620589
675	1.616600277
676	1.616591997
677	1.616563963
678	1.616556503
679	1.616564644
680	1.616520841
681	1.616435017
682	1.614670834
683	1.616606848
684	1.616436223
685	1.616503264
686	1.616488399
687	1.616468017
688	1.616462111
689	1.616436271
690	1.616423686
691	1.616439667
692	1.616414943
693	1.616386312
694	1.616247328
695	1.616367267
696	1.616354411
697	1.616366446
698	1.616346637
699	1.616325041
700	1.616317621


==> P3_Time_variation_ELTD_method.txt <==
1	0.3366985
2	0.4063575
3	0.3652312
4	0.4640754
5	0.7791383
6	0.8429294
7	0.843856
8	0.9710189
9	1.2098168
10	1.7170729
11	3.2580318
12	1.3378813
13	1.5227456
14	2.7428648
15	1.4675487
16	1.4757134
17	1.3654837
18	4.0079825
19	1.3788725
20	0.9032227
21	1.3501389
22	0.7657765
23	1.4857136
24	2.4876291
25	1.3454059
26	2.6802626
27	1.4227913
28	1.2935094
29	4.4169028
30	3.934302
31	1.8160229
32	1.9769437
33	1.6122284
34	2.732245
35	5.5329073
36	1.5674005
37	2.7637014
38	1.7427093
39	1.3862886
40	1.4503492
41	3.0334632
42	5.0108808
43	5.4095642
44	1.5400911
45	1.1150172
46	2.5352323
47	1.1437193
48	1.1835727
49	1.337108
50	1.2214412
51	2.8265299
52	1.459963
53	3.242688
54	1.4591782
55	1.5325813
56	1.3760579
57	4.4058131
58	1.434844
59	1.2707385
60	1.2662933
61	3.4320175
62	1.3184456
63	1.2438207
64	1.384893
65	2.0148982
66	3.481948
67	3.9773597
68	1.9085488
69	2.1411972
70	3.8898686
71	1.8977456
72	3.9780525
73	1.9544325
74	1.78326
75	5.1837546
76	2.1345149
77	2.1964789
78	3.8276706
79	2.69424
80	2.3320217
81	1.9645693
82	4.8654098
83	2.0530604
84	2.173213
85	5.0984073
86	2.7447531
87	2.1582111
88	2.1095712
89	2.3067317
90	2.2470735
91	2.3781191
92	2.2867035
93	2.4895886
94	2.4131235
95	2.3969756
96	2.6505527
97	2.8041233
98	3.157913
99	4.5870775
100	9.3137968
101	3.4764059
102	2.8713894
103	2.457307
104	4.4679576
105	2.7484625
106	6.8964793
107	3.4755315
108	6.2005975
109	2.3696743
110	2.527703
111	2.0250289
112	5.1690512
113	2.7404115
114	5.2263
115	2.3309439
116	2.107262
117	2.1313237
118	2.2524803
119	2.2886346
120	2.4035814
121	4.9622286
122	5.3771778
123	2.8552004
124	3.3760903
125	2.9372928
126	2.3722999
127	2.4223488
128	5.4749923
129	2.6386735
130	1.9154944
131	5.0360626
132	2.3456958
133	5.3526812
134	2.3984192
135	2.2783061
136	2.4318826
137	2.4271194
138	2.5570086
139	2.4895544
140	5.7063848
141	2.9563604
142	3.1642785
143	2.9730524
144	2.8804399
145	2.9239476
146	3.0253796
147	2.7841929
148	2.9043704
149	2.6771073
150	2.4337943
151	2.6755012
152	5.4315592
153	2.8857075
154	3.5370623
155	6.5733855
156	2.9457658
157	5.9554709
158	3.7880832
159	3.595281
160	3.2037531
161	3.1001237
162	2.9040143
163	3.3798123
164	5.5894658
165	2.5711989
166	2.7451058
167	2.5867974
168	2.6324401
169	2.7489536
170	2.5961518
171	2.6816169
172	2.9242002
173	5.8320261
174	2.9392198
175	2.5408187
176	3.1015843
177	5.1634822
178	2.5799077
179	3.2879857
180	5.905462
181	3.1215473
182	2.7201538
183	2.9412399
184	2.7101471
185	2.5549233
186	2.9638702
187	2.6417519
188	2.7760764
189	2.7270126
190	3.2833609
191	5.5557961
192	2.8606498
193	2.8298095
194	2.541513
195	2.6224158
196	2.5503652
197	2.7665336
198	2.7564554
199	2.6566968
200	2.615626
201	3.1950027
202	4.9251874
203	3.1721827
204	3.9535366
205	3.0546111
206	3.1851166
207	2.8873397
208	3.0272008
209	2.9919642
210	2.9068252
211	2.7942357
212	2.8583952
213	2.9731281
214	2.6939182
215	2.8268165
216	3.1953582
217	2.9779325
218	3.0876101
219	3.0826215
220	3.1198207
221	3.3008428
222	3.3046767
223	2.8809319
224	3.3000006
225	3.5035763
226	3.1938011
227	2.20458
228	11.733137
229	2.8072224
230	3.495753
231	3.1876236
232	3.355493
233	3.5271059
234	3.6797951
235	3.6007803
236	3.7294687
237	3.0397087
238	2.7606478
239	5.7936996
240	3.1482457
241	3.0007621
242	2.8966312
243	2.799426
244	5.908302
245	2.813045
246	2.8136399
247	3.0386134
248	3.3920822
249	2.8852343
250	2.508787
251	2.8139056
252	2.1605508
253	10.1343472
254	3.2446523
255	3.7822738
256	6.5634186
257	3.0334832
258	5.6150882
259	2.9978668
260	2.8177713
261	3.0271266
262	6.1977065
263	3.5839888
264	3.0616361
265	2.8524095
266	2.8481279
267	2.9154145
268	2.908323
269	3.1258058
270	5.9726638
271	3.4156376
272	2.8475728
273	2.9417543
274	2.9966223
275	2.8667736
276	2.7975242
277	6.2633884
278	3.7887057
279	3.5940815
280	3.2323881
281	3.4206776
282	3.113073
283	3.1484512
284	3.2356603
285	3.4885032
286	3.3077126
287	3.3130282
288	3.2749563
289	4.3727919
290	3.7391622
291	3.8911183
292	3.5993275
293	3.2335862
294	3.2906168
295	3.2903484
296	3.1060481
297	3.2328736
298	3.2437581
299	3.5015392
300	6.7323312
301	3.3731797
302	6.4502159
303	3.7090744
304	3.5003287
305	7.6299011
306	3.1142513
307	6.4113671
308	3.8946934
309	3.4634123
310	3.5792883
311	3.179474
312	3.4963165
313	6.8809898
314	3.4206584
315	3.3866043
316	3.661962
317	3.631159
318	3.5578815
319	3.5290356
320	3.3581448
321	3.3957081
322	3.3294268
323	3.6320056
324	3.2796638
325	3.2059949
326	3.2450288
327	3.6637401
328	3.4600368
329	3.5920547
330	3.26884
331	3.5204062
332	3.7448581
333	6.3981135
334	3.8137767
335	4.2835
336	4.1173045
337	7.2855476
338	3.4735864
339	3.5809449
340	3.4327809
341	3.5145821
342	3.3324801
343	3.6792211
344	3.3825997
345	3.4268709
346	3.8934978
347	3.6617187
348	3.4608914
349	3.6361253
350	3.3177714
351	3.5138004
352	3.6684629
353	3.7996289
354	3.2198569
355	7.8400797
356	3.4585848
357	7.0302285
358	3.4169411
359	3.14665
360	3.2372657
361	3.2992437
362	3.4874633
363	3.5250579
364	3.5900128
365	3.5936336
366	3.7754696
367	3.4729271
368	3.5046015
369	3.3079417
370	3.6943404
371	3.4468963
372	3.8698711
373	3.3817561
374	3.3889731
375	3.4122326
376	3.4329798
377	3.3873542
378	3.412318
379	3.6603024
380	3.3357072
381	3.358607
382	3.1720193
383	3.1906123
384	3.5255138
385	3.4258002
386	3.6381109
387	3.3821278
388	3.5978489
389	3.5646691
390	3.3992183
391	3.4174013
392	3.5194141
393	3.1043253
394	3.1576917
395	3.1974817
396	3.0939401
397	2.9406256
398	3.0675824
399	2.929992
400	2.9856194
401	3.3291803
402	3.6195431
403	3.48311
404	3.0458224
405	3.0457106
406	3.241747
407	3.1497246
408	3.5700262
409	2.0891843
410	1.7809843
411	2.3979296
412	3.0287632
413	2.9919909
414	3.0163518
415	2.9640826
416	3.0758598
417	2.8015492
418	2.8683308
419	2.9420002
420	3.110671
421	2.9353928
422	2.9656761
423	3.1196236
424	6.7707202
425	3.3789742
426	3.283127
427	3.3909293
428	3.1832535
429	3.2967025
430	3.5169113
431	3.2785362
432	3.0959647
433	3.1978826
434	3.042914
435	3.1655141
436	2.9999301
437	3.1116529
438	3.0093995
439	3.1684456
440	2.830888
441	2.89676
442	3.0059102
443	3.1057343
444	3.1559848
445	3.1743151
446	2.7745986
447	3.2915569
448	2.940946
449	3.3384357
450	6.3366276
451	3.1181395
452	3.1562244
453	3.4493498
454	3.4146812
455	3.2540121
456	3.3947311
457	3.2714438
458	3.0909459
459	3.1433642
460	3.2606998
461	3.2100032
462	3.0323974
463	3.3714472
464	3.4286804
465	3.3350842
466	3.7841769
467	3.2256331
468	3.3497613
469	3.3437538
470	3.4270924
471	3.1580317
472	3.495993
473	3.4086916
474	4.2068591
475	3.2271798
476	5.3757146
477	8.0276574
478	7.0208623
479	3.7362665
480	3.5218267
481	4.1700884
482	3.6297832
483	3.5879673
484	3.7266534
485	3.9430098
486	3.6979935
487	3.6913197
488	3.5444292
489	3.5231336
490	3.6174115
491	3.3653209
492	3.3047018
493	3.6513261
494	3.6550909
495	3.5275806
496	3.5471031
497	3.6543203
498	3.5137621
499	3.3729136
500	3.6466009
501	3.2619615
502	3.5512965
503	3.2986836
504	3.5224815
505	3.4388753
506	3.2847141
507	3.6859497
508	3.6230798
509	3.5490796
510	3.4471393
511	3.563569
512	3.8756414
513	3.8870386
514	3.1467431
515	3.5240023
516	4.229519
517	3.8818619
518	3.4450696
519	3.7490097
520	6.8957567
521	3.9876328
522	3.7048511
523	3.8497055
524	3.6223174
525	3.9300522
526	3.735502
527	3.5684648
528	3.876329
529	3.9876882
530	3.8870295
531	3.7104047
532	3.6267198
533	3.8279043
534	3.916388
535	3.8891987
536	3.653116
537	3.8511516
538	3.6598699
539	3.6033654
540	3.8642319
541	4.1910786
542	3.5248016
543	3.7894591
544	3.830949
545	3.6722758
546	4.1452026
547	3.7312255
548	4.1343555
549	3.8861604
550	3.9802992
551	3.6348489
552	3.950561
553	3.7633798
554	3.7971977
555	3.7882058
556	4.1096151
557	3.6325955
558	3.8089375
559	4.1414628
560	4.3974732
561	3.429042
562	3.8592458
563	3.7395397
564	3.780394
565	4.0078972
566	3.5861529
567	3.6328568
568	4.1061363
569	3.6614966
570	3.6266974
571	3.953221
572	4.0921422
573	3.7453725
574	3.4757451
575	4.092638
576	3.6058813
577	3.751406
578	3.6851431
579	4.0997428
580	3.4812047
581	3.6899172
582	3.657875
583	3.9951317
584	3.8173919
585	3.7443627
586	4.0061035
587	3.7892983
588	3.7312296
589	3.7457881
590	3.8317989
591	4.3392772
592	3.7618875
593	3.7785032
594	3.7343074
595	3.7074279
596	3.4927363
597	3.6821873
598	4.4011528
599	3.6889444
600	3.0665253
601	2.9148523
602	3.5741249
603	6.5420175
604	7.8366398
605	3.3975808
606	3.4581155
607	3.7738151
608	3.6669748
609	3.0251396
610	6.9872361
611	3.4772532
612	6.5427444
613	3.6980222
614	3.8978265
615	3.7654363
616	3.4913765
617	3.593261
618	3.9529371
619	3.7649764
620	3.8399149
621	3.7709726
622	3.9602596
623	3.664321
624	3.7620904
625	3.4978685
626	3.5594186
627	3.4042458
628	3.8387185
629	3.596376
630	3.5933455
631	4.0087401
632	3.4968545
633	3.3368368
634	3.4707185
635	3.6162036
636	3.5533183
637	3.6856273
638	3.6604922
639	3.7262505
640	3.4315469
641	3.5253893
642	3.4743407
643	3.9028582
644	3.6011502
645	3.5861024
646	4.5549516
647	3.6302496
648	3.671288
649	3.7761037
650	3.469134
651	4.2369777
652	3.5783184
653	3.6995011
654	3.4360014
655	3.6722544
656	3.9375396
657	3.7856011
658	4.1100384
659	3.9387559
660	4.2278647
661	4.1036944
662	3.7820665
663	3.9442959
664	3.8418266
665	3.6375727
666	3.5752988
667	4.1293381
668	3.4696891
669	3.7913914
670	3.8342666
671	3.967737
672	3.8398415
673	3.6023557
674	3.4609673
675	3.6965572
676	3.8470596
677	3.8813257
678	4.0731289
679	3.5902932
680	3.7209676
681	3.9635166
682	4.0074572
683	3.8860398
684	3.7069775
685	3.6399379
686	3.699831
687	3.7001716
688	3.8045944
689	3.772705
690	3.4056088
691	3.6950957
692	3.7675355
693	3.5531899
694	3.7032101
695	3.912599
696	3.7666053
697	3.8612541
698	3.6964455
699	3.5684793
700	3.6463781


==> P3_Time_variation_conven_method.txt <==
1	1.6095032
2	2.0784861
3	1.9290262
4	2.7943749
5	2.9773419
6	2.8612717
7	3.0285001
8	3.2765802
9	4.0973668
10	3.5821327
11	3.7374718
12	4.7087244
13	4.0189908
14	3.1813575
15	3.3218039
16	3.4681211
17	3.3371346
18	2.7777879
19	2.7778711
20	3.0525678
21	3.1505681
22	2.8205766
23	3.1875785
24	2.8154862
25	2.7504602
26	3.5969812
27	3.5626765
28	3.2557564
29	2.5308938
30	2.5599795
31	2.2765703
32	2.7970262
33	3.347676
34	3.0837985
35	2.5428995
36	2.7547513
37	2.9068306
38	3.361436
39	3.4452251
40	3.505652
41	2.8647328
42	2.5870912
43	2.6047174
44	2.7958427
45	2.1591077
46	2.1822736
47	2.5039854
48	2.5207151
49	2.7136749
50	4.395059
51	3.2286492
52	4.600364
53	3.8247596
54	3.8227914
55	4.5604028
56	3.8719886
57	4.8098391
58	4.2320341
59	2.8757178
60	2.8208353
61	3.2105752
62	4.4547136
63	4.8798572
64	4.3345981
65	3.8006329
66	3.6587597
67	3.6143784
68	3.8897646
69	3.5529147
70	3.672375
71	3.9979055
72	4.3963771
73	4.6447508
74	4.553223
75	4.3537371
76	4.5268676
77	5.3852285
78	5.5484339
79	4.7297114
80	4.6653272
81	4.9416294
82	5.0947669
83	5.159811
84	5.4159964
85	5.9303732
86	8.1992832
87	6.2350001
88	7.0332665
89	6.6422752
90	7.5619006
91	6.476464
92	6.9871387
93	5.9446885
94	6.3922294
95	6.5273114
96	6.7556028
97	6.8302893
98	8.4969311
99	7.6388054
100	7.8898463
101	5.7172003
102	6.4922429
103	6.7053474
104	6.5152954
105	7.1440251
106	6.494388
107	6.2590915
108	5.7097206
109	6.251687
110	5.9661771
111	5.9951433
112	6.1507395
113	6.2025396
114	6.1174246
115	6.0007534
116	6.1099049
117	6.1200656
118	6.3026023
119	6.3788462
120	6.3899867
121	6.6718934
122	6.6711577
123	7.030468
124	7.1891774
125	6.9912744
126	6.7043626
127	5.9668465
128	5.9985833
129	6.5211589
130	6.3764105
131	6.1927128
132	6.5000785
133	6.8304651
134	6.145521
135	6.4916028
136	6.4620679
137	6.5663583
138	6.9287276
139	7.159423
140	6.8377024
141	7.0394171
142	7.0838531
143	7.5142499
144	8.2327179
145	7.1000041
146	6.9375653
147	6.4186943
148	6.601967
149	6.5143563
150	6.380495
151	7.3365931
152	6.9631568
153	7.5885676
154	6.7425678
155	7.1346634
156	7.3036905
157	7.237859
158	7.9940336
159	8.0138674
160	8.2269118
161	7.4111326
162	7.2555217
163	7.0005331
164	6.8959084
165	6.728091
166	6.692803
167	6.6144799
168	6.706432
169	6.0562803
170	6.5162143
171	6.2129395
172	6.5347994
173	6.2224395
174	6.3994679
175	6.4623416
176	7.8104867
177	6.3478949
178	6.8232651
179	6.6067496
180	6.5885629
181	6.5831487
182	6.7475387
183	6.8139129
184	6.7052956
185	6.7587401
186	6.7095891
187	6.8485475
188	6.9489942
189	6.9674726
190	7.0058704
191	6.720463
192	7.1077405
193	6.9460901
194	6.6645367
195	7.1822343
196	6.9261596
197	7.2764926
198	6.9803364
199	6.9999037
200	6.9286402
201	6.8300123
202	7.0195439
203	6.7888611
204	6.9790103
205	7.2115399
206	7.4723422
207	7.6753005
208	7.7926188
209	7.4004572
210	7.4487817
211	7.396286
212	7.5037195
213	6.9693625
214	7.0044008
215	6.9187986
216	7.1184705
217	7.0011003
218	7.1476545
219	6.943975
220	7.1909824
221	7.2310755
222	7.502317
223	6.9695571
224	7.0179282
225	7.1727028
226	7.1417251
227	6.6754071
228	7.1364063
229	8.1584358
230	7.4764548
231	7.1147116
232	7.3868493
233	6.884118
234	7.1029166
235	6.9107762
236	7.0833635
237	7.140394
238	7.3729866
239	7.2082181
240	7.3967208
241	7.4476711
242	7.4099495
243	7.0700672
244	6.9392017
245	6.69435
246	6.8028456
247	6.7535725
248	6.8583742
249	6.5277181
250	6.3074398
251	6.9816757
252	6.944671
253	6.7216366
254	7.8543932
255	7.2155054
256	7.2485459
257	6.8190821
258	6.7613852
259	6.701612
260	6.5888475
261	6.6504536
262	6.5960571
263	6.4993242
264	6.6103953
265	6.5273765
266	6.5087948
267	6.5524682
268	6.6193293
269	6.882787
270	6.4692641
271	6.42743
272	6.7395468
273	6.9623316
274	6.5455279
275	6.6592377
276	6.8167635
277	7.3939616
278	6.452812
279	6.6754224
280	6.3927923
281	6.324812
282	6.4282558
283	6.2203807
284	6.3055042
285	6.5325508
286	6.4925991
287	6.5710186
288	6.6297083
289	6.2103848
290	6.4739216
291	6.4250523
292	6.305444
293	6.1304744
294	6.2484241
295	6.3793794
296	6.4169975
297	6.1972017
298	6.1616566
299	6.4527762
300	6.2071835
301	6.206228
302	6.459136
303	6.4252302
304	6.4110916
305	5.9950332
306	5.9795448
307	6.1795222
308	6.2716459
309	6.1027648
310	6.2944735
311	6.1328859
312	6.2565498
313	5.9467837
314	6.1050225
315	6.0434482
316	6.1747862
317	5.8911024
318	6.0838398
319	6.2029179
320	6.0019171
321	6.0640495
322	5.9546291
323	5.9890262
324	5.9596347
325	5.9660547
326	6.1538434
327	6.1587302
328	5.8342298
329	6.6999578
330	6.1506276
331	6.2328053
332	5.9350338
333	6.0663222
334	6.1124531
335	6.0788548
336	6.4259297
337	6.1665999
338	5.9473323
339	6.0896622
340	6.0372622
341	6.0177016
342	6.2657187
343	6.4518531
344	6.2679727
345	6.2783734
346	6.0727119
347	6.0861874
348	6.1049003
349	5.9292363
350	5.8156875
351	6.1434479
352	5.9130561
353	6.0668508
354	6.2076015
355	6.2329506
356	5.9774472
357	6.0349001
358	5.8340796
359	5.8408146
360	5.8503873
361	5.923432
362	6.0744069
363	5.8606779
364	5.7585009
365	5.8822998
366	5.8296485
367	5.9906037
368	5.9065434
369	5.7413814
370	5.6116174
371	6.0481059
372	5.8126151
373	6.0021857
374	5.8063217
375	5.7712731
376	5.8576684
377	5.9583887
378	6.0579129
379	6.1560674
380	6.0297797
381	5.9360719
382	6.2347946
383	6.066687
384	6.1927041
385	6.2971252
386	6.0566214
387	6.1907216
388	6.1182607
389	6.01852
390	6.1865107
391	6.0598067
392	6.045959
393	5.9460535
394	6.2127169
395	6.0476543
396	6.0394259
397	6.1364839
398	5.8198195
399	6.3709425
400	6.1163513
401	6.1202542
402	6.0881196
403	5.9507822
404	6.3297593
405	6.3674299
406	6.0216526
407	6.1995773
408	6.0374818
409	6.1116309
410	6.1164971
411	6.0954021
412	4.5103247
413	3.9143754
414	5.0983743
415	6.1059053
416	6.0919918
417	6.1169679
418	6.1101966
419	6.1184831
420	6.0083038
421	6.1678196
422	6.1377126
423	6.2294363
424	6.1427077
425	6.1965802
426	6.2547397
427	6.2733864
428	6.5513062
429	6.4550794
430	6.0584302
431	6.2022753
432	6.4641723
433	6.2553104
434	6.1918716
435	6.0801897
436	6.2909309
437	6.1503242
438	6.1791362
439	6.3932328
440	6.2220475
441	6.0219126
442	6.2211421
443	6.0788294
444	6.0830585
445	6.4164372
446	6.1946349
447	6.2531353
448	6.1680005
449	6.129183
450	5.9817137
451	6.2062968
452	6.48037
453	6.689986
454	6.1661512
455	6.2974788
456	6.3407508
457	6.2251657
458	6.1607881
459	6.2947384
460	6.3775002
461	6.282528
462	6.4256353
463	6.3739011
464	6.6830803
465	6.5016666
466	6.2945574
467	6.5364432
468	6.4313552
469	6.466008
470	6.2880686
471	6.1764052
472	6.2216412
473	6.1668463
474	6.1544632
475	6.3024495
476	6.2625737
477	6.4531412
478	6.3604034
479	6.4075743
480	6.2411336
481	6.2932951
482	6.2818292
483	6.1836835
484	6.2474154
485	6.4318115
486	6.2362505
487	6.4068973
488	6.2380352
489	6.2283461
490	6.4171727
491	6.4915974
492	6.4658916
493	6.5809973
494	6.2187619
495	6.3004891
496	6.3371315
497	6.3538727
498	6.3447017
499	6.5108055
500	5.5579609
501	6.3983085
502	6.3157566
503	6.5487815
504	6.4952814
505	6.6595033
506	6.4904198
507	6.4502331
508	6.1901672
509	6.2181471
510	6.403429
511	6.2027472
512	6.28794
513	6.22094
514	6.4033567
515	6.2538634
516	6.3792284
517	6.3562338
518	6.3716849
519	6.4783603
520	6.2853453
521	6.4769179
522	6.3604394
523	6.4959799
524	6.9807417
525	6.4348136
526	6.2203609
527	6.3185645
528	6.4275016
529	6.2638095
530	6.4358248
531	6.5121673
532	6.4707129
533	6.3204674
534	6.0819811
535	6.3454815
536	6.2349309
537	6.3453308
538	6.3753956
539	6.3561018
540	6.5168548
541	6.3626901
542	6.416136
543	6.4754067
544	6.575013
545	6.2860482
546	6.766843
547	6.6136766
548	6.5076618
549	6.543401
550	6.3433588
551	6.4968561
552	6.4647048
553	6.510121
554	6.564288
555	6.3922613
556	6.5094245
557	6.4033688
558	6.5176615
559	6.3973415
560	6.5734489
561	6.4853461
562	6.5128594
563	6.5215932
564	6.5734884
565	6.6448232
566	6.5970809
567	6.4793614
568	6.5371542
569	6.460569
570	6.5010341
571	6.3768378
572	6.4576672
573	6.4161316
574	6.4852062
575	6.4220567
576	6.4534241
577	6.4181974
578	6.4409497
579	6.58293
580	6.6950731
581	6.4781461
582	6.8535365
583	6.4901244
584	6.5249134
585	6.4923132
586	6.4204743
587	6.572952
588	6.6018635
589	6.5981832
590	6.4547129
591	6.3817886
592	6.4602849
593	6.4600545
594	6.5187486
595	6.5066641
596	6.3486773
597	6.3936417
598	6.6044932
599	6.6651633
600	6.6429917
601	6.6381906
602	6.5340825
603	6.6020982
604	6.8162372
605	6.4921677
606	6.4867968
607	6.6701569
608	6.5353794
609	6.4875564
610	6.6725511
611	6.5782283
612	6.8097621
613	6.6661302
614	6.5492034
615	6.6508369
616	6.6019522
617	6.6808013
618	6.5765148
619	6.6600201
620	6.8544815
621	6.8851223
622	6.6214463
623	6.8113082
624	6.6660987
625	6.9448476
626	6.8272891
627	7.1661142
628	6.8119478
629	6.9441777
630	6.976841
631	6.8219092
632	6.6017221
633	6.6328206
634	6.6205461
635	6.699695
636	6.7157404
637	6.8242599
638	6.6935262
639	6.7334909
640	6.5702421
641	6.9061361
642	6.6519202
643	6.7717494
644	6.6397022
645	6.8157506
646	6.8162932
647	6.8279291
648	6.9620554
649	7.074864
650	6.9532906
651	7.0052796
652	6.9832406
653	6.9730526
654	6.7337871
655	6.6357556
656	6.7271239
657	6.9402642
658	6.7978916
659	6.7442131
660	6.7009909
661	6.5622904
662	6.7764918
663	6.8280427
664	6.8935492
665	6.8782253
666	6.6615121
667	6.5155914
668	6.7301495
669	6.803189
670	6.8020176
671	6.5758028
672	6.5021034
673	6.5394214
674	6.5357064
675	6.6802085
676	6.4782744
677	6.5631236
678	6.6191278
679	7.0090585
680	5.5310365
681	7.6350018
682	7.5762583
683	7.2927327
684	7.1807568
685	7.3485249
686	7.4774752
687	7.5783257
688	7.4254089
689	7.3100059
690	7.2691422
691	7.3920798
692	7.2941735
693	7.1766842
694	7.2815397
695	7.2574216
696	7.445495
697	7.2593136
698	7.4482292
699	7.280335
700	7.2092819


==> P3_nEig_agg_variation_ELTD_method.txt <==
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	2
12	1
13	1
14	2
15	1
16	1
17	1
18	5
19	1
20	1
21	1
22	1
23	1
24	3
25	1
26	2
27	2
28	1
29	4
30	6
31	6
32	3
33	2
34	4
35	7
36	1
37	2
38	1
39	1
40	1
41	2
42	5
43	8
44	1
45	1
46	2
47	2
48	2
49	1
50	1
51	3
52	1
53	2
54	2
55	2
56	2
57	3
58	2
59	1
60	1
61	2
62	2
63	2
64	2
65	1
66	2
67	3
68	3
69	1
70	2
71	2
72	4
73	4
74	4
75	5
76	4
77	1
78	3
79	3
80	2
81	2
82	3
83	2
84	2
85	4
86	3
87	3
88	3
89	3
90	3
91	3
92	3
93	3
94	3
95	3
96	3
97	3
98	3
99	3
100	4
101	4
102	3
103	3
104	5
105	2
106	5
107	2
108	5
109	4
110	4
111	3
112	5
113	3
114	5
115	3
116	3
117	3
118	3
119	3
120	3
121	4
122	5
123	5
124	5
125	5
126	4
127	4
128	5
129	3
130	3
131	4
132	3
133	4
134	4
135	4
136	4
137	4
138	4
139	4
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	4
152	5
153	5
154	3
155	4
156	3
157	5
158	5
159	5
160	5
161	5
162	5
163	5
164	5
165	5
166	5
167	5
168	5
169	5
170	5
171	5
172	4
173	5
174	5
175	5
176	4
177	5
178	5
179	4
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	3
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5
201	4
202	6
203	5
204	5
205	5
206	5
207	5
208	5
209	5
210	5
211	5
212	5
213	5
214	5
215	5
216	5
217	5
218	5
219	5
220	5
221	5
222	5
223	5
224	5
225	5
226	4
227	1
228	6
229	5
230	5
231	5
232	5
233	5
234	5
235	5
236	5
237	5
238	5
239	6
240	6
241	6
242	5
243	5
244	6
245	6
246	6
247	6
248	6
249	6
250	5
251	5
252	1
253	6
254	5
255	5
256	6
257	6
258	7
259	7
260	6
261	5
262	6
263	6
264	6
265	6
266	6
267	6
268	5
269	5
270	6
271	6
272	6
273	6
274	6
275	6
276	5
277	7
278	6
279	6
280	6
281	6
282	6
283	6
284	6
285	6
286	6
287	6
288	6
289	6
290	6
291	6
292	6
293	6
294	6
295	6
296	6
297	6
298	6
299	6
300	7
301	6
302	7
303	7
304	6
305	7
306	5
307	6
308	6
309	6
310	6
311	6
312	6
313	7
314	7
315	7
316	7
317	7
318	7
319	7
320	7
321	7
322	7
323	7
324	7
325	7
326	7
327	7
328	7
329	7
330	7
331	6
332	5
333	6
334	6
335	6
336	6
337	7
338	7
339	7
340	7
341	7
342	7
343	7
344	7
345	7
346	7
347	7
348	7
349	7
350	7
351	7
352	7
353	7
354	6
355	7
356	6
357	7
358	7
359	7
360	7
361	7
362	7
363	7
364	7
365	7
366	7
367	7
368	7
369	7
370	7
371	7
372	7
373	7
374	7
375	7
376	7
377	7
378	7
379	7
380	7
381	7
382	7
383	7
384	7
385	7
386	7
387	7
388	7
389	7
390	7
391	7
392	7
393	7
394	7
395	7
396	7
397	7
398	7
399	7
400	7
401	7
402	7
403	7
404	7
405	7
406	7
407	7
408	7
409	7
410	7
411	7
412	7
413	7
414	7
415	7
416	7
417	7
418	7
419	7
420	7
421	7
422	7
423	6
424	7
425	7
426	7
427	7
428	7
429	7
430	7
431	7
432	7
433	7
434	7
435	7
436	7
437	7
438	7
439	7
440	7
441	7
442	7
443	7
444	7
445	7
446	7
447	7
448	7
449	6
450	7
451	7
452	7
453	7
454	7
455	7
456	7
457	7
458	7
459	7
460	7
461	7
462	7
463	7
464	7
465	7
466	7
467	7
468	7
469	7
470	7
471	6
472	6
473	6
474	6
475	4
476	5
477	6
478	7
479	7
480	7
481	7
482	7
483	7
484	7
485	7
486	7
487	7
488	7
489	7
490	7
491	7
492	7
493	7
494	7
495	7
496	7
497	7
498	7
499	7
500	7
501	7
502	7
503	7
504	7
505	7
506	7
507	7
508	7
509	7
510	7
511	7
512	7
513	7
514	7
515	7
516	7
517	7
518	7
519	6
520	7
521	7
522	7
523	7
524	7
525	7
526	7
527	7
528	7
529	7
530	7
531	7
532	7
533	7
534	7
535	7
536	7
537	7
538	7
539	7
540	7
541	7
542	7
543	7
544	7
545	7
546	7
547	7
548	7
549	7
550	7
551	7
552	7
553	7
554	7
555	7
556	7
557	7
558	7
559	7
560	7
561	7
562	7
563	7
564	7
565	7
566	7
567	7
568	7
569	7
570	7
571	7
572	7
573	7
574	7
575	7
576	7
577	7
578	7
579	7
580	7
581	7
582	7
583	7
584	7
585	7
586	7
587	7
588	7
589	7
590	7
591	7
592	7
593	7
594	7
595	7
596	7
597	7
598	7
599	7
600	6
601	6
602	5
603	6
604	7
605	7
606	7
607	7
608	6
609	6
610	7
611	6
612	7
613	7
614	7
615	7
616	7
617	7
618	7
619	7
620	7
621	7
622	7
623	7
624	7
625	7
626	7
627	7
628	7
629	7
630	7
631	7
632	7
633	7
634	7
635	7
636	7
637	7
638	7
639	7
640	7
641	7
642	7
643	7
644	7
645	7
646	7
647	7
648	7
649	7
650	7
651	7
652	7
653	7
654	7
655	7
656	7
657	7
658	7
659	7
660	7
661	7
662	7
663	7
664	7
665	7
666	7
667	7
668	7
669	7
670	7
671	7
672	7
673	7
674	7
675	7
676	7
677	7
678	7
679	7
680	7
681	7
682	7
683	7
684	7
685	7
686	7
687	7
688	7
689	7
690	7
691	7
692	7
693	7
694	7
695	7
696	7
697	7
698	7
699	7
700	7


==> P3_nEig_agg_variation_conven_method.txt <==
1	24
2	24
3	24
4	24
5	24
6	24
7	24
8	24
9	24
10	24
11	24
12	24
13	24
14	24
15	24
16	24
17	24
18	24
19	24
20	24
21	24
22	24
23	24
24	24
25	24
26	24
27	24
28	24
29	24
30	24
31	24
32	24
33	24
34	24
35	24
36	24
37	24
38	24
39	24
40	24
41	24
42	24
43	24
44	24
45	24
46	24
47	24
48	24
49	24
50	24
51	24
52	24
53	24
54	24
55	24
56	24
57	24
58	24
59	24
60	24
61	24
62	24
63	24
64	24
65	24
66	24
67	24
68	24
69	24
70	24
71	24
72	24
73	24
74	24
75	24
76	24
77	24
78	24
79	24
80	24
81	24
82	24
83	24
84	24
85	24
86	24
87	24
88	24
89	24
90	24
91	24
92	24
93	24
94	24
95	24
96	24
97	24
98	24
99	24
100	24
101	24
102	24
103	24
104	24
105	24
106	24
107	24
108	24
109	24
110	24
111	24
112	24
113	24
114	24
115	24
116	24
117	24
118	24
119	24
120	24
121	24
122	24
123	24
124	24
125	24
126	24
127	24
128	24
129	24
130	24
131	24
132	24
133	24
134	24
135	24
136	24
137	24
138	24
139	24
140	24
141	24
142	24
143	24
144	24
145	24
146	24
147	24
148	24
149	24
150	24
151	24
152	24
153	24
154	24
155	24
156	24
157	24
158	24
159	24
160	24
161	24
162	24
163	24
164	24
165	24
166	24
167	24
168	24
169	24
170	24
171	24
172	24
173	24
174	24
175	24
176	24
177	24
178	24
179	24
180	24
181	24
182	24
183	24
184	24
185	24
186	24
187	24
188	24
189	24
190	24
191	24
192	24
193	24
194	24
195	24
196	24
197	24
198	24
199	24
200	24
201	24
202	24
203	24
204	24
205	24
206	24
207	24
208	24
209	24
210	24
211	24
212	24
213	24
214	24
215	24
216	24
217	24
218	24
219	24
220	24
221	24
222	24
223	24
224	24
225	24
226	24
227	24
228	24
229	24
230	24
231	24
232	24
233	24
234	24
235	24
236	24
237	24
238	24
239	24
240	24
241	24
242	24
243	24
244	24
245	24
246	24
247	24
248	24
249	24
250	24
251	24
252	24
253	24
254	24
255	24
256	24
257	24
258	24
259	24
260	24
261	24
262	24
263	24
264	24
265	24
266	24
267	24
268	24
269	24
270	24
271	24
272	24
273	24
274	24
275	24
276	24
277	24
278	24
279	24
280	24
281	24
282	24
283	24
284	24
285	24
286	24
287	24
288	24
289	24
290	24
291	24
292	24
293	24
294	24
295	24
296	24
297	24
298	24
299	24
300	24
301	24
302	24
303	24
304	24
305	24
306	24
307	24
308	24
309	24
310	24
311	24
312	24
313	24
314	24
315	24
316	24
317	24
318	24
319	24
320	24
321	24
322	24
323	24
324	24
325	24
326	24
327	24
328	24
329	24
330	24
331	24
332	24
333	24
334	24
335	24
336	24
337	24
338	24
339	24
340	24
341	24
342	24
343	24
344	24
345	24
346	24
347	24
348	24
349	24
350	24
351	24
352	24
353	24
354	24
355	24
356	24
357	24
358	24
359	24
360	24
361	24
362	24
363	24
364	24
365	24
366	24
367	24
368	24
369	24
370	24
371	24
372	24
373	24
374	24
375	24
376	24
377	24
378	24
379	24
380	24
381	24
382	24
383	24
384	24
385	24
386	24
387	24
388	24
389	24
390	24
391	24
392	24
393	24
394	24
395	24
396	24
397	24
398	24
399	24
400	24
401	24
402	24
403	24
404	24
405	24
406	24
407	24
408	24
409	24
410	24
411	24
412	24
413	24
414	24
415	24
416	24
417	24
418	24
419	24
420	24
421	24
422	24
423	24
424	24
425	24
426	24
427	24
428	24
429	24
430	24
431	24
432	24
433	24
434	24
435	24
436	24
437	24
438	24
439	24
440	24
441	24
442	24
443	24
444	24
445	24
446	24
447	24
448	24
449	24
450	24
451	24
452	24
453	24
454	24
455	24
456	24
457	24
458	24
459	24
460	24
461	24
462	24
463	24
464	24
465	24
466	24
467	24
468	24
469	24
470	24
471	24
472	24
473	24
474	24
475	24
476	24
477	24
478	24
479	24
480	24
481	24
482	24
483	24
484	24
485	24
486	24
487	24
488	24
489	24
490	24
491	24
492	24
493	24
494	24
495	24
496	24
497	24
498	24
499	24
500	24
501	24
502	24
503	24
504	24
505	24
506	24
507	24
508	24
509	24
510	24
511	24
512	24
513	24
514	24
515	24
516	24
517	24
518	24
519	24
520	24
521	24
522	24
523	24
524	24
525	24
526	24
527	24
528	24
529	24
530	24
531	24
532	24
533	24
534	24
535	24
536	24
537	24
538	24
539	24
540	24
541	24
542	24
543	24
544	24
545	24
546	24
547	24
548	24
549	24
550	24
551	24
552	24
553	24
554	24
555	24
556	24
557	24
558	24
559	24
560	24
561	24
562	24
563	24
564	24
565	24
566	24
567	24
568	24
569	24
570	24
571	24
572	24
573	24
574	24
575	24
576	24
577	24
578	24
579	24
580	24
581	24
582	24
583	24
584	24
585	24
586	24
587	24
588	24
589	24
590	24
591	24
592	24
593	24
594	24
595	24
596	24
597	24
598	24
599	24
600	24
601	24
602	24
603	24
604	24
605	24
606	24
607	24
608	24
609	24
610	24
611	24
612	24
613	24
614	24
615	24
616	24
617	24
618	24
619	24
620	24
621	24
622	24
623	24
624	24
625	24
626	24
627	24
628	24
629	24
630	24
631	24
632	24
633	24
634	24
635	24
636	24
637	24
638	24
639	24
640	24
641	24
642	24
643	24
644	24
645	24
646	24
647	24
648	24
649	24
650	24
651	24
652	24
653	24
654	24
655	24
656	24
657	24
658	24
659	24
660	24
661	24
662	24
663	24
664	24
665	24
666	24
667	24
668	24
669	24
670	24
671	24
672	24
673	24
674	24
675	24
676	24
677	24
678	24
679	24
680	24
681	24
682	24
683	24
684	24
685	24
686	24
687	24
688	24
689	24
690	24
691	24
692	24
693	24
694	24
695	24
696	24
697	24
698	24
699	24
700	24


==> P4_LBFGSB_area_variation_bottom_half.txt <==
0	-0.579617332
0.00025	-0.579617332
0.0005	-0.579617332
0.00075	-0.579617332
0.001	-0.579617332
0.00125	-0.579583121
0.0015	-0.579583121
0.00175	-0.579583121
0.002	-0.579583121
0.00225	-0.578836491
0.0025	-0.578836491
0.00275	-0.578836491
0.003	-0.578836491
0.00325	-0.578787943
0.0035	-0.578787943
0.00375	-0.578787943
0.004	-0.578787943
0.00425	-0.578733897
0.0045	-0.578733897
0.00475	-0.578733897
0.005	-0.578733897
0.00525	-0.578674352
0.0055	-0.578674352
0.00575	-0.578674352
0.006	-0.578674352
0.00625	-0.578608811
0.0065	-0.578608811
0.00675	-0.578608811
0.007	-0.578608811
0.00725	-0.578538244
0.0075	-0.578538244
0.00775	-0.578538244
0.008	-0.578538244
0.00825	-0.578462178
0.0085	-0.578462178
0.00875	-0.578462178
0.009	-0.578462178
0.00925	-0.578380577
0.0095	-0.578380577
0.00975	-0.578380577
0.01	-0.578380577
0.01025	-0.578293451
0.0105	-0.578293451
0.01075	-0.578293451
0.011	-0.578293451
0.01125	-0.578200792
0.0115	-0.578200792
0.01175	-0.578200792
0.012	-0.578200792
0.01225	-0.578102593
0.0125	-0.578102593
0.01275	-0.578102593
0.013	-0.578102593
0.01325	-0.577998847
0.0135	-0.577998847
0.01375	-0.577998847
0.014	-0.577998847
0.01425	-0.577889548
0.0145	-0.577889548
0.01475	-0.577889548
0.015	-0.577889548
0.01525	-0.577774697
0.0155	-0.577774697
0.01575	-0.577774697
0.016	-0.577774697
0.01625	-0.577654266
0.0165	-0.577654266
0.01675	-0.577654266
0.017	-0.577654266
0.01725	-0.577528255
0.0175	-0.577528255
0.01775	-0.577528255
0.018	-0.577528255
0.01825	-0.577396655
0.0185	-0.577396655
0.01875	-0.577396655
0.019	-0.577396655
0.01925	-0.577259457
0.0195	-0.577259457
0.01975	-0.577259457
0.02	-0.577259457
0.02025	-0.57711665
0.0205	-0.57711665
0.02075	-0.57711665
0.021	-0.57711665
0.02125	-0.576928456
0.0215	-0.576928456
0.02175	-0.576928456
0.022	-0.576928456
0.02225	-0.576775409
0.0225	-0.576775409
0.02275	-0.576775409
0.023	-0.576775409
0.02325	-0.576615933
0.0235	-0.576615933
0.02375	-0.576615933
0.024	-0.576615933
0.02425	-0.576450805
0.0245	-0.576450805
0.02475	-0.576450805
0.025	-0.576450805
0.02525	-0.576280011
0.0255	-0.576280011
0.02575	-0.576280011
0.026	-0.576280011
0.02625	-0.57610354
0.0265	-0.57610354
0.02675	-0.57610354
0.027	-0.57610354
0.02725	-0.575921378
0.0275	-0.575921378
0.02775	-0.575921378
0.028	-0.575921378
0.02825	-0.575733512
0.0285	-0.575733512
0.02875	-0.575733512
0.029	-0.575733512
0.02925	-0.575539934
0.0295	-0.575539934
0.02975	-0.575539934
0.03	-0.575539934
0.03025	-0.57490549
0.0305	-0.57490549
0.03075	-0.57490549
0.031	-0.57490549
0.03125	-0.574704237
0.0315	-0.574704237
0.03175	-0.574704237
0.032	-0.574704237
0.03225	-0.574496769
0.0325	-0.574496769
0.03275	-0.574496769
0.033	-0.574496769
0.03325	-0.574283996
0.0335	-0.574283996
0.03375	-0.574283996
0.034	-0.574283996
0.03425	-0.574065424
0.0345	-0.574065424
0.03475	-0.574065424
0.035	-0.574065424
0.03525	-0.573383533
0.0355	-0.573383533
0.03575	-0.573383533
0.036	-0.573383533
0.03625	-0.573143427
0.0365	-0.573143427
0.03675	-0.573143427
0.037	-0.573143427
0.03725	-0.572897376
0.0375	-0.572897376
0.03775	-0.572897376
0.038	-0.572897376
0.03825	-0.572645363
0.0385	-0.572645363
0.03875	-0.572645363
0.039	-0.572645363
0.03925	-0.57238747
0.0395	-0.57238747
0.03975	-0.57238747
0.04	-0.57238747
0.04025	-0.572123483
0.0405	-0.572123483
0.04075	-0.572123483
0.041	-0.572123483
0.04125	-0.571879904
0.0415	-0.571879904
0.04175	-0.571879904
0.042	-0.571879904
0.04225	-0.571604187
0.0425	-0.571604187
0.04275	-0.571604187
0.043	-0.571604187
0.04325	-0.57132241
0.0435	-0.57132241
0.04375	-0.57132241
0.044	-0.57132241
0.04425	-0.571034552
0.0445	-0.571034552
0.04475	-0.571034552
0.045	-0.571034552
0.04525	-0.570740592
0.0455	-0.570740592
0.04575	-0.570740592
0.046	-0.570740592
0.04625	-0.570440507
0.0465	-0.570440507
0.04675	-0.570440507
0.047	-0.570440507
0.04725	-0.570134276
0.0475	-0.570134276
0.04775	-0.570134276
0.048	-0.570134276
0.04825	-0.569824326
0.0485	-0.569824326
0.04875	-0.569824326
0.049	-0.569824326
0.04925	-0.569365478
0.0495	-0.569365478
0.04975	-0.569365478
0.05	-0.569365478
0.05025	-0.569046725
0.0505	-0.569046725
0.05075	-0.569046725
0.051	-0.569046725
0.05125	-0.568721611
0.0515	-0.568721611
0.05175	-0.568721611
0.052	-0.568721611
0.05225	-0.568390289
0.0525	-0.568390289
0.05275	-0.568390289
0.053	-0.568390289
0.05325	-0.568265159
0.0535	-0.568265159
0.05375	-0.568265159
0.054	-0.568265159
0.05425	-0.567918066
0.0545	-0.567918066
0.05475	-0.567918066
0.055	-0.567918066
0.05525	-0.567564442
0.0555	-0.567564442
0.05575	-0.567564442
0.056	-0.567564442
0.05625	-0.567206023
0.0565	-0.567206023
0.05675	-0.567206023
0.057	-0.567206023
0.05725	-0.566839784
0.0575	-0.566839784
0.05775	-0.566839784
0.058	-0.566839784
0.05825	-0.566467151
0.0585	-0.566467151
0.05875	-0.566467151
0.059	-0.566467151
0.05925	-0.566088308
0.0595	-0.566088308
0.05975	-0.566088308
0.06	-0.566088308
0.06025	-0.565702833
0.0605	-0.565702833
0.06075	-0.565702833
0.061	-0.565702833
0.06125	-0.565310871
0.0615	-0.565310871
0.06175	-0.565310871
0.062	-0.565310871
0.06225	-0.564913267
0.0625	-0.564913267
0.06275	-0.564913267
0.063	-0.564913267
0.06325	-0.564508292
0.0635	-0.564508292
0.06375	-0.564508292
0.064	-0.564508292
0.06425	-0.563928408
0.0645	-0.563928408
0.06475	-0.563928408
0.065	-0.563928408
0.06525	-0.563507104
0.0655	-0.563507104
0.06575	-0.563507104
0.066	-0.563507104
0.06625	-0.563079108
0.0665	-0.563079108
0.06675	-0.563079108
0.067	-0.563079108
0.06725	-0.562644384
0.0675	-0.562644384
0.06775	-0.562644384
0.068	-0.562644384
0.06825	-0.562202896
0.0685	-0.562202896
0.06875	-0.562202896
0.069	-0.562202896
0.06925	-0.561754608
0.0695	-0.561754608
0.06975	-0.561754608
0.07	-0.561754608
0.07025	-0.561072194
0.0705	-0.561072194
0.07075	-0.561072194
0.071	-0.561072194
0.07125	-0.560888313
0.0715	-0.560888313
0.07175	-0.560888313
0.072	-0.560888313
0.07225	-0.560413257
0.0725	-0.560413257
0.07275	-0.560413257
0.073	-0.560413257
0.07325	-0.559931252
0.0735	-0.559931252
0.07375	-0.559931252
0.074	-0.559931252
0.07425	-0.559442276
0.0745	-0.559442276
0.07475	-0.559442276
0.075	-0.559442276
0.07525	-0.558946288
0.0755	-0.558946288
0.07575	-0.558946288
0.076	-0.558946288
0.07625	-0.558443246
0.0765	-0.558443246
0.07675	-0.558443246
0.077	-0.558443246
0.07725	-0.557933109
0.0775	-0.557933109
0.07775	-0.557933109
0.078	-0.557933109
0.07825	-0.557415834
0.0785	-0.557415834
0.07875	-0.557415834
0.079	-0.557415834
0.07925	-0.556889739
0.0795	-0.556889739
0.07975	-0.556889739
0.08	-0.556889739
0.08025	-0.556358055
0.0805	-0.556358055
0.08075	-0.556358055
0.081	-0.556358055
0.08125	-0.555819099
0.0815	-0.555819099
0.08175	-0.555819099
0.082	-0.555819099
0.08225	-0.555272826
0.0825	-0.555272826
0.08275	-0.555272826
0.083	-0.555272826
0.08325	-0.554719187
0.0835	-0.554719187
0.08375	-0.554719187
0.084	-0.554719187
0.08425	-0.554158135
0.0845	-0.554158135
0.08475	-0.554158135
0.085	-0.554158135
0.08525	-0.553589621
0.0855	-0.553589621
0.08575	-0.553589621
0.086	-0.553589621
0.08625	-0.553013595
0.0865	-0.553013595
0.08675	-0.553013595
0.087	-0.553013595
0.08725	-0.552430005
0.0875	-0.552430005
0.08775	-0.552430005
0.088	-0.552430005
0.08825	-0.550721556
0.0885	-0.550721556
0.08875	-0.550721556
0.089	-0.550721556
0.08925	-0.550125032
0.0895	-0.550125032
0.08975	-0.550125032
0.09	-0.550125032
0.09025	-0.54952078
0.0905	-0.54952078
0.09075	-0.54952078
0.091	-0.54952078
0.09125	-0.549892185
0.0915	-0.549892185
0.09175	-0.549892185
0.092	-0.549892185
0.09225	-0.549274727
0.0925	-0.549274727
0.09275	-0.549274727
0.093	-0.549274727
0.09325	-0.548649352
0.0935	-0.548649352
0.09375	-0.548649352
0.094	-0.548649352
0.09425	-0.548016
0.0945	-0.548016
0.09475	-0.548016
0.095	-0.548016
0.09525	-0.54737461
0.0955	-0.54737461
0.09575	-0.54737461
0.096	-0.54737461
0.09625	-0.546773216
0.0965	-0.546773216
0.09675	-0.546773216
0.097	-0.546773216
0.09725	-0.546112593
0.0975	-0.546112593
0.09775	-0.546112593
0.098	-0.546112593
0.09825	-0.545335126
0.0985	-0.545335126
0.09875	-0.545335126
0.099	-0.545335126
0.09925	-0.544661114
0.0995	-0.544661114
0.09975	-0.544661114
0.1	-0.544661114
0.10025	-0.543978745
0.1005	-0.543978745
0.10075	-0.543978745
0.101	-0.543978745
0.10125	-0.54328795
0.1015	-0.54328795
0.10175	-0.54328795
0.102	-0.54328795
0.10225	-0.541648914
0.1025	-0.541648914
0.10275	-0.541648914
0.103	-0.541648914
0.10325	-0.540960902
0.1035	-0.540960902
0.10375	-0.540960902
0.104	-0.540960902
0.10425	-0.540243294
0.1045	-0.540243294
0.10475	-0.540243294
0.105	-0.540243294
0.10525	-0.539517004
0.1055	-0.539517004
0.10575	-0.539517004
0.106	-0.539517004
0.10625	-0.538781957
0.1065	-0.538781957
0.10675	-0.538781957
0.107	-0.538781957
0.10725	-0.538038075
0.1075	-0.538038075
0.10775	-0.538038075
0.108	-0.538038075
0.10825	-0.538313807
0.1085	-0.538313807
0.10875	-0.538313807
0.109	-0.538313807
0.10925	-0.537558262
0.1095	-0.537558262
0.10975	-0.537558262
0.11	-0.537558262
0.11025	-0.536677062
0.1105	-0.536677062
0.11075	-0.536677062
0.111	-0.536677062
0.11125	-0.535897964
0.1115	-0.535897964
0.11175	-0.535897964
0.112	-0.535897964
0.11225	-0.535109581
0.1125	-0.535109581
0.11275	-0.535109581
0.113	-0.535109581
0.11325	-0.534071352
0.1135	-0.534071352
0.11375	-0.534071352
0.114	-0.534071352
0.11425	-0.5332685
0.1145	-0.5332685
0.11475	-0.5332685
0.115	-0.5332685
0.11525	-0.532456143
0.1155	-0.532456143
0.11575	-0.532456143
0.116	-0.532456143
0.11625	-0.53163419
0.1165	-0.53163419
0.11675	-0.53163419
0.117	-0.53163419
0.11725	-0.530936999
0.1175	-0.530936999
0.11775	-0.530936999
0.118	-0.530936999
0.11825	-0.530171832
0.1185	-0.530171832
0.11875	-0.530171832
0.119	-0.530171832
0.11925	-0.529315669
0.1195	-0.529315669
0.11975	-0.529315669
0.12	-0.529315669
0.12025	-0.528449468
0.1205	-0.528449468
0.12075	-0.528449468
0.121	-0.528449468
0.12125	-0.527573123
0.1215	-0.527573123
0.12175	-0.527573123
0.122	-0.527573123
0.12225	-0.526686529
0.1225	-0.526686529
0.12275	-0.526686529
0.123	-0.526686529
0.12325	-0.524875951
0.1235	-0.524875951
0.12375	-0.524875951
0.124	-0.524875951
0.12425	-0.523946357
0.1245	-0.523946357
0.12475	-0.523946357
0.125	-0.523946357
0.12525	-0.523028763
0.1255	-0.523028763
0.12575	-0.523028763
0.126	-0.523028763
0.12625	-0.52210053
0.1265	-0.52210053
0.12675	-0.52210053
0.127	-0.52210053
0.12725	-0.521161545
0.1275	-0.521161545
0.12775	-0.521161545
0.128	-0.521161545
0.12825	-0.520211677
0.1285	-0.520211677
0.12875	-0.520211677
0.129	-0.520211677
0.12925	-0.519251266
0.1295	-0.519251266
0.12975	-0.519251266
0.13	-0.519251266
0.13025	-0.518279331
0.1305	-0.518279331
0.13075	-0.518279331
0.131	-0.518279331
0.13125	-0.517296139
0.1315	-0.517296139
0.13175	-0.517296139
0.132	-0.517296139
0.13225	-0.516301563
0.1325	-0.516301563
0.13275	-0.516301563
0.133	-0.516301563
0.13325	-0.515295723
0.1335	-0.515295723
0.13375	-0.515295723
0.134	-0.515295723
0.13425	-0.514278011
0.1345	-0.514278011
0.13475	-0.514278011
0.135	-0.514278011
0.13525	-0.513248496
0.1355	-0.513248496
0.13575	-0.513248496
0.136	-0.513248496
0.13625	-0.514006807
0.1365	-0.514006807
0.13675	-0.514006807
0.137	-0.514006807
0.13725	-0.512963151
0.1375	-0.512963151
0.13775	-0.512963151
0.138	-0.512963151
0.13825	-0.511907062
0.1385	-0.511907062
0.13875	-0.511907062
0.139	-0.511907062
0.13925	-0.510838382
0.1395	-0.510838382
0.13975	-0.510838382
0.14	-0.510838382
0.14025	-0.508842662
0.1405	-0.508842662
0.14075	-0.508842662
0.141	-0.508842662
0.14125	-0.507742881
0.1415	-0.507742881
0.14175	-0.507742881
0.142	-0.507742881
0.14225	-0.506725814
0.1425	-0.506725814
0.14275	-0.506725814
0.143	-0.506725814
0.14325	-0.505615268
0.1435	-0.505615268
0.14375	-0.505615268
0.144	-0.505615268
0.14425	-0.504491949
0.1445	-0.504491949
0.14475	-0.504491949
0.145	-0.504491949
0.14525	-0.503409697
0.1455	-0.503409697
0.14575	-0.503409697
0.146	-0.503409697
0.14625	-0.502256858
0.1465	-0.502256858
0.14675	-0.502256858
0.147	-0.502256858
0.14725	-0.501090566
0.1475	-0.501090566
0.14775	-0.501090566
0.148	-0.501090566
0.14825	-0.499658141
0.1485	-0.499658141
0.14875	-0.499658141
0.149	-0.499658141
0.14925	-0.498452637
0.1495	-0.498452637
0.14975	-0.498452637
0.15	-0.498452637
0.15025	-0.497378875
0.1505	-0.497378875
0.15075	-0.497378875
0.151	-0.497378875
0.15125	-0.49615525
0.1515	-0.49615525
0.15175	-0.49615525
0.152	-0.49615525
0.15225	-0.494918761
0.1525	-0.494918761
0.15275	-0.494918761
0.153	-0.494918761
0.15325	-0.493797102
0.1535	-0.493797102
0.15375	-0.493797102
0.154	-0.493797102
0.15425	-0.492427924
0.1545	-0.492427924
0.15475	-0.492427924
0.155	-0.492427924
0.15525	-0.491217387
0.1555	-0.491217387
0.15575	-0.491217387
0.156	-0.491217387
0.15625	-0.489953497
0.1565	-0.489953497
0.15675	-0.489953497
0.157	-0.489953497
0.15725	-0.487454194
0.1575	-0.487454194
0.15775	-0.487454194
0.158	-0.487454194
0.15825	-0.48691745
0.1585	-0.48691745
0.15875	-0.48691745
0.159	-0.48691745
0.15925	-0.48473418
0.1595	-0.48473418
0.15975	-0.48473418
0.16	-0.48473418
0.16025	-0.48335203
0.1605	-0.48335203
0.16075	-0.48335203
0.161	-0.48335203
0.16125	-0.482438039
0.1615	-0.482438039
0.16175	-0.482438039
0.162	-0.482438039
0.16225	-0.480538115
0.1625	-0.480538115
0.16275	-0.480538115
0.163	-0.480538115
0.16325	-0.479103989
0.1635	-0.479103989
0.16375	-0.479103989
0.164	-0.479103989
0.16425	-0.477655446
0.1645	-0.477655446
0.16475	-0.477655446
0.165	-0.477655446
0.16525	-0.476185121
0.1655	-0.476185121
0.16575	-0.476185121
0.166	-0.476185121
0.16625	-0.474696096
0.1665	-0.474696096
0.16675	-0.474696096
0.167	-0.474696096
0.16725	-0.473188233
0.1675	-0.473188233
0.16775	-0.473188233
0.168	-0.473188233
0.16825	-0.471505869
0.1685	-0.471505869
0.16875	-0.471505869
0.169	-0.471505869
0.16925	-0.469962622
0.1695	-0.469962622
0.16975	-0.469962622
0.17	-0.469962622
0.17025	-0.468399785
0.1705	-0.468399785
0.17075	-0.468399785
0.171	-0.468399785
0.17125	-0.466816323
0.1715	-0.466816323
0.17175	-0.466816323
0.172	-0.466816323
0.17225	-0.465348908
0.1725	-0.465348908
0.17275	-0.465348908
0.173	-0.465348908
0.17325	-0.463719846
0.1735	-0.463719846
0.17375	-0.463719846
0.174	-0.463719846
0.17425	-0.462073673
0.1745	-0.462073673
0.17475	-0.462073673
0.175	-0.462073673
0.17525	-0.460400611
0.1755	-0.460400611
0.17575	-0.460400611
0.176	-0.460400611
0.17625	-0.458516173
0.1765	-0.458516173
0.17675	-0.458516173
0.177	-0.458516173
0.17725	-0.456905318
0.1775	-0.456905318
0.17775	-0.456905318
0.178	-0.456905318
0.17825	-0.45552399
0.1785	-0.45552399
0.17875	-0.45552399
0.179	-0.45552399
0.17925	-0.453743006
0.1795	-0.453743006
0.17975	-0.453743006
0.18	-0.453743006
0.18025	-0.4515798
0.1805	-0.4515798
0.18075	-0.4515798
0.181	-0.4515798
0.18125	-0.449767434
0.1815	-0.449767434
0.18175	-0.449767434
0.182	-0.449767434
0.18225	-0.447929361
0.1825	-0.447929361
0.18275	-0.447929361
0.183	-0.447929361
0.18325	-0.446187912
0.1835	-0.446187912
0.18375	-0.446187912
0.184	-0.446187912
0.18425	-0.444100928
0.1845	-0.444100928
0.18475	-0.444100928
0.185	-0.444100928
0.18525	-0.442173919
0.1855	-0.442173919
0.18575	-0.442173919
0.186	-0.442173919
0.18625	-0.440230662
0.1865	-0.440230662
0.18675	-0.440230662
0.187	-0.440230662
0.18725	-0.438232459
0.1875	-0.438232459
0.18775	-0.438232459
0.188	-0.438232459
0.18825	-0.436397847
0.1885	-0.436397847
0.18875	-0.436397847
0.189	-0.436397847
0.18925	-0.434283041
0.1895	-0.434283041
0.18975	-0.434283041
0.19	-0.434283041
0.19025	-0.432204632
0.1905	-0.432204632
0.19075	-0.432204632
0.191	-0.432204632
0.19125	-0.430074172
0.1915	-0.430074172
0.19175	-0.430074172
0.192	-0.430074172
0.19225	-0.427906715
0.1925	-0.427906715
0.19275	-0.427906715
0.193	-0.427906715
0.19325	-0.425742607
0.1935	-0.425742607
0.19375	-0.425742607
0.194	-0.425742607
0.19425	-0.423544344
0.1945	-0.423544344
0.19475	-0.423544344
0.195	-0.423544344
0.19525	-0.421310879
0.1955	-0.421310879
0.19575	-0.421310879
0.196	-0.421310879
0.19625	-0.419041463
0.1965	-0.419041463
0.19675	-0.419041463
0.197	-0.419041463
0.19725	-0.41670267
0.1975	-0.41670267
0.19775	-0.41670267
0.198	-0.41670267
0.19825	-0.41435905
0.1985	-0.41435905
0.19875	-0.41435905
0.199	-0.41435905
0.19925	-0.411976205
0.1995	-0.411976205
0.19975	-0.411976205
0.2	-0.411976205
0.20025	-0.409552976
0.2005	-0.409552976
0.20075	-0.409552976
0.201	-0.409552976
0.20125	-0.407088152
0.2015	-0.407088152
0.20175	-0.407088152
0.202	-0.407088152
0.20225	-0.404580466
0.2025	-0.404580466
0.20275	-0.404580466
0.203	-0.404580466
0.20325	-0.402028589
0.2035	-0.402028589
0.20375	-0.402028589
0.204	-0.402028589
0.20425	-0.399431126
0.2045	-0.399431126
0.20475	-0.399431126
0.205	-0.399431126
0.20525	-0.396786618
0.2055	-0.396786618
0.20575	-0.396786618
0.206	-0.396786618
0.20625	-0.394093529
0.2065	-0.394093529
0.20675	-0.394093529
0.207	-0.394093529
0.20725	-0.39135025
0.2075	-0.39135025
0.20775	-0.39135025
0.208	-0.39135025
0.20825	-0.38855509
0.2085	-0.38855509
0.20875	-0.38855509
0.209	-0.38855509
0.20925	-0.385706272
0.2095	-0.385706272
0.20975	-0.385706272
0.21	-0.385706272
0.21025	-0.382801927
0.2105	-0.382801927
0.21075	-0.382801927
0.211	-0.382801927
0.21125	-0.379853838
0.2115	-0.379853838
0.21175	-0.379853838
0.212	-0.379853838
0.21225	-0.376822716
0.2125	-0.376822716
0.21275	-0.376822716
0.213	-0.376822716
0.21325	-0.373728715
0.2135	-0.373728715
0.21375	-0.373728715
0.214	-0.373728715
0.21425	-0.370569398
0.2145	-0.370569398
0.21475	-0.370569398
0.215	-0.370569398
0.21525	-0.367344273
0.2155	-0.367344273
0.21575	-0.367344273
0.216	-0.367344273
0.21625	-0.36408154
0.2165	-0.36408154
0.21675	-0.36408154
0.217	-0.36408154
0.21725	-0.360740124
0.2175	-0.360740124
0.21775	-0.360740124
0.218	-0.360740124
0.21825	-0.357312466
0.2185	-0.357312466
0.21875	-0.357312466
0.219	-0.357312466
0.21925	-0.353809147
0.2195	-0.353809147
0.21975	-0.353809147
0.22	-0.353809147
0.22025	-0.350230293
0.2205	-0.350230293
0.22075	-0.350230293
0.221	-0.350230293
0.22125	-0.346561645
0.2215	-0.346561645
0.22175	-0.346561645
0.222	-0.346561645
0.22225	-0.342806257
0.2225	-0.342806257
0.22275	-0.342806257
0.223	-0.342806257
0.22325	-0.338960704
0.2235	-0.338960704
0.22375	-0.338960704
0.224	-0.338960704
0.22425	-0.33510565
0.2245	-0.33510565
0.22475	-0.33510565
0.225	-0.33510565
0.22525	-0.331257882
0.2255	-0.331257882
0.22575	-0.331257882
0.226	-0.331257882
0.22625	-0.327145539
0.2265	-0.327145539
0.22675	-0.327145539
0.227	-0.327145539
0.22725	-0.322718493
0.2275	-0.322718493
0.22775	-0.322718493
0.228	-0.322718493
0.22825	-0.318665002
0.2285	-0.318665002
0.22875	-0.318665002
0.229	-0.318665002
0.22925	-0.313904198
0.2295	-0.313904198
0.22975	-0.313904198
0.23	-0.313904198
0.23025	-0.309328462
0.2305	-0.309328462
0.23075	-0.309328462
0.231	-0.309328462
0.23125	-0.304576535
0.2315	-0.304576535
0.23175	-0.304576535
0.232	-0.304576535
0.23225	-0.299859809
0.2325	-0.299859809
0.23275	-0.299859809
0.233	-0.299859809
0.23325	-0.294865171
0.2335	-0.294865171
0.23375	-0.294865171
0.234	-0.294865171
0.23425	-0.289843353
0.2345	-0.289843353
0.23475	-0.289843353
0.235	-0.289843353
0.23525	-0.284719854
0.2355	-0.284719854
0.23575	-0.284719854
0.236	-0.284719854
0.23625	-0.279563754
0.2365	-0.279563754
0.23675	-0.279563754
0.237	-0.279563754
0.23725	-0.275395675
0.2375	-0.275395675
0.23775	-0.275395675
0.238	-0.275395675
0.23825	-0.26898216
0.2385	-0.26898216
0.23875	-0.26898216
0.239	-0.26898216
0.23925	-0.265044574
0.2395	-0.265044574
0.23975	-0.265044574
0.24	-0.265044574
0.24025	-0.260134181
0.2405	-0.260134181
0.24075	-0.260134181
0.241	-0.260134181
0.24125	-0.25395553
0.2415	-0.25395553
0.24175	-0.25395553
0.242	-0.25395553
0.24225	-0.249228504
0.2425	-0.249228504
0.24275	-0.249228504
0.243	-0.249228504
0.24325	-0.245400899
0.2435	-0.245400899
0.24375	-0.245400899
0.244	-0.245400899
0.24425	-0.24096191
0.2445	-0.24096191
0.24475	-0.24096191
0.245	-0.24096191
0.24525	-0.238205989
0.2455	-0.238205989
0.24575	-0.238205989
0.246	-0.238205989
0.24625	-0.236594347
0.2465	-0.236594347
0.24675	-0.236594347
0.247	-0.236594347
0.24725	-0.23618499
0.2475	-0.23618499
0.24775	-0.23618499
0.248	-0.23618499
0.24825	-0.236986326
0.2485	-0.236986326
0.24875	-0.236986326
0.249	-0.236986326
0.24925	-0.238707204
0.2495	-0.238707204
0.24975	-0.238707204
0.25	-0.238707204
0.25025	-0.241719183
0.2505	-0.241719183
0.25075	-0.241719183
0.251	-0.241719183
0.25125	-0.245648195
0.2515	-0.245648195
0.25175	-0.245648195
0.252	-0.245648195
0.25225	-0.250045951
0.2525	-0.250045951
0.25275	-0.250045951
0.253	-0.250045951
0.25325	-0.254654689
0.2535	-0.254654689
0.25375	-0.254654689
0.254	-0.254654689
0.25425	-0.260103948
0.2545	-0.260103948
0.25475	-0.260103948
0.255	-0.260103948
0.25525	-0.266248468
0.2555	-0.266248468
0.25575	-0.266248468
0.256	-0.266248468
0.25625	-0.270479079
0.2565	-0.270479079
0.25675	-0.270479079
0.257	-0.270479079
0.25725	-0.278715765
0.2575	-0.278715765
0.25775	-0.278715765
0.258	-0.278715765
0.25825	-0.28302465
0.2585	-0.28302465
0.25875	-0.28302465
0.259	-0.28302465
0.25925	-0.287124882
0.2595	-0.287124882
0.25975	-0.287124882
0.26	-0.287124882
0.26025	-0.291563314
0.2605	-0.291563314
0.26075	-0.291563314
0.261	-0.291563314
0.26125	-0.296775358
0.2615	-0.296775358
0.26175	-0.296775358
0.262	-0.296775358
0.26225	-0.301754971
0.2625	-0.301754971
0.26275	-0.301754971
0.263	-0.301754971
0.26325	-0.306596324
0.2635	-0.306596324
0.26375	-0.306596324
0.264	-0.306596324
0.26425	-0.311272812
0.2645	-0.311272812
0.26475	-0.311272812
0.265	-0.311272812
0.26525	-0.31588734
0.2655	-0.31588734
0.26575	-0.31588734
0.266	-0.31588734
0.26625	-0.32035635
0.2665	-0.32035635
0.26675	-0.32035635
0.267	-0.32035635
0.26725	-0.324711332
0.2675	-0.324711332
0.26775	-0.324711332
0.268	-0.324711332
0.26825	-0.328955678
0.2685	-0.328955678
0.26875	-0.328955678
0.269	-0.328955678
0.26925	-0.333035267
0.2695	-0.333035267
0.26975	-0.333035267
0.27	-0.333035267
0.27025	-0.337065364
0.2705	-0.337065364
0.27075	-0.337065364
0.271	-0.337065364
0.27125	-0.341075111
0.2715	-0.341075111
0.27175	-0.341075111
0.272	-0.341075111
0.27225	-0.344912878
0.2725	-0.344912878
0.27275	-0.344912878
0.273	-0.344912878
0.27325	-0.348658087
0.2735	-0.348658087
0.27375	-0.348658087
0.274	-0.348658087
0.27425	-0.352316336
0.2745	-0.352316336
0.27475	-0.352316336
0.275	-0.352316336
0.27525	-0.355890082
0.2755	-0.355890082
0.27575	-0.355890082
0.276	-0.355890082
0.27625	-0.359382637
0.2765	-0.359382637
0.27675	-0.359382637
0.277	-0.359382637
0.27725	-0.362797172
0.2775	-0.362797172
0.27775	-0.362797172
0.278	-0.362797172
0.27825	-0.366136708
0.2785	-0.366136708
0.27875	-0.366136708
0.279	-0.366136708
0.27925	-0.369300233
0.2795	-0.369300233
0.27975	-0.369300233
0.28	-0.369300233
0.28025	-0.372602112
0.2805	-0.372602112
0.28075	-0.372602112
0.281	-0.372602112
0.28125	-0.375733313
0.2815	-0.375733313
0.28175	-0.375733313
0.282	-0.375733313
0.28225	-0.378795943
0.2825	-0.378795943
0.28275	-0.378795943
0.283	-0.378795943
0.28325	-0.381801104
0.2835	-0.381801104
0.28375	-0.381801104
0.284	-0.381801104
0.28425	-0.38474649
0.2845	-0.38474649
0.28475	-0.38474649
0.285	-0.38474649
0.28525	-0.387634217
0.2855	-0.387634217
0.28575	-0.387634217
0.286	-0.387634217
0.28625	-0.390466295
0.2865	-0.390466295
0.28675	-0.390466295
0.287	-0.390466295
0.28725	-0.39324463
0.2875	-0.39324463
0.28775	-0.39324463
0.288	-0.39324463
0.28825	-0.395971036
0.2885	-0.395971036
0.28875	-0.395971036
0.289	-0.395971036
0.28925	-0.398652057
0.2895	-0.398652057
0.28975	-0.398652057
0.29	-0.398652057
0.29025	-0.401190171
0.2905	-0.401190171
0.29075	-0.401190171
0.291	-0.401190171
0.29125	-0.403772524
0.2915	-0.403772524
0.29175	-0.403772524
0.292	-0.403772524
0.29225	-0.406309313
0.2925	-0.406309313
0.29275	-0.406309313
0.293	-0.406309313
0.29325	-0.408801911
0.2935	-0.408801911
0.29375	-0.408801911
0.294	-0.408801911
0.29425	-0.411653421
0.2945	-0.411653421
0.29475	-0.411653421
0.295	-0.411653421
0.29525	-0.414064298
0.2955	-0.414064298
0.29575	-0.414064298
0.296	-0.414064298
0.29625	-0.415297277
0.2965	-0.415297277
0.29675	-0.415297277
0.297	-0.415297277
0.29725	-0.418712142
0.2975	-0.418712142
0.29775	-0.418712142
0.298	-0.418712142
0.29825	-0.419920113
0.2985	-0.419920113
0.29875	-0.419920113
0.299	-0.419920113
0.29925	-0.423252122
0.2995	-0.423252122
0.29975	-0.423252122
0.3	-0.423252122
0.30025	-0.425193131
0.3005	-0.425193131
0.30075	-0.425193131
0.301	-0.425193131
0.30125	-0.426890935
0.3015	-0.426890935
0.30175	-0.426890935
0.302	-0.426890935
0.30225	-0.429017727
0.3025	-0.429017727
0.30275	-0.429017727
0.303	-0.429017727
0.30325	-0.431135179
0.3035	-0.431135179
0.30375	-0.431135179
0.304	-0.431135179
0.30425	-0.433535884
0.3045	-0.433535884
0.30475	-0.433535884
0.305	-0.433535884
0.30525	-0.435587366
0.3055	-0.435587366
0.30575	-0.435587366
0.306	-0.435587366
0.30625	-0.437607927
0.3065	-0.437607927
0.30675	-0.437607927
0.307	-0.437607927
0.30725	-0.439598371
0.3075	-0.439598371
0.30775	-0.439598371
0.308	-0.439598371
0.30825	-0.441734896
0.3085	-0.441734896
0.30875	-0.441734896
0.309	-0.441734896
0.30925	-0.443666963
0.3095	-0.443666963
0.30975	-0.443666963
0.31	-0.443666963
0.31025	-0.44557123
0.3105	-0.44557123
0.31075	-0.44557123
0.311	-0.44557123
0.31125	-0.447377047
0.3115	-0.447377047
0.31175	-0.447377047
0.312	-0.447377047
0.31225	-0.449228387
0.3125	-0.449228387
0.31275	-0.449228387
0.313	-0.449228387
0.31325	-0.451053757
0.3135	-0.451053757
0.31375	-0.451053757
0.314	-0.451053757
0.31425	-0.453175218
0.3145	-0.453175218
0.31475	-0.453175218
0.315	-0.453175218
0.31525	-0.454939739
0.3155	-0.454939739
0.31575	-0.454939739
0.316	-0.454939739
0.31625	-0.456679846
0.3165	-0.456679846
0.31675	-0.456679846
0.317	-0.456679846
0.31725	-0.45839607
0.3175	-0.45839607
0.31775	-0.45839607
0.318	-0.45839607
0.31825	-0.460088924
0.3185	-0.460088924
0.31875	-0.460088924
0.319	-0.460088924
0.31925	-0.461775837
0.3195	-0.461775837
0.31975	-0.461775837
0.32	-0.461775837
0.32025	-0.46342218
0.3205	-0.46342218
0.32075	-0.46342218
0.321	-0.46342218
0.32125	-0.465046594
0.3215	-0.465046594
0.32175	-0.465046594
0.322	-0.465046594
0.32225	-0.466400292
0.3225	-0.466400292
0.32275	-0.466400292
0.323	-0.466400292
0.32325	-0.467995483
0.3235	-0.467995483
0.32375	-0.467995483
0.324	-0.467995483
0.32425	-0.469569989
0.3245	-0.469569989
0.32475	-0.469569989
0.325	-0.469569989
0.32525	-0.471124203
0.3255	-0.471124203
0.32575	-0.471124203
0.326	-0.471124203
0.32625	-0.47265852
0.3265	-0.47265852
0.32675	-0.47265852
0.327	-0.47265852
0.32725	-0.474173276
0.3275	-0.474173276
0.32775	-0.474173276
0.328	-0.474173276
0.32825	-0.475668842
0.3285	-0.475668842
0.32875	-0.475668842
0.329	-0.475668842
0.32925	-0.477145563
0.3295	-0.477145563
0.32975	-0.477145563
0.33	-0.477145563
0.33025	-0.478603773
0.3305	-0.478603773
0.33075	-0.478603773
0.331	-0.478603773
0.33125	-0.480043795
0.3315	-0.480043795
0.33175	-0.480043795
0.332	-0.480043795
0.33225	-0.481465943
0.3325	-0.481465943
0.33275	-0.481465943
0.333	-0.481465943
0.33325	-0.482870524
0.3335	-0.482870524
0.33375	-0.482870524
0.334	-0.482870524
0.33425	-0.484257831
0.3345	-0.484257831
0.33475	-0.484257831
0.335	-0.484257831
0.33525	-0.485628153
0.3355	-0.485628153
0.33575	-0.485628153
0.336	-0.485628153
0.33625	-0.486981768
0.3365	-0.486981768
0.33675	-0.486981768
0.337	-0.486981768
0.33725	-0.488438843
0.3375	-0.488438843
0.33775	-0.488438843
0.338	-0.488438843
0.33825	-0.489733676
0.3385	-0.489733676
0.33875	-0.489733676
0.339	-0.489733676
0.33925	-0.491013887
0.3395	-0.491013887
0.33975	-0.491013887
0.34	-0.491013887
0.34025	-0.492281797
0.3405	-0.492281797
0.34075	-0.492281797
0.341	-0.492281797
0.34125	-0.493538613
0.3415	-0.493538613
0.34175	-0.493538613
0.342	-0.493538613
0.34225	-0.494409115
0.3425	-0.494409115
0.34275	-0.494409115
0.343	-0.494409115
0.34325	-0.495661415
0.3435	-0.495661415
0.34375	-0.495661415
0.344	-0.495661415
0.34425	-0.496873378
0.3445	-0.496873378
0.34475	-0.496873378
0.345	-0.496873378
0.34525	-0.498071592
0.3455	-0.498071592
0.34575	-0.498071592
0.346	-0.498071592
0.34625	-0.499255675
0.3465	-0.499255675
0.34675	-0.499255675
0.347	-0.499255675
0.34725	-0.500581517
0.3475	-0.500581517
0.34775	-0.500581517
0.348	-0.500581517
0.34825	-0.501742533
0.3485	-0.501742533
0.34875	-0.501742533
0.349	-0.501742533
0.34925	-0.502889972
0.3495	-0.502889972
0.34975	-0.502889972
0.35	-0.502889972
0.35025	-0.504209019
0.3505	-0.504209019
0.35075	-0.504209019
0.351	-0.504209019
0.35125	-0.505322654
0.3515	-0.505322654
0.35175	-0.505322654
0.352	-0.505322654
0.35225	-0.506423312
0.3525	-0.506423312
0.35275	-0.506423312
0.353	-0.506423312
0.35325	-0.507511169
0.3535	-0.507511169
0.35375	-0.507511169
0.354	-0.507511169
0.35425	-0.508586393
0.3545	-0.508586393
0.35475	-0.508586393
0.355	-0.508586393
0.35525	-0.509649149
0.3555	-0.509649149
0.35575	-0.509649149
0.356	-0.509649149
0.35625	-0.5106996
0.3565	-0.5106996
0.35675	-0.5106996
0.357	-0.5106996
0.35725	-0.511737904
0.3575	-0.511737904
0.35775	-0.511737904
0.358	-0.511737904
0.35825	-0.512876998
0.3585	-0.512876998
0.35875	-0.512876998
0.359	-0.512876998
0.35925	-0.513899298
0.3595	-0.513899298
0.35975	-0.513899298
0.36	-0.513899298
0.36025	-0.514768398
0.3605	-0.514768398
0.36075	-0.514768398
0.361	-0.514768398
0.36125	-0.515762422
0.3615	-0.515762422
0.36175	-0.515762422
0.362	-0.515762422
0.36225	-0.516746351
0.3625	-0.516746351
0.36275	-0.516746351
0.363	-0.516746351
0.36325	-0.517629236
0.3635	-0.517629236
0.36375	-0.517629236
0.364	-0.517629236
0.36425	-0.518676592
0.3645	-0.518676592
0.36475	-0.518676592
0.365	-0.518676592
0.36525	-0.519808562
0.3655	-0.519808562
0.36575	-0.519808562
0.366	-0.519808562
0.36625	-0.520753435
0.3665	-0.520753435
0.36675	-0.520753435
0.367	-0.520753435
0.36725	-0.521930743
0.3675	-0.521930743
0.36775	-0.521930743
0.368	-0.521930743
0.36825	-0.522859863
0.3685	-0.522859863
0.36875	-0.522859863
0.369	-0.522859863
0.36925	-0.52377832
0.3695	-0.52377832
0.36975	-0.52377832
0.37	-0.52377832
0.37025	-0.524686229
0.3705	-0.524686229
0.37075	-0.524686229
0.371	-0.524686229
0.37125	-0.525583704
0.3715	-0.525583704
0.37175	-0.525583704
0.372	-0.525583704
0.37225	-0.526106971
0.3725	-0.526106971
0.37275	-0.526106971
0.373	-0.526106971
0.37325	-0.52713781
0.3735	-0.52713781
0.37375	-0.52713781
0.374	-0.52713781
0.37425	-0.528172961
0.3745	-0.528172961
0.37475	-0.528172961
0.375	-0.528172961
0.37525	-0.529029395
0.3755	-0.529029395
0.37575	-0.529029395
0.376	-0.529029395
0.37625	-0.529875833
0.3765	-0.529875833
0.37675	-0.529875833
0.377	-0.529875833
0.37725	-0.530712456
0.3775	-0.530712456
0.37775	-0.530712456
0.378	-0.530712456
0.37825	-0.53153938
0.3785	-0.53153938
0.37875	-0.53153938
0.379	-0.53153938
0.37925	-0.532356723
0.3795	-0.532356723
0.37975	-0.532356723
0.38	-0.532356723
0.38025	-0.533164537
0.3805	-0.533164537
0.38075	-0.533164537
0.381	-0.533164537
0.38125	-0.533962878
0.3815	-0.533962878
0.38175	-0.533962878
0.382	-0.533962878
0.38225	-0.534751896
0.3825	-0.534751896
0.38275	-0.534751896
0.383	-0.534751896
0.38325	-0.535531632
0.3835	-0.535531632
0.38375	-0.535531632
0.384	-0.535531632
0.38425	-0.536301668
0.3845	-0.536301668
0.38475	-0.536301668
0.385	-0.536301668
0.38525	-0.537063123
0.3855	-0.537063123
0.38575	-0.537063123
0.386	-0.537063123
0.38625	-0.53787021
0.3865	-0.53787021
0.38675	-0.53787021
0.387	-0.53787021
0.38725	-0.538559402
0.3875	-0.538559402
0.38775	-0.538559402
0.388	-0.538559402
0.38825	-0.539342344
0.3885	-0.539342344
0.38875	-0.539342344
0.389	-0.539342344
0.38925	-0.540068689
0.3895	-0.540068689
0.38975	-0.540068689
0.39	-0.540068689
0.39025	-0.540786346
0.3905	-0.540786346
0.39075	-0.540786346
0.391	-0.540786346
0.39125	-0.541495388
0.3915	-0.541495388
0.39175	-0.541495388
0.392	-0.541495388
0.39225	-0.54219598
0.3925	-0.54219598
0.39275	-0.54219598
0.393	-0.54219598
0.39325	-0.542888022
0.3935	-0.542888022
0.39375	-0.542888022
0.394	-0.542888022
0.39425	-0.543571662
0.3945	-0.543571662
0.39475	-0.543571662
0.395	-0.543571662
0.39525	-0.544246968
0.3955	-0.544246968
0.39575	-0.544246968
0.396	-0.544246968
0.39625	-0.544914088
0.3965	-0.544914088
0.39675	-0.544914088
0.397	-0.544914088
0.39725	-0.54557294
0.3975	-0.54557294
0.39775	-0.54557294
0.398	-0.54557294
0.39825	-0.546223653
0.3985	-0.546223653
0.39875	-0.546223653
0.399	-0.546223653
0.39925	-0.54687942
0.3995	-0.54687942
0.39975	-0.54687942
0.4	-0.54687942
0.40025	-0.547514124
0.4005	-0.547514124
0.40075	-0.547514124
0.401	-0.547514124
0.40125	-0.548141108
0.4015	-0.548141108
0.40175	-0.548141108
0.402	-0.548141108
0.40225	-0.548746538
0.4025	-0.548746538
0.40275	-0.548746538
0.403	-0.548746538
0.40325	-0.549357496
0.4035	-0.549357496
0.40375	-0.549357496
0.404	-0.549357496
0.40425	-0.549960673
0.4045	-0.549960673
0.40475	-0.549960673
0.405	-0.549960673
0.40525	-0.550556125
0.4055	-0.550556125
0.40575	-0.550556125
0.406	-0.550556125
0.40625	-0.551143907
0.4065	-0.551143907
0.40675	-0.551143907
0.407	-0.551143907
0.40725	-0.551724072
0.4075	-0.551724072
0.40775	-0.551724072
0.408	-0.551724072
0.40825	-0.552296765
0.4085	-0.552296765
0.40875	-0.552296765
0.409	-0.552296765
0.40925	-0.552861864
0.4095	-0.552861864
0.40975	-0.552861864
0.41	-0.552861864
0.41025	-0.553419499
0.4105	-0.553419499
0.41075	-0.553419499
0.411	-0.553419499
0.41125	-0.55396972
0.4115	-0.55396972
0.41175	-0.55396972
0.412	-0.55396972
0.41225	-0.554512576
0.4125	-0.554512576
0.41275	-0.554512576
0.413	-0.554512576
0.41325	-0.555048114
0.4135	-0.555048114
0.41375	-0.555048114
0.414	-0.555048114
0.41425	-0.555576379
0.4145	-0.555576379
0.41475	-0.555576379
0.415	-0.555576379
0.41525	-0.556097418
0.4155	-0.556097418
0.41575	-0.556097418
0.416	-0.556097418
0.41625	-0.556611276
0.4165	-0.556611276
0.41675	-0.556611276
0.417	-0.556611276
0.41725	-0.557117995
0.4175	-0.557117995
0.41775	-0.557117995
0.418	-0.557117995
0.41825	-0.557617719
0.4185	-0.557617719
0.41875	-0.557617719
0.419	-0.557617719
0.41925	-0.5581103
0.4195	-0.5581103
0.41975	-0.5581103
0.42	-0.5581103
0.42025	-0.558595868
0.4205	-0.558595868
0.42075	-0.558595868
0.421	-0.558595868
0.42125	-0.559074464
0.4215	-0.559074464
0.42175	-0.559074464
0.422	-0.559074464
0.42225	-0.559546129
0.4225	-0.559546129
0.42275	-0.559546129
0.423	-0.559546129
0.42325	-0.560014495
0.4235	-0.560014495
0.42375	-0.560014495
0.424	-0.560014495
0.42425	-0.560472337
0.4245	-0.560472337
0.42475	-0.560472337
0.425	-0.560472337
0.42525	-0.56092336
0.4255	-0.56092336
0.42575	-0.56092336
0.426	-0.56092336
0.42625	-0.5613676
0.4265	-0.5613676
0.42675	-0.5613676
0.427	-0.5613676
0.42725	-0.561805093
0.4275	-0.561805093
0.42775	-0.561805093
0.428	-0.561805093
0.42825	-0.562235874
0.4285	-0.562235874
0.42875	-0.562235874
0.429	-0.562235874
0.42925	-0.562659978
0.4295	-0.562659978
0.42975	-0.562659978
0.43	-0.562659978
0.43025	-0.563077437
0.4305	-0.563077437
0.43075	-0.563077437
0.431	-0.563077437
0.43125	-0.563488286
0.4315	-0.563488286
0.43175	-0.563488286
0.432	-0.563488286
0.43225	-0.563892555
0.4325	-0.563892555
0.43275	-0.563892555
0.433	-0.563892555
0.43325	-0.564290278
0.4335	-0.564290278
0.43375	-0.564290278
0.434	-0.564290278
0.43425	-0.564681484
0.4345	-0.564681484
0.43475	-0.564681484
0.435	-0.564681484
0.43525	-0.565066204
0.4355	-0.565066204
0.43575	-0.565066204
0.436	-0.565066204
0.43625	-0.565444449
0.4365	-0.565444449
0.43675	-0.565444449
0.437	-0.565444449
0.43725	-0.565816284
0.4375	-0.565816284
0.43775	-0.565816284
0.438	-0.565816284
0.43825	-0.56618172
0.4385	-0.56618172
0.43875	-0.56618172
0.439	-0.56618172
0.43925	-0.566540785
0.4395	-0.566540785
0.43975	-0.566540785
0.44	-0.566540785
0.44025	-0.566893506
0.4405	-0.566893506
0.44075	-0.566893506
0.441	-0.566893506
0.44125	-0.56723991
0.4415	-0.56723991
0.44175	-0.56723991
0.442	-0.56723991
0.44225	-0.567580021
0.4425	-0.567580021
0.44275	-0.567580021
0.443	-0.567580021
0.44325	-0.567913867
0.4435	-0.567913867
0.44375	-0.567913867
0.444	-0.567913867
0.44425	-0.568241472
0.4445	-0.568241472
0.44475	-0.568241472
0.445	-0.568241472
0.44525	-0.568562859
0.4455	-0.568562859
0.44575	-0.568562859
0.446	-0.568562859
0.44625	-0.568878054
0.4465	-0.568878054
0.44675	-0.568878054
0.447	-0.568878054
0.44725	-0.569187078
0.4475	-0.569187078
0.44775	-0.569187078
0.448	-0.569187078
0.44825	-0.569489956
0.4485	-0.569489956
0.44875	-0.569489956
0.449	-0.569489956
0.44925	-0.569786708
0.4495	-0.569786708
0.44975	-0.569786708
0.45	-0.569786708
0.45025	-0.570077357
0.4505	-0.570077357
0.45075	-0.570077357
0.451	-0.570077357
0.45125	-0.570361923
0.4515	-0.570361923
0.45175	-0.570361923
0.452	-0.570361923
0.45225	-0.570640428
0.4525	-0.570640428
0.45275	-0.570640428
0.453	-0.570640428
0.45325	-0.570912891
0.4535	-0.570912891
0.45375	-0.570912891
0.454	-0.570912891
0.45425	-0.571179332
0.4545	-0.571179332
0.45475	-0.571179332
0.455	-0.571179332
0.45525	-0.571439769
0.4555	-0.571439769
0.45575	-0.571439769
0.456	-0.571439769
0.45625	-0.571694223
0.4565	-0.571694223
0.45675	-0.571694223
0.457	-0.571694223
0.45725	-0.57194271
0.4575	-0.57194271
0.45775	-0.57194271
0.458	-0.57194271
0.45825	-0.572185249
0.4585	-0.572185249
0.45875	-0.572185249
0.459	-0.572185249
0.45925	-0.572421856
0.4595	-0.572421856
0.45975	-0.572421856
0.46	-0.572421856
0.46025	-0.572652549
0.4605	-0.572652549
0.46075	-0.572652549
0.461	-0.572652549
0.46125	-0.572877343
0.4615	-0.572877343
0.46175	-0.572877343
0.462	-0.572877343
0.46225	-0.573096254
0.4625	-0.573096254
0.46275	-0.573096254
0.463	-0.573096254
0.46325	-0.573309298
0.4635	-0.573309298
0.46375	-0.573309298
0.464	-0.573309298
0.46425	-0.57351649
0.4645	-0.57351649
0.46475	-0.57351649
0.465	-0.57351649
0.46525	-0.573717844
0.4655	-0.573717844
0.46575	-0.573717844
0.466	-0.573717844
0.46625	-0.573913374
0.4665	-0.573913374
0.46675	-0.573913374
0.467	-0.573913374
0.46725	-0.574103093
0.4675	-0.574103093
0.46775	-0.574103093
0.468	-0.574103093
0.46825	-0.574287015
0.4685	-0.574287015
0.46875	-0.574287015
0.469	-0.574287015
0.46925	-0.574465153
0.4695	-0.574465153
0.46975	-0.574465153
0.47	-0.574465153
0.47025	-0.574637518
0.4705	-0.574637518
0.47075	-0.574637518
0.471	-0.574637518
0.47125	-0.574804123
0.4715	-0.574804123
0.47175	-0.574804123
0.472	-0.574804123
0.47225	-0.574964979
0.4725	-0.574964979
0.47275	-0.574964979
0.473	-0.574964979
0.47325	-0.575120098
0.4735	-0.575120098
0.47375	-0.575120098
0.474	-0.575120098
0.47425	-0.575269488
0.4745	-0.575269488
0.47475	-0.575269488
0.475	-0.575269488
0.47525	-0.575413162
0.4755	-0.575413162
0.47575	-0.575413162
0.476	-0.575413162
0.47625	-0.575551128
0.4765	-0.575551128
0.47675	-0.575551128
0.477	-0.575551128
0.47725	-0.575683356
0.4775	-0.575683356
0.47775	-0.575683356
0.478	-0.575683356
0.47825	-0.575810034
0.4785	-0.575810034
0.47875	-0.575810034
0.479	-0.575810034
0.47925	-0.575930934
0.4795	-0.575930934
0.47975	-0.575930934
0.48	-0.575930934
0.48025	-0.576046162
0.4805	-0.576046162
0.48075	-0.576046162
0.481	-0.576046162
0.48125	-0.576155726
0.4815	-0.576155726
0.48175	-0.576155726
0.482	-0.576155726
0.48225	-0.576259633
0.4825	-0.576259633
0.48275	-0.576259633
0.483	-0.576259633
0.48325	-0.57635789
0.4835	-0.57635789
0.48375	-0.57635789
0.484	-0.57635789
0.48425	-0.576450504
0.4845	-0.576450504
0.48475	-0.576450504
0.485	-0.576450504
0.48525	-0.57653748
0.4855	-0.57653748
0.48575	-0.57653748
0.486	-0.57653748
0.48625	-0.576618826
0.4865	-0.576618826
0.48675	-0.576618826
0.487	-0.576618826
0.48725	-0.576694546
0.4875	-0.576694546
0.48775	-0.576694546
0.488	-0.576694546
0.48825	-0.576764645
0.4885	-0.576764645
0.48875	-0.576764645
0.489	-0.576764645
0.48925	-0.576829128
0.4895	-0.576829128
0.48975	-0.576829128
0.49	-0.576829128
0.49025	-0.576888
0.4905	-0.576888
0.49075	-0.576888
0.491	-0.576888
0.49125	-0.576941264
0.4915	-0.576941264
0.49175	-0.576941264
0.492	-0.576941264
0.49225	-0.576988924
0.4925	-0.576988924
0.49275	-0.576988924
0.493	-0.576988924
0.49325	-0.577030963
0.4935	-0.577030963
0.49375	-0.577030963
0.494	-0.577030963
0.49425	-0.577067426
0.4945	-0.577067426
0.49475	-0.577067426
0.495	-0.577067426
0.49525	-0.577098293
0.4955	-0.577098293
0.49575	-0.577098293
0.496	-0.577098293
0.49625	-0.577123566
0.4965	-0.577123566
0.49675	-0.577123566
0.497	-0.577123566
0.49725	-0.577143248
0.4975	-0.577143248
0.49775	-0.577143248
0.498	-0.577143248
0.49825	-0.577157339
0.4985	-0.577157339
0.49875	-0.577157339
0.499	-0.577157339
0.49925	-0.57716584
0.4995	-0.57716584
0.49975	-0.57716584
0.5	-0.57716584
0.50025	-0.577168753
0.5005	-0.577168753
0.50075	-0.577168753
0.501	-0.577168753
0.50125	-0.577166076
0.5015	-0.577166076
0.50175	-0.577166076
0.502	-0.577166076
0.50225	-0.577157811
0.5025	-0.577157811
0.50275	-0.577157811
0.503	-0.577157811
0.50325	-0.577143955
0.5035	-0.577143955
0.50375	-0.577143955
0.504	-0.577143955
0.50425	-0.57714644
0.5045	-0.57714644
0.50475	-0.57714644
0.505	-0.57714644
0.50525	-0.577121354
0.5055	-0.577121354
0.50575	-0.577121354
0.506	-0.577121354
0.50625	-0.577090674
0.5065	-0.577090674
0.50675	-0.577090674
0.507	-0.577090674
0.50725	-0.577054399
0.5075	-0.577054399
0.50775	-0.577054399
0.508	-0.577054399
0.50825	-0.577012526
0.5085	-0.577012526
0.50875	-0.577012526
0.509	-0.577012526
0.50925	-0.576942983
0.5095	-0.576942983
0.50975	-0.576942983
0.51	-0.576942983
0.51025	-0.576889963
0.5105	-0.576889963
0.51075	-0.576889963
0.511	-0.576889963
0.51125	-0.576831336
0.5115	-0.576831336
0.51175	-0.576831336
0.512	-0.576831336
0.51225	-0.576767098
0.5125	-0.576767098
0.51275	-0.576767098
0.513	-0.576767098
0.51325	-0.576697243
0.5135	-0.576697243
0.51375	-0.576697243
0.514	-0.576697243
0.51425	-0.576643547
0.5145	-0.576643547
0.51475	-0.576643547
0.515	-0.576643547
0.51525	-0.576562388
0.5155	-0.576562388
0.51575	-0.576562388
0.516	-0.576562388
0.51625	-0.576475599
0.5165	-0.576475599
0.51675	-0.576475599
0.517	-0.576475599
0.51725	-0.576361581
0.5175	-0.576361581
0.51775	-0.576361581
0.518	-0.576361581
0.51825	-0.576263566
0.5185	-0.576263566
0.51875	-0.576263566
0.519	-0.576263566
0.51925	-0.576180544
0.5195	-0.576180544
0.51975	-0.576180544
0.52	-0.576180544
0.52025	-0.576071218
0.5205	-0.576071218
0.52075	-0.576071218
0.521	-0.576071218
0.52125	-0.575956227
0.5215	-0.575956227
0.52175	-0.575956227
0.522	-0.575956227
0.52225	-0.575835565
0.5225	-0.575835565
0.52275	-0.575835565
0.523	-0.575835565
0.52325	-0.575709223
0.5235	-0.575709223
0.52375	-0.575709223
0.524	-0.575709223
0.52425	-0.575577192
0.5245	-0.575577192
0.52475	-0.575577192
0.525	-0.575577192
0.52525	-0.575439464
0.5255	-0.575439464
0.52575	-0.575439464
0.526	-0.575439464
0.52625	-0.575296029
0.5265	-0.575296029
0.52675	-0.575296029
0.527	-0.575296029
0.52725	-0.575146877
0.5275	-0.575146877
0.52775	-0.575146877
0.528	-0.575146877
0.52825	-0.574991999
0.5285	-0.574991999
0.52875	-0.574991999
0.529	-0.574991999
0.52925	-0.574831383
0.5295	-0.574831383
0.52975	-0.574831383
0.53	-0.574831383
0.53025	-0.57468502
0.5305	-0.57468502
0.53075	-0.57468502
0.531	-0.57468502
0.53125	-0.574512307
0.5315	-0.574512307
0.53175	-0.574512307
0.532	-0.574512307
0.53225	-0.574333822
0.5325	-0.574333822
0.53275	-0.574333822
0.533	-0.574333822
0.53325	-0.574131397
0.5335	-0.574131397
0.53375	-0.574131397
0.534	-0.574131397
0.53425	-0.573941926
0.5345	-0.573941926
0.53475	-0.573941926
0.535	-0.573941926
0.53525	-0.573740799
0.5355	-0.573740799
0.53575	-0.573740799
0.536	-0.573740799
0.53625	-0.573540664
0.5365	-0.573540664
0.53675	-0.573540664
0.537	-0.573540664
0.53725	-0.573334694
0.5375	-0.573334694
0.53775	-0.573334694
0.538	-0.573334694
0.53825	-0.573122873
0.5385	-0.573122873
0.53875	-0.573122873
0.539	-0.573122873
0.53925	-0.572904946
0.5395	-0.572904946
0.53975	-0.572904946
0.54	-0.572904946
0.54025	-0.57268809
0.5405	-0.57268809
0.54075	-0.57268809
0.541	-0.57268809
0.54125	-0.572456587
0.5415	-0.572456587
0.54175	-0.572456587
0.542	-0.572456587
0.54225	-0.572195033
0.5425	-0.572195033
0.54275	-0.572195033
0.543	-0.572195033
0.54325	-0.571952329
0.5435	-0.571952329
0.54375	-0.571952329
0.544	-0.571952329
0.54425	-0.571694878
0.5445	-0.571694878
0.54475	-0.571694878
0.545	-0.571694878
0.54525	-0.571440731
0.5455	-0.571440731
0.54575	-0.571440731
0.546	-0.571440731
0.54625	-0.571180599
0.5465	-0.571180599
0.54675	-0.571180599
0.547	-0.571180599
0.54725	-0.570926145
0.5475	-0.570926145
0.54775	-0.570926145
0.548	-0.570926145
0.54825	-0.570654103
0.5485	-0.570654103
0.54875	-0.570654103
0.549	-0.570654103
0.54925	-0.570376022
0.5495	-0.570376022
0.54975	-0.570376022
0.55	-0.570376022
0.55025	-0.570091881
0.5505	-0.570091881
0.55075	-0.570091881
0.551	-0.570091881
0.55125	-0.569801659
0.5515	-0.569801659
0.55175	-0.569801659
0.552	-0.569801659
0.55225	-0.569505337
0.5525	-0.569505337
0.55275	-0.569505337
0.553	-0.569505337
0.55325	-0.569202891
0.5535	-0.569202891
0.55375	-0.569202891
0.554	-0.569202891
0.55425	-0.5688943
0.5545	-0.5688943
0.55475	-0.5688943
0.555	-0.5688943
0.55525	-0.568579541
0.5555	-0.568579541
0.55575	-0.568579541
0.556	-0.568579541
0.55625	-0.568257949
0.5565	-0.568257949
0.55675	-0.568257949
0.557	-0.568257949
0.55725	-0.567918073
0.5575	-0.567918073
0.55775	-0.567918073
0.558	-0.567918073
0.55825	-0.567584552
0.5585	-0.567584552
0.55875	-0.567584552
0.559	-0.567584552
0.55925	-0.567244766
0.5595	-0.567244766
0.55975	-0.567244766
0.56	-0.567244766
0.56025	-0.56689869
0.5605	-0.56689869
0.56075	-0.56689869
0.561	-0.56689869
0.56125	-0.566546298
0.5615	-0.566546298
0.56175	-0.566546298
0.562	-0.566546298
0.56225	-0.56618895
0.5625	-0.56618895
0.56275	-0.56618895
0.563	-0.56618895
0.56325	-0.565823781
0.5635	-0.565823781
0.56375	-0.565823781
0.564	-0.565823781
0.56425	-0.565452214
0.5645	-0.565452214
0.56475	-0.565452214
0.565	-0.565452214
0.56525	-0.565074222
0.5655	-0.565074222
0.56575	-0.565074222
0.566	-0.565074222
0.56625	-0.564689774
0.5665	-0.564689774
0.56675	-0.564689774
0.567	-0.564689774
0.56725	-0.564299324
0.5675	-0.564299324
0.56775	-0.564299324
0.568	-0.564299324
0.56825	-0.563901872
0.5685	-0.563901872
0.56875	-0.563901872
0.569	-0.563901872
0.56925	-0.563497874
0.5695	-0.563497874
0.56975	-0.563497874
0.57	-0.563497874
0.57025	-0.563087299
0.5705	-0.563087299
0.57075	-0.563087299
0.571	-0.563087299
0.57125	-0.562670113
0.5715	-0.562670113
0.57175	-0.562670113
0.572	-0.562670113
0.57225	-0.562246286
0.5725	-0.562246286
0.57275	-0.562246286
0.573	-0.562246286
0.57325	-0.561815783
0.5735	-0.561815783
0.57375	-0.561815783
0.574	-0.561815783
0.57425	-0.561378568
0.5745	-0.561378568
0.57475	-0.561378568
0.575	-0.561378568
0.57525	-0.560934608
0.5755	-0.560934608
0.57575	-0.560934608
0.576	-0.560934608
0.57625	-0.560483867
0.5765	-0.560483867
0.57675	-0.560483867
0.577	-0.560483867
0.57725	-0.560043779
0.5775	-0.560043779
0.57775	-0.560043779
0.578	-0.560043779
0.57825	-0.559579366
0.5785	-0.559579366
0.57875	-0.559579366
0.579	-0.559579366
0.57925	-0.55910806
0.5795	-0.55910806
0.57975	-0.55910806
0.58	-0.55910806
0.58025	-0.558629822
0.5805	-0.558629822
0.58075	-0.558629822
0.581	-0.558629822
0.58125	-0.558144614
0.5815	-0.558144614
0.58175	-0.558144614
0.582	-0.558144614
0.58225	-0.557652393
0.5825	-0.557652393
0.58275	-0.557652393
0.583	-0.557652393
0.58325	-0.55715312
0.5835	-0.55715312
0.58375	-0.55715312
0.584	-0.55715312
0.58425	-0.556646752
0.5845	-0.556646752
0.58475	-0.556646752
0.585	-0.556646752
0.58525	-0.556133247
0.5855	-0.556133247
0.58575	-0.556133247
0.586	-0.556133247
0.58625	-0.55561256
0.5865	-0.55561256
0.58675	-0.55561256
0.587	-0.55561256
0.58725	-0.555084648
0.5875	-0.555084648
0.58775	-0.555084648
0.588	-0.555084648
0.58825	-0.554548344
0.5885	-0.554548344
0.58875	-0.554548344
0.589	-0.554548344
0.58925	-0.554005822
0.5895	-0.554005822
0.58975	-0.554005822
0.59	-0.554005822
0.59025	-0.553455934
0.5905	-0.553455934
0.59075	-0.553455934
0.591	-0.553455934
0.59125	-0.552898634
0.5915	-0.552898634
0.59175	-0.552898634
0.592	-0.552898634
0.59225	-0.55233387
0.5925	-0.55233387
0.59275	-0.55233387
0.593	-0.55233387
0.59325	-0.551761593
0.5935	-0.551761593
0.59375	-0.551761593
0.594	-0.551761593
0.59425	-0.551181752
0.5945	-0.551181752
0.59475	-0.551181752
0.595	-0.551181752
0.59525	-0.550594294
0.5955	-0.550594294
0.59575	-0.550594294
0.596	-0.550594294
0.59625	-0.549999166
0.5965	-0.549999166
0.59675	-0.549999166
0.597	-0.549999166
0.59725	-0.549396312
0.5975	-0.549396312
0.59775	-0.549396312
0.598	-0.549396312
0.59825	-0.548769752
0.5985	-0.548769752
0.59875	-0.548769752
0.599	-0.548769752
0.59925	-0.548151305
0.5995	-0.548151305
0.59975	-0.548151305
0.6	-0.548151305
0.60025	-0.547524963
0.6005	-0.547524963
0.60075	-0.547524963
0.601	-0.547524963
0.60125	-0.546890669
0.6015	-0.546890669
0.60175	-0.546890669
0.602	-0.546890669
0.60225	-0.546248362
0.6025	-0.546248362
0.60275	-0.546248362
0.603	-0.546248362
0.60325	-0.54559798
0.6035	-0.54559798
0.60375	-0.54559798
0.604	-0.54559798
0.60425	-0.544939461
0.6045	-0.544939461
0.60475	-0.544939461
0.605	-0.544939461
0.60525	-0.544272741
0.6055	-0.544272741
0.60575	-0.544272741
0.606	-0.544272741
0.60625	-0.543597754
0.6065	-0.543597754
0.60675	-0.543597754
0.607	-0.543597754
0.60725	-0.542914432
0.6075	-0.542914432
0.60775	-0.542914432
0.608	-0.542914432
0.60825	-0.542222713
0.6085	-0.542222713
0.60875	-0.542222713
0.609	-0.542222713
0.60925	-0.541522522
0.6095	-0.541522522
0.60975	-0.541522522
0.61	-0.541522522
0.61025	-0.540813792
0.6105	-0.540813792
0.61075	-0.540813792
0.611	-0.540813792
0.61125	-0.540096448
0.6115	-0.540096448
0.61175	-0.540096448
0.612	-0.540096448
0.61225	-0.539370417
0.6125	-0.539370417
0.61275	-0.539370417
0.613	-0.539370417
0.61325	-0.538635623
0.6135	-0.538635623
0.61375	-0.538635623
0.614	-0.538635623
0.61425	-0.537924541
0.6145	-0.537924541
0.61475	-0.537924541
0.615	-0.537924541
0.61525	-0.537171894
0.6155	-0.537171894
0.61575	-0.537171894
0.616	-0.537171894
0.61625	-0.536467892
0.6165	-0.536467892
0.61675	-0.536467892
0.617	-0.536467892
0.61725	-0.535697123
0.6175	-0.535697123
0.61775	-0.535697123
0.618	-0.535697123
0.61825	-0.53491727
0.6185	-0.53491727
0.61875	-0.53491727
0.619	-0.53491727
0.61925	-0.534128069
0.6195	-0.534128069
0.61975	-0.534128069
0.62	-0.534128069
0.62025	-0.533329524
0.6205	-0.533329524
0.62075	-0.533329524
0.621	-0.533329524
0.62125	-0.532521544
0.6215	-0.532521544
0.62175	-0.532521544
0.622	-0.532521544
0.62225	-0.531704039
0.6225	-0.531704039
0.62275	-0.531704039
0.623	-0.531704039
0.62325	-0.530875705
0.6235	-0.530875705
0.62375	-0.530875705
0.624	-0.530875705
0.62425	-0.530038905
0.6245	-0.530038905
0.62475	-0.530038905
0.625	-0.530038905
0.62525	-0.529192298
0.6255	-0.529192298
0.62575	-0.529192298
0.626	-0.529192298
0.62625	-0.52833578
0.6265	-0.52833578
0.62675	-0.52833578
0.627	-0.52833578
0.62725	-0.527469252
0.6275	-0.527469252
0.62775	-0.527469252
0.628	-0.527469252
0.62825	-0.526592609
0.6285	-0.526592609
0.62875	-0.526592609
0.629	-0.526592609
0.62925	-0.525705746
0.6295	-0.525705746
0.62975	-0.525705746
0.63	-0.525705746
0.63025	-0.524808555
0.6305	-0.524808555
0.63075	-0.524808555
0.631	-0.524808555
0.63125	-0.523900923
0.6315	-0.523900923
0.63175	-0.523900923
0.632	-0.523900923
0.63225	-0.522982739
0.6325	-0.522982739
0.63275	-0.522982739
0.633	-0.522982739
0.63325	-0.522053886
0.6335	-0.522053886
0.63375	-0.522053886
0.634	-0.522053886
0.63425	-0.521114245
0.6345	-0.521114245
0.63475	-0.521114245
0.635	-0.521114245
0.63525	-0.52016284
0.6355	-0.52016284
0.63575	-0.52016284
0.636	-0.52016284
0.63625	-0.519201298
0.6365	-0.519201298
0.63675	-0.519201298
0.637	-0.519201298
0.63725	-0.518228593
0.6375	-0.518228593
0.63775	-0.518228593
0.638	-0.518228593
0.63825	-0.517244598
0.6385	-0.517244598
0.63875	-0.517244598
0.639	-0.517244598
0.63925	-0.516224946
0.6395	-0.516224946
0.63975	-0.516224946
0.64	-0.516224946
0.64025	-0.515133775
0.6405	-0.515133775
0.64075	-0.515133775
0.641	-0.515133775
0.64125	-0.514114755
0.6415	-0.514114755
0.64175	-0.514114755
0.642	-0.514114755
0.64225	-0.513087085
0.6425	-0.513087085
0.64275	-0.513087085
0.643	-0.513087085
0.64325	-0.512079853
0.6435	-0.512079853
0.64375	-0.512079853
0.644	-0.512079853
0.64425	-0.510995158
0.6445	-0.510995158
0.64475	-0.510995158
0.645	-0.510995158
0.64525	-0.509629585
0.6455	-0.509629585
0.64575	-0.509629585
0.646	-0.509629585
0.64625	-0.508559172
0.6465	-0.508559172
0.64675	-0.508559172
0.647	-0.508559172
0.64725	-0.507470431
0.6475	-0.507470431
0.64775	-0.507470431
0.648	-0.507470431
0.64825	-0.506374821
0.6485	-0.506374821
0.64875	-0.506374821
0.649	-0.506374821
0.64925	-0.505271772
0.6495	-0.505271772
0.64975	-0.505271772
0.65	-0.505271772
0.65025	-0.504145333
0.6505	-0.504145333
0.65075	-0.504145333
0.651	-0.504145333
0.65125	-0.50300682
0.6515	-0.50300682
0.65175	-0.50300682
0.652	-0.50300682
0.65225	-0.501657448
0.6525	-0.501657448
0.65275	-0.501657448
0.653	-0.501657448
0.65325	-0.500504999
0.6535	-0.500504999
0.65375	-0.500504999
0.654	-0.500504999
0.65425	-0.49914803
0.6545	-0.49914803
0.65475	-0.49914803
0.655	-0.49914803
0.65525	-0.497976498
0.6555	-0.497976498
0.65575	-0.497976498
0.656	-0.497976498
0.65625	-0.496791102
0.6565	-0.496791102
0.65675	-0.496791102
0.657	-0.496791102
0.65725	-0.495591639
0.6575	-0.495591639
0.65775	-0.495591639
0.658	-0.495591639
0.65825	-0.494377898
0.6585	-0.494377898
0.65875	-0.494377898
0.659	-0.494377898
0.65925	-0.493149664
0.6595	-0.493149664
0.65975	-0.493149664
0.66	-0.493149664
0.66025	-0.491906713
0.6605	-0.491906713
0.66075	-0.491906713
0.661	-0.491906713
0.66125	-0.490658644
0.6615	-0.490658644
0.66175	-0.490658644
0.662	-0.490658644
0.66225	-0.489385542
0.6625	-0.489385542
0.66275	-0.489385542
0.663	-0.489385542
0.66325	-0.488097027
0.6635	-0.488097027
0.66375	-0.488097027
0.664	-0.488097027
0.66425	-0.486781595
0.6645	-0.486781595
0.66475	-0.486781595
0.665	-0.486781595
0.66525	-0.485381731
0.6655	-0.485381731
0.66575	-0.485381731
0.666	-0.485381731
0.66625	-0.48405076
0.6665	-0.48405076
0.66675	-0.48405076
0.667	-0.48405076
0.66725	-0.482708345
0.6675	-0.482708345
0.66775	-0.482708345
0.668	-0.482708345
0.66825	-0.481349539
0.6685	-0.481349539
0.66875	-0.481349539
0.669	-0.481349539
0.66925	-0.479882933
0.6695	-0.479882933
0.66975	-0.479882933
0.67	-0.479882933
0.67025	-0.478474967
0.6705	-0.478474967
0.67075	-0.478474967
0.671	-0.478474967
0.67125	-0.47704877
0.6715	-0.47704877
0.67175	-0.47704877
0.672	-0.47704877
0.67225	-0.475542535
0.6725	-0.475542535
0.67275	-0.475542535
0.673	-0.475542535
0.67325	-0.474068683
0.6735	-0.474068683
0.67375	-0.474068683
0.674	-0.474068683
0.67425	-0.472556529
0.6745	-0.472556529
0.67475	-0.472556529
0.675	-0.472556529
0.67525	-0.471038364
0.6755	-0.471038364
0.67575	-0.471038364
0.676	-0.471038364
0.67625	-0.469500089
0.6765	-0.469500089
0.67675	-0.469500089
0.677	-0.469500089
0.67725	-0.467969435
0.6775	-0.467969435
0.67775	-0.467969435
0.678	-0.467969435
0.67825	-0.466375147
0.6785	-0.466375147
0.67875	-0.466375147
0.679	-0.466375147
0.67925	-0.464759556
0.6795	-0.464759556
0.67975	-0.464759556
0.68	-0.464759556
0.68025	-0.463122222
0.6805	-0.463122222
0.68075	-0.463122222
0.681	-0.463122222
0.68125	-0.461556516
0.6815	-0.461556516
0.68175	-0.461556516
0.682	-0.461556516
0.68225	-0.459877981
0.6825	-0.459877981
0.68275	-0.459877981
0.683	-0.459877981
0.68325	-0.458176401
0.6835	-0.458176401
0.68375	-0.458176401
0.684	-0.458176401
0.68425	-0.456535898
0.6845	-0.456535898
0.68475	-0.456535898
0.685	-0.456535898
0.68525	-0.454784832
0.6855	-0.454784832
0.68575	-0.454784832
0.686	-0.454784832
0.68625	-0.453009415
0.6865	-0.453009415
0.68675	-0.453009415
0.687	-0.453009415
0.68725	-0.451209114
0.6875	-0.451209114
0.68775	-0.451209114
0.688	-0.451209114
0.68825	-0.449375439
0.6885	-0.449375439
0.68875	-0.449375439
0.689	-0.449375439
0.68925	-0.447523355
0.6895	-0.447523355
0.68975	-0.447523355
0.69	-0.447523355
0.69025	-0.445650467
0.6905	-0.445650467
0.69075	-0.445650467
0.691	-0.445650467
0.69125	-0.443745543
0.6915	-0.443745543
0.69175	-0.443745543
0.692	-0.443745543
0.69225	-0.441812819
0.6925	-0.441812819
0.69275	-0.441812819
0.693	-0.441812819
0.69325	-0.439851627
0.6935	-0.439851627
0.69375	-0.439851627
0.694	-0.439851627
0.69425	-0.437889369
0.6945	-0.437889369
0.69475	-0.437889369
0.695	-0.437889369
0.69525	-0.435870308
0.6955	-0.435870308
0.69575	-0.435870308
0.696	-0.435870308
0.69625	-0.433820605
0.6965	-0.433820605
0.69675	-0.433820605
0.697	-0.433820605
0.69725	-0.431739472
0.6975	-0.431739472
0.69775	-0.431739472
0.698	-0.431739472
0.69825	-0.429626088
0.6985	-0.429626088
0.69875	-0.429626088
0.699	-0.429626088
0.69925	-0.427445992
0.6995	-0.427445992
0.69975	-0.427445992
0.7	-0.427445992
0.70025	-0.425264479
0.7005	-0.425264479
0.70075	-0.425264479
0.701	-0.425264479
0.70125	-0.423048055
0.7015	-0.423048055
0.70175	-0.423048055
0.702	-0.423048055
0.70225	-0.420795749
0.7025	-0.420795749
0.70275	-0.420795749
0.703	-0.420795749
0.70325	-0.418506548
0.7035	-0.418506548
0.70375	-0.418506548
0.704	-0.418506548
0.70425	-0.41617996
0.7045	-0.41617996
0.70475	-0.41617996
0.705	-0.41617996
0.70525	-0.413813131
0.7055	-0.413813131
0.70575	-0.413813131
0.706	-0.413813131
0.70625	-0.411407246
0.7065	-0.411407246
0.70675	-0.411407246
0.707	-0.411407246
0.70725	-0.408959331
0.7075	-0.408959331
0.70775	-0.408959331
0.708	-0.408959331
0.70825	-0.406472109
0.7085	-0.406472109
0.70875	-0.406472109
0.709	-0.406472109
0.70925	-0.403979011
0.7095	-0.403979011
0.70975	-0.403979011
0.71	-0.403979011
0.71025	-0.401400243
0.7105	-0.401400243
0.71075	-0.401400243
0.711	-0.401400243
0.71125	-0.398774501
0.7115	-0.398774501
0.71175	-0.398774501
0.712	-0.398774501
0.71225	-0.396100231
0.7125	-0.396100231
0.71275	-0.396100231
0.713	-0.396100231
0.71325	-0.393375792
0.7135	-0.393375792
0.71375	-0.393375792
0.714	-0.393375792
0.71425	-0.390599465
0.7145	-0.390599465
0.71475	-0.390599465
0.715	-0.390599465
0.71525	-0.387769434
0.7155	-0.387769434
0.71575	-0.387769434
0.716	-0.387769434
0.71625	-0.384883792
0.7165	-0.384883792
0.71675	-0.384883792
0.717	-0.384883792
0.71725	-0.381940526
0.7175	-0.381940526
0.71775	-0.381940526
0.718	-0.381940526
0.71825	-0.378937515
0.7185	-0.378937515
0.71875	-0.378937515
0.719	-0.378937515
0.71925	-0.375872526
0.7195	-0.375872526
0.71975	-0.375872526
0.72	-0.375872526
0.72025	-0.372661496
0.7205	-0.372661496
0.72075	-0.372661496
0.721	-0.372661496
0.72125	-0.369464276
0.7215	-0.369464276
0.72175	-0.369464276
0.722	-0.369464276
0.72225	-0.366197802
0.7225	-0.366197802
0.72275	-0.366197802
0.723	-0.366197802
0.72325	-0.362859415
0.7235	-0.362859415
0.72375	-0.362859415
0.724	-0.362859415
0.72425	-0.359446224
0.7245	-0.359446224
0.72475	-0.359446224
0.725	-0.359446224
0.72525	-0.356039035
0.7255	-0.356039035
0.72575	-0.356039035
0.726	-0.356039035
0.72625	-0.352466373
0.7265	-0.352466373
0.72675	-0.352466373
0.727	-0.352466373
0.72725	-0.34880899
0.7275	-0.34880899
0.72775	-0.34880899
0.728	-0.34880899
0.72825	-0.344976924
0.7285	-0.344976924
0.72875	-0.344976924
0.729	-0.344976924
0.72925	-0.341139584
0.7295	-0.341139584
0.72975	-0.341139584
0.73	-0.341139584
0.73025	-0.337225666
0.7305	-0.337225666
0.73075	-0.337225666
0.731	-0.337225666
0.73125	-0.333195678
0.7315	-0.333195678
0.73175	-0.333195678
0.732	-0.333195678
0.73225	-0.329066439
0.7325	-0.329066439
0.73275	-0.329066439
0.733	-0.329066439
0.73325	-0.324826604
0.7335	-0.324826604
0.73375	-0.324826604
0.734	-0.324826604
0.73425	-0.320476445
0.7345	-0.320476445
0.73475	-0.320476445
0.735	-0.320476445
0.73525	-0.316012461
0.7355	-0.316012461
0.73575	-0.316012461
0.736	-0.316012461
0.73625	-0.311207233
0.7365	-0.311207233
0.73675	-0.311207233
0.737	-0.311207233
0.73725	-0.306514541
0.7375	-0.306514541
0.73775	-0.306514541
0.738	-0.306514541
0.73825	-0.301395801
0.7385	-0.301395801
0.73875	-0.301395801
0.739	-0.301395801
0.73925	-0.296487261
0.7395	-0.296487261
0.73975	-0.296487261
0.74	-0.296487261
0.74025	-0.292173384
0.7405	-0.292173384
0.74075	-0.292173384
0.741	-0.292173384
0.74125	-0.287336575
0.7415	-0.287336575
0.74175	-0.287336575
0.742	-0.287336575
0.74225	-0.282228989
0.7425	-0.282228989
0.74275	-0.282228989
0.743	-0.282228989
0.74325	-0.275727083
0.7435	-0.275727083
0.74375	-0.275727083
0.744	-0.275727083
0.74425	-0.271922372
0.7445	-0.271922372
0.74475	-0.271922372
0.745	-0.271922372
0.74525	-0.26549584
0.7455	-0.26549584
0.74575	-0.26549584
0.746	-0.26549584
0.74625	-0.261055816
0.7465	-0.261055816
0.74675	-0.261055816
0.747	-0.261055816
0.74725	-0.25601826
0.7475	-0.25601826
0.74775	-0.25601826
0.748	-0.25601826
0.74825	-0.250308037
0.7485	-0.250308037
0.74875	-0.250308037
0.749	-0.250308037
0.74925	-0.246444257
0.7495	-0.246444257
0.74975	-0.246444257
0.75	-0.246444257
0.75025	-0.241938032
0.7505	-0.241938032
0.75075	-0.241938032
0.751	-0.241938032
0.75125	-0.238934465
0.7515	-0.238934465
0.75175	-0.238934465
0.752	-0.238934465
0.75225	-0.236782695
0.7525	-0.236782695
0.75275	-0.236782695
0.753	-0.236782695
0.75325	-0.236059593
0.7535	-0.236059593
0.75375	-0.236059593
0.754	-0.236059593
0.75425	-0.236691843
0.7545	-0.236691843
0.75475	-0.236691843
0.755	-0.236691843
0.75525	-0.238288811
0.7555	-0.238288811
0.75575	-0.238288811
0.756	-0.238288811
0.75625	-0.241067442
0.7565	-0.241067442
0.75675	-0.241067442
0.757	-0.241067442
0.75725	-0.244954371
0.7575	-0.244954371
0.75775	-0.244954371
0.758	-0.244954371
0.75825	-0.249032148
0.7585	-0.249032148
0.75875	-0.249032148
0.759	-0.249032148
0.75925	-0.252807394
0.7595	-0.252807394
0.75975	-0.252807394
0.76	-0.252807394
0.76025	-0.258536892
0.7605	-0.258536892
0.76075	-0.258536892
0.761	-0.258536892
0.76125	-0.263474963
0.7615	-0.263474963
0.76175	-0.263474963
0.762	-0.263474963
0.76225	-0.268748147
0.7625	-0.268748147
0.76275	-0.268748147
0.763	-0.268748147
0.76325	-0.274040589
0.7635	-0.274040589
0.76375	-0.274040589
0.764	-0.274040589
0.76425	-0.279304119
0.7645	-0.279304119
0.76475	-0.279304119
0.765	-0.279304119
0.76525	-0.284506328
0.7655	-0.284506328
0.76575	-0.284506328
0.766	-0.284506328
0.76625	-0.289623581
0.7665	-0.289623581
0.76675	-0.289623581
0.767	-0.289623581
0.76725	-0.294642029
0.7675	-0.294642029
0.76775	-0.294642029
0.768	-0.294642029
0.76825	-0.299552712
0.7685	-0.299552712
0.76875	-0.299552712
0.769	-0.299552712
0.76925	-0.304372209
0.7695	-0.304372209
0.76975	-0.304372209
0.77	-0.304372209
0.77025	-0.309035218
0.7705	-0.309035218
0.77075	-0.309035218
0.771	-0.309035218
0.77125	-0.313340071
0.7715	-0.313340071
0.77175	-0.313340071
0.772	-0.313340071
0.77225	-0.318298069
0.7725	-0.318298069
0.77275	-0.318298069
0.773	-0.318298069
0.77325	-0.322706923
0.7735	-0.322706923
0.77375	-0.322706923
0.774	-0.322706923
0.77425	-0.326916594
0.7745	-0.326916594
0.77475	-0.326916594
0.775	-0.326916594
0.77525	-0.331141124
0.7755	-0.331141124
0.77575	-0.331141124
0.776	-0.331141124
0.77625	-0.335196739
0.7765	-0.335196739
0.77675	-0.335196739
0.777	-0.335196739
0.77725	-0.338808673
0.7775	-0.338808673
0.77775	-0.338808673
0.778	-0.338808673
0.77825	-0.342695386
0.7785	-0.342695386
0.77875	-0.342695386
0.779	-0.342695386
0.77925	-0.346430338
0.7795	-0.346430338
0.77975	-0.346430338
0.78	-0.346430338
0.78025	-0.350088605
0.7805	-0.350088605
0.78075	-0.350088605
0.781	-0.350088605
0.78125	-0.353637746
0.7815	-0.353637746
0.78175	-0.353637746
0.782	-0.353637746
0.78225	-0.357145671
0.7825	-0.357145671
0.78275	-0.357145671
0.783	-0.357145671
0.78325	-0.360576353
0.7835	-0.360576353
0.78375	-0.360576353
0.784	-0.360576353
0.78425	-0.363928629
0.7845	-0.363928629
0.78475	-0.363928629
0.785	-0.363928629
0.78525	-0.367220171
0.7855	-0.367220171
0.78575	-0.367220171
0.786	-0.367220171
0.78625	-0.3704356
0.7865	-0.3704356
0.78675	-0.3704356
0.787	-0.3704356
0.78725	-0.373583935
0.7875	-0.373583935
0.78775	-0.373583935
0.788	-0.373583935
0.78825	-0.376669421
0.7885	-0.376669421
0.78875	-0.376669421
0.789	-0.376669421
0.78925	-0.379692998
0.7895	-0.379692998
0.78975	-0.379692998
0.79	-0.379692998
0.79025	-0.382656729
0.7905	-0.382656729
0.79075	-0.382656729
0.791	-0.382656729
0.79125	-0.385562938
0.7915	-0.385562938
0.79175	-0.385562938
0.792	-0.385562938
0.79225	-0.388416434
0.7925	-0.388416434
0.79275	-0.388416434
0.793	-0.388416434
0.79325	-0.391208009
0.7935	-0.391208009
0.79375	-0.391208009
0.794	-0.391208009
0.79425	-0.393943819
0.7945	-0.393943819
0.79475	-0.393943819
0.795	-0.393943819
0.79525	-0.396640133
0.7955	-0.396640133
0.79575	-0.396640133
0.796	-0.396640133
0.79625	-0.399291862
0.7965	-0.399291862
0.79675	-0.399291862
0.797	-0.399291862
0.79725	-0.401891082
0.7975	-0.401891082
0.79775	-0.401891082
0.798	-0.401891082
0.79825	-0.404444655
0.7985	-0.404444655
0.79875	-0.404444655
0.799	-0.404444655
0.79925	-0.406953979
0.7995	-0.406953979
0.79975	-0.406953979
0.8	-0.406953979
0.80025	-0.409420029
0.8005	-0.409420029
0.80075	-0.409420029
0.801	-0.409420029
0.80125	-0.411844675
0.8015	-0.411844675
0.80175	-0.411844675
0.802	-0.411844675
0.80225	-0.414228885
0.8025	-0.414228885
0.80275	-0.414228885
0.803	-0.414228885
0.80325	-0.416573819
0.8035	-0.416573819
0.80375	-0.416573819
0.804	-0.416573819
0.80425	-0.418880585
0.8045	-0.418880585
0.80475	-0.418880585
0.805	-0.418880585
0.80525	-0.421150241
0.8055	-0.421150241
0.80575	-0.421150241
0.806	-0.421150241
0.80625	-0.423402074
0.8065	-0.423402074
0.80675	-0.423402074
0.807	-0.423402074
0.80725	-0.425601449
0.8075	-0.425601449
0.80775	-0.425601449
0.808	-0.425601449
0.80825	-0.427766581
0.8085	-0.427766581
0.80875	-0.427766581
0.809	-0.427766581
0.80925	-0.429898426
0.8095	-0.429898426
0.80975	-0.429898426
0.81	-0.429898426
0.81025	-0.431997828
0.8105	-0.431997828
0.81075	-0.431997828
0.811	-0.431997828
0.81125	-0.434322627
0.8115	-0.434322627
0.81175	-0.434322627
0.812	-0.434322627
0.81225	-0.436354721
0.8125	-0.436354721
0.81275	-0.436354721
0.813	-0.436354721
0.81325	-0.438356906
0.8135	-0.438356906
0.81375	-0.438356906
0.814	-0.438356906
0.81425	-0.440086737
0.8145	-0.440086737
0.81475	-0.440086737
0.815	-0.440086737
0.81525	-0.442035549
0.8155	-0.442035549
0.81575	-0.442035549
0.816	-0.442035549
0.81625	-0.443955986
0.8165	-0.443955986
0.81675	-0.443955986
0.817	-0.443955986
0.81725	-0.445990527
0.8175	-0.445990527
0.81775	-0.445990527
0.818	-0.445990527
0.81825	-0.447855574
0.8185	-0.447855574
0.81875	-0.447855574
0.819	-0.447855574
0.81925	-0.449694355
0.8195	-0.449694355
0.81975	-0.449694355
0.82	-0.449694355
0.82025	-0.451342729
0.8205	-0.451342729
0.82075	-0.451342729
0.821	-0.451342729
0.82125	-0.453253774
0.8215	-0.453253774
0.82175	-0.453253774
0.822	-0.453253774
0.82225	-0.454854259
0.8225	-0.454854259
0.82275	-0.454854259
0.823	-0.454854259
0.82325	-0.456593757
0.8235	-0.456593757
0.82375	-0.456593757
0.824	-0.456593757
0.82425	-0.458310172
0.8245	-0.458310172
0.82475	-0.458310172
0.825	-0.458310172
0.82525	-0.460003471
0.8255	-0.460003471
0.82575	-0.460003471
0.826	-0.460003471
0.82625	-0.461674107
0.8265	-0.461674107
0.82675	-0.461674107
0.827	-0.461674107
0.82725	-0.463322542
0.8275	-0.463322542
0.82775	-0.463322542
0.828	-0.463322542
0.82825	-0.46494747
0.8285	-0.46494747
0.82875	-0.46494747
0.829	-0.46494747
0.82925	-0.466668843
0.8295	-0.466668843
0.82975	-0.466668843
0.83	-0.466668843
0.83025	-0.468259611
0.8305	-0.468259611
0.83075	-0.468259611
0.831	-0.468259611
0.83125	-0.469780953
0.8315	-0.469780953
0.83175	-0.469780953
0.832	-0.469780953
0.83225	-0.471337376
0.8325	-0.471337376
0.83275	-0.471337376
0.833	-0.471337376
0.83325	-0.473300438
0.8335	-0.473300438
0.83375	-0.473300438
0.834	-0.473300438
0.83425	-0.474395264
0.8345	-0.474395264
0.83475	-0.474395264
0.835	-0.474395264
0.83525	-0.475893063
0.8355	-0.475893063
0.83575	-0.475893063
0.836	-0.475893063
0.83625	-0.477369558
0.8365	-0.477369558
0.83675	-0.477369558
0.837	-0.477369558
0.83725	-0.478829278
0.8375	-0.478829278
0.83775	-0.478829278
0.838	-0.478829278
0.83825	-0.480270787
0.8385	-0.480270787
0.83875	-0.480270787
0.839	-0.480270787
0.83925	-0.481683989
0.8395	-0.481683989
0.83975	-0.481683989
0.84	-0.481683989
0.84025	-0.483067432
0.8405	-0.483067432
0.84075	-0.483067432
0.841	-0.483067432
0.84125	-0.484657882
0.8415	-0.484657882
0.84175	-0.484657882
0.842	-0.484657882
0.84225	-0.485821304
0.8425	-0.485821304
0.84275	-0.485821304
0.843	-0.485821304
0.84325	-0.487173255
0.8435	-0.487173255
0.84375	-0.487173255
0.844	-0.487173255
0.84425	-0.48850897
0.8445	-0.48850897
0.84475	-0.48850897
0.845	-0.48850897
0.84525	-0.489828257
0.8455	-0.489828257
0.84575	-0.489828257
0.846	-0.489828257
0.84625	-0.491132264
0.8465	-0.491132264
0.84675	-0.491132264
0.847	-0.491132264
0.84725	-0.49248831
0.8475	-0.49248831
0.84775	-0.49248831
0.848	-0.49248831
0.84825	-0.493693796
0.8485	-0.493693796
0.84875	-0.493693796
0.849	-0.493693796
0.84925	-0.495023074
0.8495	-0.495023074
0.84975	-0.495023074
0.85	-0.495023074
0.85025	-0.49618584
0.8505	-0.49618584
0.85075	-0.49618584
0.851	-0.49618584
0.85125	-0.497412611
0.8515	-0.497412611
0.85175	-0.497412611
0.852	-0.497412611
0.85225	-0.498625012
0.8525	-0.498625012
0.85275	-0.498625012
0.853	-0.498625012
0.85325	-0.49982325
0.8535	-0.49982325
0.85375	-0.49982325
0.854	-0.49982325
0.85425	-0.501007524
0.8545	-0.501007524
0.85475	-0.501007524
0.855	-0.501007524
0.85525	-0.50210601
0.8555	-0.50210601
0.85575	-0.50210601
0.856	-0.50210601
0.85625	-0.503260775
0.8565	-0.503260775
0.85675	-0.503260775
0.857	-0.503260775
0.85725	-0.504402122
0.8575	-0.504402122
0.85775	-0.504402122
0.858	-0.504402122
0.85825	-0.505530233
0.8585	-0.505530233
0.85875	-0.505530233
0.859	-0.505530233
0.85925	-0.506700676
0.8595	-0.506700676
0.85975	-0.506700676
0.86	-0.506700676
0.86025	-0.507790029
0.8605	-0.507790029
0.86075	-0.507790029
0.861	-0.507790029
0.86125	-0.508880166
0.8615	-0.508880166
0.86175	-0.508880166
0.862	-0.508880166
0.86225	-0.509957745
0.8625	-0.509957745
0.86275	-0.509957745
0.863	-0.509957745
0.86325	-0.511022924
0.8635	-0.511022924
0.86375	-0.511022924
0.864	-0.511022924
0.86425	-0.512075859
0.8645	-0.512075859
0.86475	-0.512075859
0.865	-0.512075859
0.86525	-0.513116701
0.8655	-0.513116701
0.86575	-0.513116701
0.866	-0.513116701
0.86625	-0.5141456
0.8665	-0.5141456
0.86675	-0.5141456
0.867	-0.5141456
0.86725	-0.515139153
0.8675	-0.515139153
0.86775	-0.515139153
0.868	-0.515139153
0.86825	-0.516142886
0.8685	-0.516142886
0.86875	-0.516142886
0.869	-0.516142886
0.86925	-0.517135087
0.8695	-0.517135087
0.86975	-0.517135087
0.87	-0.517135087
0.87025	-0.518115589
0.8705	-0.518115589
0.87075	-0.518115589
0.871	-0.518115589
0.87125	-0.519085116
0.8715	-0.519085116
0.87175	-0.519085116
0.872	-0.519085116
0.87225	-0.520043383
0.8725	-0.520043383
0.87275	-0.520043383
0.873	-0.520043383
0.87325	-0.520990811
0.8735	-0.520990811
0.87375	-0.520990811
0.874	-0.520990811
0.87425	-0.521927351
0.8745	-0.521927351
0.87475	-0.521927351
0.875	-0.521927351
0.87525	-0.522853113
0.8755	-0.522853113
0.87575	-0.522853113
0.876	-0.522853113
0.87625	-0.523768307
0.8765	-0.523768307
0.87675	-0.523768307
0.877	-0.523768307
0.87725	-0.524688024
0.8775	-0.524688024
0.87775	-0.524688024
0.878	-0.524688024
0.87825	-0.525553533
0.8785	-0.525553533
0.87875	-0.525553533
0.879	-0.525553533
0.87925	-0.526433655
0.8795	-0.526433655
0.87975	-0.526433655
0.88	-0.526433655
0.88025	-0.527322576
0.8805	-0.527322576
0.88075	-0.527322576
0.881	-0.527322576
0.88125	-0.528185998
0.8815	-0.528185998
0.88175	-0.528185998
0.882	-0.528185998
0.88225	-0.529039663
0.8825	-0.529039663
0.88275	-0.529039663
0.883	-0.529039663
0.88325	-0.529882924
0.8835	-0.529882924
0.88375	-0.529882924
0.884	-0.529882924
0.88425	-0.530716992
0.8845	-0.530716992
0.88475	-0.530716992
0.885	-0.530716992
0.88525	-0.53154136
0.8855	-0.53154136
0.88575	-0.53154136
0.886	-0.53154136
0.88625	-0.532362132
0.8865	-0.532362132
0.88675	-0.532362132
0.887	-0.532362132
0.88725	-0.53316679
0.8875	-0.53316679
0.88775	-0.53316679
0.888	-0.53316679
0.88825	-0.533962025
0.8885	-0.533962025
0.88875	-0.533962025
0.889	-0.533962025
0.88925	-0.534741413
0.8895	-0.534741413
0.88975	-0.534741413
0.89	-0.534741413
0.89025	-0.53551889
0.8905	-0.53551889
0.89075	-0.53551889
0.891	-0.53551889
0.89125	-0.536287203
0.8915	-0.536287203
0.89175	-0.536287203
0.892	-0.536287203
0.89225	-0.537046438
0.8925	-0.537046438
0.89275	-0.537046438
0.893	-0.537046438
0.89325	-0.537796674
0.8935	-0.537796674
0.89375	-0.537796674
0.894	-0.537796674
0.89425	-0.538537992
0.8945	-0.538537992
0.89475	-0.538537992
0.895	-0.538537992
0.89525	-0.539270469
0.8955	-0.539270469
0.89575	-0.539270469
0.896	-0.539270469
0.89625	-0.539994182
0.8965	-0.539994182
0.89675	-0.539994182
0.897	-0.539994182
0.89725	-0.540709205
0.8975	-0.540709205
0.89775	-0.540709205
0.898	-0.540709205
0.89825	-0.541415613
0.8985	-0.541415613
0.89875	-0.541415613
0.899	-0.541415613
0.89925	-0.542113477
0.8995	-0.542113477
0.89975	-0.542113477
0.9	-0.542113477
0.90025	-0.542802866
0.9005	-0.542802866
0.90075	-0.542802866
0.901	-0.542802866
0.90125	-0.543483851
0.9015	-0.543483851
0.90175	-0.543483851
0.902	-0.543483851
0.90225	-0.544156503
0.9025	-0.544156503
0.90275	-0.544156503
0.903	-0.544156503
0.90325	-0.544820879
0.9035	-0.544820879
0.90375	-0.544820879
0.904	-0.544820879
0.90425	-0.545477053
0.9045	-0.545477053
0.90475	-0.545477053
0.905	-0.545477053
0.90525	-0.546125081
0.9055	-0.546125081
0.90575	-0.546125081
0.906	-0.546125081
0.90625	-0.546765029
0.9065	-0.546765029
0.90675	-0.546765029
0.907	-0.546765029
0.90725	-0.547396958
0.9075	-0.547396958
0.90775	-0.547396958
0.908	-0.547396958
0.90825	-0.548020753
0.9085	-0.548020753
0.90875	-0.548020753
0.909	-0.548020753
0.90925	-0.548636809
0.9095	-0.548636809
0.90975	-0.548636809
0.91	-0.548636809
0.91025	-0.549245022
0.9105	-0.549245022
0.91075	-0.549245022
0.911	-0.549245022
0.91125	-0.549842142
0.9115	-0.549842142
0.91175	-0.549842142
0.912	-0.549842142
0.91225	-0.550435526
0.9125	-0.550435526
0.91275	-0.550435526
0.913	-0.550435526
0.91325	-0.551021235
0.9135	-0.551021235
0.91375	-0.551021235
0.914	-0.551021235
0.91425	-0.551599322
0.9145	-0.551599322
0.91475	-0.551599322
0.915	-0.551599322
0.91525	-0.552169838
0.9155	-0.552169838
0.91575	-0.552169838
0.916	-0.552169838
0.91625	-0.552732835
0.9165	-0.552732835
0.91675	-0.552732835
0.917	-0.552732835
0.91725	-0.553288362
0.9175	-0.553288362
0.91775	-0.553288362
0.918	-0.553288362
0.91825	-0.553836402
0.9185	-0.553836402
0.91875	-0.553836402
0.919	-0.553836402
0.91925	-0.554377129
0.9195	-0.554377129
0.91975	-0.554377129
0.92	-0.554377129
0.92025	-0.554910531
0.9205	-0.554910531
0.92075	-0.554910531
0.921	-0.554910531
0.92125	-0.555436654
0.9215	-0.555436654
0.92175	-0.555436654
0.922	-0.555436654
0.92225	-0.555955542
0.9225	-0.555955542
0.92275	-0.555955542
0.923	-0.555955542
0.92325	-0.556467241
0.9235	-0.556467241
0.92375	-0.556467241
0.924	-0.556467241
0.92425	-0.556971793
0.9245	-0.556971793
0.92475	-0.556971793
0.925	-0.556971793
0.92525	-0.557469242
0.9255	-0.557469242
0.92575	-0.557469242
0.926	-0.557469242
0.92625	-0.557959629
0.9265	-0.557959629
0.92675	-0.557959629
0.927	-0.557959629
0.92725	-0.558442995
0.9275	-0.558442995
0.92775	-0.558442995
0.928	-0.558442995
0.92825	-0.55891938
0.9285	-0.55891938
0.92875	-0.55891938
0.929	-0.55891938
0.92925	-0.559388824
0.9295	-0.559388824
0.92975	-0.559388824
0.93	-0.559388824
0.93025	-0.559851365
0.9305	-0.559851365
0.93075	-0.559851365
0.931	-0.559851365
0.93125	-0.560307041
0.9315	-0.560307041
0.93175	-0.560307041
0.932	-0.560307041
0.93225	-0.560755888
0.9325	-0.560755888
0.93275	-0.560755888
0.933	-0.560755888
0.93325	-0.561197945
0.9335	-0.561197945
0.93375	-0.561197945
0.934	-0.561197945
0.93425	-0.561633245
0.9345	-0.561633245
0.93475	-0.561633245
0.935	-0.561633245
0.93525	-0.562061824
0.9355	-0.562061824
0.93575	-0.562061824
0.936	-0.562061824
0.93625	-0.562483715
0.9365	-0.562483715
0.93675	-0.562483715
0.937	-0.562483715
0.93725	-0.562898954
0.9375	-0.562898954
0.93775	-0.562898954
0.938	-0.562898954
0.93825	-0.563307571
0.9385	-0.563307571
0.93875	-0.563307571
0.939	-0.563307571
0.93925	-0.563709599
0.9395	-0.563709599
0.93975	-0.563709599
0.94	-0.563709599
0.94025	-0.56410507
0.9405	-0.56410507
0.94075	-0.56410507
0.941	-0.56410507
0.94125	-0.564494015
0.9415	-0.564494015
0.94175	-0.564494015
0.942	-0.564494015
0.94225	-0.564876463
0.9425	-0.564876463
0.94275	-0.564876463
0.943	-0.564876463
0.94325	-0.565252444
0.9435	-0.565252444
0.94375	-0.565252444
0.944	-0.565252444
0.94425	-0.565621987
0.9445	-0.565621987
0.94475	-0.565621987
0.945	-0.565621987
0.94525	-0.565985121
0.9455	-0.565985121
0.94575	-0.565985121
0.946	-0.565985121
0.94625	-0.566341873
0.9465	-0.566341873
0.94675	-0.566341873
0.947	-0.566341873
0.94725	-0.56669227
0.9475	-0.56669227
0.94775	-0.56669227
0.948	-0.56669227
0.94825	-0.567101263
0.9485	-0.567101263
0.94875	-0.567101263
0.949	-0.567101263
0.94925	-0.567440084
0.9495	-0.567440084
0.94975	-0.567440084
0.95	-0.567440084
0.95025	-0.567772631
0.9505	-0.567772631
0.95075	-0.567772631
0.951	-0.567772631
0.95125	-0.568098926
0.9515	-0.568098926
0.95175	-0.568098926
0.952	-0.568098926
0.95225	-0.568418999
0.9525	-0.568418999
0.95275	-0.568418999
0.953	-0.568418999
0.95325	-0.568732869
0.9535	-0.568732869
0.95375	-0.568732869
0.954	-0.568732869
0.95425	-0.569040561
0.9545	-0.569040561
0.95475	-0.569040561
0.955	-0.569040561
0.95525	-0.570257564
0.9555	-0.570257564
0.95575	-0.570257564
0.956	-0.570257564
0.95625	-0.570544426
0.9565	-0.570544426
0.95675	-0.570544426
0.957	-0.570544426
0.95725	-0.570824608
0.9575	-0.570824608
0.95775	-0.570824608
0.958	-0.570824608
0.95825	-0.570821133
0.9585	-0.570821133
0.95875	-0.570821133
0.959	-0.570821133
0.95925	-0.571090109
0.9595	-0.571090109
0.95975	-0.571090109
0.96	-0.571090109
0.96025	-0.571353144
0.9605	-0.571353144
0.96075	-0.571353144
0.961	-0.571353144
0.96125	-0.571610258
0.9615	-0.571610258
0.96175	-0.571610258
0.962	-0.571610258
0.96225	-0.57186147
0.9625	-0.57186147
0.96275	-0.57186147
0.963	-0.57186147
0.96325	-0.572106799
0.9635	-0.572106799
0.96375	-0.572106799
0.964	-0.572106799
0.96425	-0.573316626
0.9645	-0.573316626
0.96475	-0.573316626
0.965	-0.573316626
0.96525	-0.573550118
0.9655	-0.573550118
0.96575	-0.573550118
0.966	-0.573550118
0.96625	-0.573777528
0.9665	-0.573777528
0.96675	-0.573777528
0.967	-0.573777528
0.96725	-0.57399943
0.9675	-0.57399943
0.96775	-0.57399943
0.968	-0.57399943
0.96825	-0.574215545
0.9685	-0.574215545
0.96875	-0.574215545
0.969	-0.574215545
0.96925	-0.57442589
0.9695	-0.57442589
0.96975	-0.57442589
0.97	-0.57442589
0.97025	-0.574630478
0.9705	-0.574630478
0.97075	-0.574630478
0.971	-0.574630478
0.97125	-0.574829327
0.9715	-0.574829327
0.97175	-0.574829327
0.972	-0.574829327
0.97225	-0.57502245
0.9725	-0.57502245
0.97275	-0.57502245
0.973	-0.57502245
0.97325	-0.575209862
0.9735	-0.575209862
0.97375	-0.575209862
0.974	-0.575209862
0.97425	-0.575391351
0.9745	-0.575391351
0.97475	-0.575391351
0.975	-0.575391351
0.97525	-0.57556742
0.9755	-0.57556742
0.97575	-0.57556742
0.976	-0.57556742
0.97625	-0.575737818
0.9765	-0.575737818
0.97675	-0.575737818
0.977	-0.575737818
0.97725	-0.575902558
0.9775	-0.575902558
0.97775	-0.575902558
0.978	-0.575902558
0.97825	-0.57606165
0.9785	-0.57606165
0.97875	-0.57606165
0.979	-0.57606165
0.97925	-0.576215107
0.9795	-0.576215107
0.97975	-0.576215107
0.98	-0.576215107
0.98025	-0.576362646
0.9805	-0.576362646
0.98075	-0.576362646
0.981	-0.576362646
0.98125	-0.575068194
0.9815	-0.575068194
0.98175	-0.575068194
0.982	-0.575068194
0.98225	-0.575209733
0.9825	-0.575209733
0.98275	-0.575209733
0.983	-0.575209733
0.98325	-0.575345547
0.9835	-0.575345547
0.98375	-0.575345547
0.984	-0.575345547
0.98425	-0.575475645
0.9845	-0.575475645
0.98475	-0.575475645
0.985	-0.575475645
0.98525	-0.575600036
0.9855	-0.575600036
0.98575	-0.575600036
0.986	-0.575600036
0.98625	-0.575718729
0.9865	-0.575718729
0.98675	-0.575718729
0.987	-0.575718729
0.98725	-0.575831731
0.9875	-0.575831731
0.98775	-0.575831731
0.988	-0.575831731
0.98825	-0.57593905
0.9885	-0.57593905
0.98875	-0.57593905
0.989	-0.57593905
0.98925	-0.576040694
0.9895	-0.576040694
0.98975	-0.576040694
0.99	-0.576040694
0.99025	-0.576136669
0.9905	-0.576136669
0.99075	-0.576136669
0.991	-0.576136669
0.99125	-0.576226981
0.9915	-0.576226981
0.99175	-0.576226981
0.992	-0.576226981
0.99225	-0.576311637
0.9925	-0.576311637
0.99275	-0.576311637
0.993	-0.576311637
0.99325	-0.576390643
0.9935	-0.576390643
0.99375	-0.576390643
0.994	-0.576390643
0.99425	-0.576464003
0.9945	-0.576464003
0.99475	-0.576464003
0.995	-0.576464003
0.99525	-0.576531723
0.9955	-0.576531723
0.99575	-0.576531723
0.996	-0.576531723
0.99625	-0.576593807
0.9965	-0.576593807
0.99675	-0.576593807
0.997	-0.576593807
0.99725	-0.57665026
0.9975	-0.57665026
0.99775	-0.57665026
0.998	-0.57665026
0.99825	-0.576701084
0.9985	-0.576701084
0.99875	-0.576701084
0.999	-0.576701084
0.99925	-0.576746284
0.9995	-0.576746284
0.99975	-0.576746284
1	-0.576746284


==> P4_LBFGSB_area_variation_reference_line.txt <==
0	0
0.00025	0
0.0005	0
0.00075	0
0.001	0
0.00125	0
0.0015	0
0.00175	0
0.002	0
0.00225	0
0.0025	0
0.00275	0
0.003	0
0.00325	0
0.0035	0
0.00375	0
0.004	0
0.00425	0
0.0045	0
0.00475	0
0.005	0
0.00525	0
0.0055	0
0.00575	0
0.006	0
0.00625	0
0.0065	0
0.00675	0
0.007	0
0.00725	0
0.0075	0
0.00775	0
0.008	0
0.00825	0
0.0085	0
0.00875	0
0.009	0
0.00925	0
0.0095	0
0.00975	0
0.01	0
0.01025	0
0.0105	0
0.01075	0
0.011	0
0.01125	0
0.0115	0
0.01175	0
0.012	0
0.01225	0
0.0125	0
0.01275	0
0.013	0
0.01325	0
0.0135	0
0.01375	0
0.014	0
0.01425	0
0.0145	0
0.01475	0
0.015	0
0.01525	0
0.0155	0
0.01575	0
0.016	0
0.01625	0
0.0165	0
0.01675	0
0.017	0
0.01725	0
0.0175	0
0.01775	0
0.018	0
0.01825	0
0.0185	0
0.01875	0
0.019	0
0.01925	0
0.0195	0
0.01975	0
0.02	0
0.02025	0
0.0205	0
0.02075	0
0.021	0
0.02125	0
0.0215	0
0.02175	0
0.022	0
0.02225	0
0.0225	0
0.02275	0
0.023	0
0.02325	0
0.0235	0
0.02375	0
0.024	0
0.02425	0
0.0245	0
0.02475	0
0.025	0
0.02525	0
0.0255	0
0.02575	0
0.026	0
0.02625	0
0.0265	0
0.02675	0
0.027	0
0.02725	0
0.0275	0
0.02775	0
0.028	0
0.02825	0
0.0285	0
0.02875	0
0.029	0
0.02925	0
0.0295	0
0.02975	0
0.03	0
0.03025	0
0.0305	0
0.03075	0
0.031	0
0.03125	0
0.0315	0
0.03175	0
0.032	0
0.03225	0
0.0325	0
0.03275	0
0.033	0
0.03325	0
0.0335	0
0.03375	0
0.034	0
0.03425	0
0.0345	0
0.03475	0
0.035	0
0.03525	0
0.0355	0
0.03575	0
0.036	0
0.03625	0
0.0365	0
0.03675	0
0.037	0
0.03725	0
0.0375	0
0.03775	0
0.038	0
0.03825	0
0.0385	0
0.03875	0
0.039	0
0.03925	0
0.0395	0
0.03975	0
0.04	0
0.04025	0
0.0405	0
0.04075	0
0.041	0
0.04125	0
0.0415	0
0.04175	0
0.042	0
0.04225	0
0.0425	0
0.04275	0
0.043	0
0.04325	0
0.0435	0
0.04375	0
0.044	0
0.04425	0
0.0445	0
0.04475	0
0.045	0
0.04525	0
0.0455	0
0.04575	0
0.046	0
0.04625	0
0.0465	0
0.04675	0
0.047	0
0.04725	0
0.0475	0
0.04775	0
0.048	0
0.04825	0
0.0485	0
0.04875	0
0.049	0
0.04925	0
0.0495	0
0.04975	0
0.05	0
0.05025	0
0.0505	0
0.05075	0
0.051	0
0.05125	0
0.0515	0
0.05175	0
0.052	0
0.05225	0
0.0525	0
0.05275	0
0.053	0
0.05325	0
0.0535	0
0.05375	0
0.054	0
0.05425	0
0.0545	0
0.05475	0
0.055	0
0.05525	0
0.0555	0
0.05575	0
0.056	0
0.05625	0
0.0565	0
0.05675	0
0.057	0
0.05725	0
0.0575	0
0.05775	0
0.058	0
0.05825	0
0.0585	0
0.05875	0
0.059	0
0.05925	0
0.0595	0
0.05975	0
0.06	0
0.06025	0
0.0605	0
0.06075	0
0.061	0
0.06125	0
0.0615	0
0.06175	0
0.062	0
0.06225	0
0.0625	0
0.06275	0
0.063	0
0.06325	0
0.0635	0
0.06375	0
0.064	0
0.06425	0
0.0645	0
0.06475	0
0.065	0
0.06525	0
0.0655	0
0.06575	0
0.066	0
0.06625	0
0.0665	0
0.06675	0
0.067	0
0.06725	0
0.0675	0
0.06775	0
0.068	0
0.06825	0
0.0685	0
0.06875	0
0.069	0
0.06925	0
0.0695	0
0.06975	0
0.07	0
0.07025	0
0.0705	0
0.07075	0
0.071	0
0.07125	0
0.0715	0
0.07175	0
0.072	0
0.07225	0
0.0725	0
0.07275	0
0.073	0
0.07325	0
0.0735	0
0.07375	0
0.074	0
0.07425	0
0.0745	0
0.07475	0
0.075	0
0.07525	0
0.0755	0
0.07575	0
0.076	0
0.07625	0
0.0765	0
0.07675	0
0.077	0
0.07725	0
0.0775	0
0.07775	0
0.078	0
0.07825	0
0.0785	0
0.07875	0
0.079	0
0.07925	0
0.0795	0
0.07975	0
0.08	0
0.08025	0
0.0805	0
0.08075	0
0.081	0
0.08125	0
0.0815	0
0.08175	0
0.082	0
0.08225	0
0.0825	0
0.08275	0
0.083	0
0.08325	0
0.0835	0
0.08375	0
0.084	0
0.08425	0
0.0845	0
0.08475	0
0.085	0
0.08525	0
0.0855	0
0.08575	0
0.086	0
0.08625	0
0.0865	0
0.08675	0
0.087	0
0.08725	0
0.0875	0
0.08775	0
0.088	0
0.08825	0
0.0885	0
0.08875	0
0.089	0
0.08925	0
0.0895	0
0.08975	0
0.09	0
0.09025	0
0.0905	0
0.09075	0
0.091	0
0.09125	0
0.0915	0
0.09175	0
0.092	0
0.09225	0
0.0925	0
0.09275	0
0.093	0
0.09325	0
0.0935	0
0.09375	0
0.094	0
0.09425	0
0.0945	0
0.09475	0
0.095	0
0.09525	0
0.0955	0
0.09575	0
0.096	0
0.09625	0
0.0965	0
0.09675	0
0.097	0
0.09725	0
0.0975	0
0.09775	0
0.098	0
0.09825	0
0.0985	0
0.09875	0
0.099	0
0.09925	0
0.0995	0
0.09975	0
0.1	0
0.10025	0
0.1005	0
0.10075	0
0.101	0
0.10125	0
0.1015	0
0.10175	0
0.102	0
0.10225	0
0.1025	0
0.10275	0
0.103	0
0.10325	0
0.1035	0
0.10375	0
0.104	0
0.10425	0
0.1045	0
0.10475	0
0.105	0
0.10525	0
0.1055	0
0.10575	0
0.106	0
0.10625	0
0.1065	0
0.10675	0
0.107	0
0.10725	0
0.1075	0
0.10775	0
0.108	0
0.10825	0
0.1085	0
0.10875	0
0.109	0
0.10925	0
0.1095	0
0.10975	0
0.11	0
0.11025	0
0.1105	0
0.11075	0
0.111	0
0.11125	0
0.1115	0
0.11175	0
0.112	0
0.11225	0
0.1125	0
0.11275	0
0.113	0
0.11325	0
0.1135	0
0.11375	0
0.114	0
0.11425	0
0.1145	0
0.11475	0
0.115	0
0.11525	0
0.1155	0
0.11575	0
0.116	0
0.11625	0
0.1165	0
0.11675	0
0.117	0
0.11725	0
0.1175	0
0.11775	0
0.118	0
0.11825	0
0.1185	0
0.11875	0
0.119	0
0.11925	0
0.1195	0
0.11975	0
0.12	0
0.12025	0
0.1205	0
0.12075	0
0.121	0
0.12125	0
0.1215	0
0.12175	0
0.122	0
0.12225	0
0.1225	0
0.12275	0
0.123	0
0.12325	0
0.1235	0
0.12375	0
0.124	0
0.12425	0
0.1245	0
0.12475	0
0.125	0
0.12525	0
0.1255	0
0.12575	0
0.126	0
0.12625	0
0.1265	0
0.12675	0
0.127	0
0.12725	0
0.1275	0
0.12775	0
0.128	0
0.12825	0
0.1285	0
0.12875	0
0.129	0
0.12925	0
0.1295	0
0.12975	0
0.13	0
0.13025	0
0.1305	0
0.13075	0
0.131	0
0.13125	0
0.1315	0
0.13175	0
0.132	0
0.13225	0
0.1325	0
0.13275	0
0.133	0
0.13325	0
0.1335	0
0.13375	0
0.134	0
0.13425	0
0.1345	0
0.13475	0
0.135	0
0.13525	0
0.1355	0
0.13575	0
0.136	0
0.13625	0
0.1365	0
0.13675	0
0.137	0
0.13725	0
0.1375	0
0.13775	0
0.138	0
0.13825	0
0.1385	0
0.13875	0
0.139	0
0.13925	0
0.1395	0
0.13975	0
0.14	0
0.14025	0
0.1405	0
0.14075	0
0.141	0
0.14125	0
0.1415	0
0.14175	0
0.142	0
0.14225	0
0.1425	0
0.14275	0
0.143	0
0.14325	0
0.1435	0
0.14375	0
0.144	0
0.14425	0
0.1445	0
0.14475	0
0.145	0
0.14525	0
0.1455	0
0.14575	0
0.146	0
0.14625	0
0.1465	0
0.14675	0
0.147	0
0.14725	0
0.1475	0
0.14775	0
0.148	0
0.14825	0
0.1485	0
0.14875	0
0.149	0
0.14925	0
0.1495	0
0.14975	0
0.15	0
0.15025	0
0.1505	0
0.15075	0
0.151	0
0.15125	0
0.1515	0
0.15175	0
0.152	0
0.15225	0
0.1525	0
0.15275	0
0.153	0
0.15325	0
0.1535	0
0.15375	0
0.154	0
0.15425	0
0.1545	0
0.15475	0
0.155	0
0.15525	0
0.1555	0
0.15575	0
0.156	0
0.15625	0
0.1565	0
0.15675	0
0.157	0
0.15725	0
0.1575	0
0.15775	0
0.158	0
0.15825	0
0.1585	0
0.15875	0
0.159	0
0.15925	0
0.1595	0
0.15975	0
0.16	0
0.16025	0
0.1605	0
0.16075	0
0.161	0
0.16125	0
0.1615	0
0.16175	0
0.162	0
0.16225	0
0.1625	0
0.16275	0
0.163	0
0.16325	0
0.1635	0
0.16375	0
0.164	0
0.16425	0
0.1645	0
0.16475	0
0.165	0
0.16525	0
0.1655	0
0.16575	0
0.166	0
0.16625	0
0.1665	0
0.16675	0
0.167	0
0.16725	0
0.1675	0
0.16775	0
0.168	0
0.16825	0
0.1685	0
0.16875	0
0.169	0
0.16925	0
0.1695	0
0.16975	0
0.17	0
0.17025	0
0.1705	0
0.17075	0
0.171	0
0.17125	0
0.1715	0
0.17175	0
0.172	0
0.17225	0
0.1725	0
0.17275	0
0.173	0
0.17325	0
0.1735	0
0.17375	0
0.174	0
0.17425	0
0.1745	0
0.17475	0
0.175	0
0.17525	0
0.1755	0
0.17575	0
0.176	0
0.17625	0
0.1765	0
0.17675	0
0.177	0
0.17725	0
0.1775	0
0.17775	0
0.178	0
0.17825	0
0.1785	0
0.17875	0
0.179	0
0.17925	0
0.1795	0
0.17975	0
0.18	0
0.18025	0
0.1805	0
0.18075	0
0.181	0
0.18125	0
0.1815	0
0.18175	0
0.182	0
0.18225	0
0.1825	0
0.18275	0
0.183	0
0.18325	0
0.1835	0
0.18375	0
0.184	0
0.18425	0
0.1845	0
0.18475	0
0.185	0
0.18525	0
0.1855	0
0.18575	0
0.186	0
0.18625	0
0.1865	0
0.18675	0
0.187	0
0.18725	0
0.1875	0
0.18775	0
0.188	0
0.18825	0
0.1885	0
0.18875	0
0.189	0
0.18925	0
0.1895	0
0.18975	0
0.19	0
0.19025	0
0.1905	0
0.19075	0
0.191	0
0.19125	0
0.1915	0
0.19175	0
0.192	0
0.19225	0
0.1925	0
0.19275	0
0.193	0
0.19325	0
0.1935	0
0.19375	0
0.194	0
0.19425	0
0.1945	0
0.19475	0
0.195	0
0.19525	0
0.1955	0
0.19575	0
0.196	0
0.19625	0
0.1965	0
0.19675	0
0.197	0
0.19725	0
0.1975	0
0.19775	0
0.198	0
0.19825	0
0.1985	0
0.19875	0
0.199	0
0.19925	0
0.1995	0
0.19975	0
0.2	0
0.20025	0
0.2005	0
0.20075	0
0.201	0
0.20125	0
0.2015	0
0.20175	0
0.202	0
0.20225	0
0.2025	0
0.20275	0
0.203	0
0.20325	0
0.2035	0
0.20375	0
0.204	0
0.20425	0
0.2045	0
0.20475	0
0.205	0
0.20525	0
0.2055	0
0.20575	0
0.206	0
0.20625	0
0.2065	0
0.20675	0
0.207	0
0.20725	0
0.2075	0
0.20775	0
0.208	0
0.20825	0
0.2085	0
0.20875	0
0.209	0
0.20925	0
0.2095	0
0.20975	0
0.21	0
0.21025	0
0.2105	0
0.21075	0
0.211	0
0.21125	0
0.2115	0
0.21175	0
0.212	0
0.21225	0
0.2125	0
0.21275	0
0.213	0
0.21325	0
0.2135	0
0.21375	0
0.214	0
0.21425	0
0.2145	0
0.21475	0
0.215	0
0.21525	0
0.2155	0
0.21575	0
0.216	0
0.21625	0
0.2165	0
0.21675	0
0.217	0
0.21725	0
0.2175	0
0.21775	0
0.218	0
0.21825	0
0.2185	0
0.21875	0
0.219	0
0.21925	0
0.2195	0
0.21975	0
0.22	0
0.22025	0
0.2205	0
0.22075	0
0.221	0
0.22125	0
0.2215	0
0.22175	0
0.222	0
0.22225	0
0.2225	0
0.22275	0
0.223	0
0.22325	0
0.2235	0
0.22375	0
0.224	0
0.22425	0
0.2245	0
0.22475	0
0.225	0
0.22525	0
0.2255	0
0.22575	0
0.226	0
0.22625	0
0.2265	0
0.22675	0
0.227	0
0.22725	0
0.2275	0
0.22775	0
0.228	0
0.22825	0
0.2285	0
0.22875	0
0.229	0
0.22925	0
0.2295	0
0.22975	0
0.23	0
0.23025	0
0.2305	0
0.23075	0
0.231	0
0.23125	0
0.2315	0
0.23175	0
0.232	0
0.23225	0
0.2325	0
0.23275	0
0.233	0
0.23325	0
0.2335	0
0.23375	0
0.234	0
0.23425	0
0.2345	0
0.23475	0
0.235	0
0.23525	0
0.2355	0
0.23575	0
0.236	0
0.23625	0
0.2365	0
0.23675	0
0.237	0
0.23725	0
0.2375	0
0.23775	0
0.238	0
0.23825	0
0.2385	0
0.23875	0
0.239	0
0.23925	0
0.2395	0
0.23975	0
0.24	0
0.24025	0
0.2405	0
0.24075	0
0.241	0
0.24125	0
0.2415	0
0.24175	0
0.242	0
0.24225	0
0.2425	0
0.24275	0
0.243	0
0.24325	0
0.2435	0
0.24375	0
0.244	0
0.24425	0
0.2445	0
0.24475	0
0.245	0
0.24525	0
0.2455	0
0.24575	0
0.246	0
0.24625	0
0.2465	0
0.24675	0
0.247	0
0.24725	0
0.2475	0
0.24775	0
0.248	0
0.24825	0
0.2485	0
0.24875	0
0.249	0
0.24925	0
0.2495	0
0.24975	0
0.25	0
0.25025	0
0.2505	0
0.25075	0
0.251	0
0.25125	0
0.2515	0
0.25175	0
0.252	0
0.25225	0
0.2525	0
0.25275	0
0.253	0
0.25325	0
0.2535	0
0.25375	0
0.254	0
0.25425	0
0.2545	0
0.25475	0
0.255	0
0.25525	0
0.2555	0
0.25575	0
0.256	0
0.25625	0
0.2565	0
0.25675	0
0.257	0
0.25725	0
0.2575	0
0.25775	0
0.258	0
0.25825	0
0.2585	0
0.25875	0
0.259	0
0.25925	0
0.2595	0
0.25975	0
0.26	0
0.26025	0
0.2605	0
0.26075	0
0.261	0
0.26125	0
0.2615	0
0.26175	0
0.262	0
0.26225	0
0.2625	0
0.26275	0
0.263	0
0.26325	0
0.2635	0
0.26375	0
0.264	0
0.26425	0
0.2645	0
0.26475	0
0.265	0
0.26525	0
0.2655	0
0.26575	0
0.266	0
0.26625	0
0.2665	0
0.26675	0
0.267	0
0.26725	0
0.2675	0
0.26775	0
0.268	0
0.26825	0
0.2685	0
0.26875	0
0.269	0
0.26925	0
0.2695	0
0.26975	0
0.27	0
0.27025	0
0.2705	0
0.27075	0
0.271	0
0.27125	0
0.2715	0
0.27175	0
0.272	0
0.27225	0
0.2725	0
0.27275	0
0.273	0
0.27325	0
0.2735	0
0.27375	0
0.274	0
0.27425	0
0.2745	0
0.27475	0
0.275	0
0.27525	0
0.2755	0
0.27575	0
0.276	0
0.27625	0
0.2765	0
0.27675	0
0.277	0
0.27725	0
0.2775	0
0.27775	0
0.278	0
0.27825	0
0.2785	0
0.27875	0
0.279	0
0.27925	0
0.2795	0
0.27975	0
0.28	0
0.28025	0
0.2805	0
0.28075	0
0.281	0
0.28125	0
0.2815	0
0.28175	0
0.282	0
0.28225	0
0.2825	0
0.28275	0
0.283	0
0.28325	0
0.2835	0
0.28375	0
0.284	0
0.28425	0
0.2845	0
0.28475	0
0.285	0
0.28525	0
0.2855	0
0.28575	0
0.286	0
0.28625	0
0.2865	0
0.28675	0
0.287	0
0.28725	0
0.2875	0
0.28775	0
0.288	0
0.28825	0
0.2885	0
0.28875	0
0.289	0
0.28925	0
0.2895	0
0.28975	0
0.29	0
0.29025	0
0.2905	0
0.29075	0
0.291	0
0.29125	0
0.2915	0
0.29175	0
0.292	0
0.29225	0
0.2925	0
0.29275	0
0.293	0
0.29325	0
0.2935	0
0.29375	0
0.294	0
0.29425	0
0.2945	0
0.29475	0
0.295	0
0.29525	0
0.2955	0
0.29575	0
0.296	0
0.29625	0
0.2965	0
0.29675	0
0.297	0
0.29725	0
0.2975	0
0.29775	0
0.298	0
0.29825	0
0.2985	0
0.29875	0
0.299	0
0.29925	0
0.2995	0
0.29975	0
0.3	0
0.30025	0
0.3005	0
0.30075	0
0.301	0
0.30125	0
0.3015	0
0.30175	0
0.302	0
0.30225	0
0.3025	0
0.30275	0
0.303	0
0.30325	0
0.3035	0
0.30375	0
0.304	0
0.30425	0
0.3045	0
0.30475	0
0.305	0
0.30525	0
0.3055	0
0.30575	0
0.306	0
0.30625	0
0.3065	0
0.30675	0
0.307	0
0.30725	0
0.3075	0
0.30775	0
0.308	0
0.30825	0
0.3085	0
0.30875	0
0.309	0
0.30925	0
0.3095	0
0.30975	0
0.31	0
0.31025	0
0.3105	0
0.31075	0
0.311	0
0.31125	0
0.3115	0
0.31175	0
0.312	0
0.31225	0
0.3125	0
0.31275	0
0.313	0
0.31325	0
0.3135	0
0.31375	0
0.314	0
0.31425	0
0.3145	0
0.31475	0
0.315	0
0.31525	0
0.3155	0
0.31575	0
0.316	0
0.31625	0
0.3165	0
0.31675	0
0.317	0
0.31725	0
0.3175	0
0.31775	0
0.318	0
0.31825	0
0.3185	0
0.31875	0
0.319	0
0.31925	0
0.3195	0
0.31975	0
0.32	0
0.32025	0
0.3205	0
0.32075	0
0.321	0
0.32125	0
0.3215	0
0.32175	0
0.322	0
0.32225	0
0.3225	0
0.32275	0
0.323	0
0.32325	0
0.3235	0
0.32375	0
0.324	0
0.32425	0
0.3245	0
0.32475	0
0.325	0
0.32525	0
0.3255	0
0.32575	0
0.326	0
0.32625	0
0.3265	0
0.32675	0
0.327	0
0.32725	0
0.3275	0
0.32775	0
0.328	0
0.32825	0
0.3285	0
0.32875	0
0.329	0
0.32925	0
0.3295	0
0.32975	0
0.33	0
0.33025	0
0.3305	0
0.33075	0
0.331	0
0.33125	0
0.3315	0
0.33175	0
0.332	0
0.33225	0
0.3325	0
0.33275	0
0.333	0
0.33325	0
0.3335	0
0.33375	0
0.334	0
0.33425	0
0.3345	0
0.33475	0
0.335	0
0.33525	0
0.3355	0
0.33575	0
0.336	0
0.33625	0
0.3365	0
0.33675	0
0.337	0
0.33725	0
0.3375	0
0.33775	0
0.338	0
0.33825	0
0.3385	0
0.33875	0
0.339	0
0.33925	0
0.3395	0
0.33975	0
0.34	0
0.34025	0
0.3405	0
0.34075	0
0.341	0
0.34125	0
0.3415	0
0.34175	0
0.342	0
0.34225	0
0.3425	0
0.34275	0
0.343	0
0.34325	0
0.3435	0
0.34375	0
0.344	0
0.34425	0
0.3445	0
0.34475	0
0.345	0
0.34525	0
0.3455	0
0.34575	0
0.346	0
0.34625	0
0.3465	0
0.34675	0
0.347	0
0.34725	0
0.3475	0
0.34775	0
0.348	0
0.34825	0
0.3485	0
0.34875	0
0.349	0
0.34925	0
0.3495	0
0.34975	0
0.35	0
0.35025	0
0.3505	0
0.35075	0
0.351	0
0.35125	0
0.3515	0
0.35175	0
0.352	0
0.35225	0
0.3525	0
0.35275	0
0.353	0
0.35325	0
0.3535	0
0.35375	0
0.354	0
0.35425	0
0.3545	0
0.35475	0
0.355	0
0.35525	0
0.3555	0
0.35575	0
0.356	0
0.35625	0
0.3565	0
0.35675	0
0.357	0
0.35725	0
0.3575	0
0.35775	0
0.358	0
0.35825	0
0.3585	0
0.35875	0
0.359	0
0.35925	0
0.3595	0
0.35975	0
0.36	0
0.36025	0
0.3605	0
0.36075	0
0.361	0
0.36125	0
0.3615	0
0.36175	0
0.362	0
0.36225	0
0.3625	0
0.36275	0
0.363	0
0.36325	0
0.3635	0
0.36375	0
0.364	0
0.36425	0
0.3645	0
0.36475	0
0.365	0
0.36525	0
0.3655	0
0.36575	0
0.366	0
0.36625	0
0.3665	0
0.36675	0
0.367	0
0.36725	0
0.3675	0
0.36775	0
0.368	0
0.36825	0
0.3685	0
0.36875	0
0.369	0
0.36925	0
0.3695	0
0.36975	0
0.37	0
0.37025	0
0.3705	0
0.37075	0
0.371	0
0.37125	0
0.3715	0
0.37175	0
0.372	0
0.37225	0
0.3725	0
0.37275	0
0.373	0
0.37325	0
0.3735	0
0.37375	0
0.374	0
0.37425	0
0.3745	0
0.37475	0
0.375	0
0.37525	0
0.3755	0
0.37575	0
0.376	0
0.37625	0
0.3765	0
0.37675	0
0.377	0
0.37725	0
0.3775	0
0.37775	0
0.378	0
0.37825	0
0.3785	0
0.37875	0
0.379	0
0.37925	0
0.3795	0
0.37975	0
0.38	0
0.38025	0
0.3805	0
0.38075	0
0.381	0
0.38125	0
0.3815	0
0.38175	0
0.382	0
0.38225	0
0.3825	0
0.38275	0
0.383	0
0.38325	0
0.3835	0
0.38375	0
0.384	0
0.38425	0
0.3845	0
0.38475	0
0.385	0
0.38525	0
0.3855	0
0.38575	0
0.386	0
0.38625	0
0.3865	0
0.38675	0
0.387	0
0.38725	0
0.3875	0
0.38775	0
0.388	0
0.38825	0
0.3885	0
0.38875	0
0.389	0
0.38925	0
0.3895	0
0.38975	0
0.39	0
0.39025	0
0.3905	0
0.39075	0
0.391	0
0.39125	0
0.3915	0
0.39175	0
0.392	0
0.39225	0
0.3925	0
0.39275	0
0.393	0
0.39325	0
0.3935	0
0.39375	0
0.394	0
0.39425	0
0.3945	0
0.39475	0
0.395	0
0.39525	0
0.3955	0
0.39575	0
0.396	0
0.39625	0
0.3965	0
0.39675	0
0.397	0
0.39725	0
0.3975	0
0.39775	0
0.398	0
0.39825	0
0.3985	0
0.39875	0
0.399	0
0.39925	0
0.3995	0
0.39975	0
0.4	0
0.40025	0
0.4005	0
0.40075	0
0.401	0
0.40125	0
0.4015	0
0.40175	0
0.402	0
0.40225	0
0.4025	0
0.40275	0
0.403	0
0.40325	0
0.4035	0
0.40375	0
0.404	0
0.40425	0
0.4045	0
0.40475	0
0.405	0
0.40525	0
0.4055	0
0.40575	0
0.406	0
0.40625	0
0.4065	0
0.40675	0
0.407	0
0.40725	0
0.4075	0
0.40775	0
0.408	0
0.40825	0
0.4085	0
0.40875	0
0.409	0
0.40925	0
0.4095	0
0.40975	0
0.41	0
0.41025	0
0.4105	0
0.41075	0
0.411	0
0.41125	0
0.4115	0
0.41175	0
0.412	0
0.41225	0
0.4125	0
0.41275	0
0.413	0
0.41325	0
0.4135	0
0.41375	0
0.414	0
0.41425	0
0.4145	0
0.41475	0
0.415	0
0.41525	0
0.4155	0
0.41575	0
0.416	0
0.41625	0
0.4165	0
0.41675	0
0.417	0
0.41725	0
0.4175	0
0.41775	0
0.418	0
0.41825	0
0.4185	0
0.41875	0
0.419	0
0.41925	0
0.4195	0
0.41975	0
0.42	0
0.42025	0
0.4205	0
0.42075	0
0.421	0
0.42125	0
0.4215	0
0.42175	0
0.422	0
0.42225	0
0.4225	0
0.42275	0
0.423	0
0.42325	0
0.4235	0
0.42375	0
0.424	0
0.42425	0
0.4245	0
0.42475	0
0.425	0
0.42525	0
0.4255	0
0.42575	0
0.426	0
0.42625	0
0.4265	0
0.42675	0
0.427	0
0.42725	0
0.4275	0
0.42775	0
0.428	0
0.42825	0
0.4285	0
0.42875	0
0.429	0
0.42925	0
0.4295	0
0.42975	0
0.43	0
0.43025	0
0.4305	0
0.43075	0
0.431	0
0.43125	0
0.4315	0
0.43175	0
0.432	0
0.43225	0
0.4325	0
0.43275	0
0.433	0
0.43325	0
0.4335	0
0.43375	0
0.434	0
0.43425	0
0.4345	0
0.43475	0
0.435	0
0.43525	0
0.4355	0
0.43575	0
0.436	0
0.43625	0
0.4365	0
0.43675	0
0.437	0
0.43725	0
0.4375	0
0.43775	0
0.438	0
0.43825	0
0.4385	0
0.43875	0
0.439	0
0.43925	0
0.4395	0
0.43975	0
0.44	0
0.44025	0
0.4405	0
0.44075	0
0.441	0
0.44125	0
0.4415	0
0.44175	0
0.442	0
0.44225	0
0.4425	0
0.44275	0
0.443	0
0.44325	0
0.4435	0
0.44375	0
0.444	0
0.44425	0
0.4445	0
0.44475	0
0.445	0
0.44525	0
0.4455	0
0.44575	0
0.446	0
0.44625	0
0.4465	0
0.44675	0
0.447	0
0.44725	0
0.4475	0
0.44775	0
0.448	0
0.44825	0
0.4485	0
0.44875	0
0.449	0
0.44925	0
0.4495	0
0.44975	0
0.45	0
0.45025	0
0.4505	0
0.45075	0
0.451	0
0.45125	0
0.4515	0
0.45175	0
0.452	0
0.45225	0
0.4525	0
0.45275	0
0.453	0
0.45325	0
0.4535	0
0.45375	0
0.454	0
0.45425	0
0.4545	0
0.45475	0
0.455	0
0.45525	0
0.4555	0
0.45575	0
0.456	0
0.45625	0
0.4565	0
0.45675	0
0.457	0
0.45725	0
0.4575	0
0.45775	0
0.458	0
0.45825	0
0.4585	0
0.45875	0
0.459	0
0.45925	0
0.4595	0
0.45975	0
0.46	0
0.46025	0
0.4605	0
0.46075	0
0.461	0
0.46125	0
0.4615	0
0.46175	0
0.462	0
0.46225	0
0.4625	0
0.46275	0
0.463	0
0.46325	0
0.4635	0
0.46375	0
0.464	0
0.46425	0
0.4645	0
0.46475	0
0.465	0
0.46525	0
0.4655	0
0.46575	0
0.466	0
0.46625	0
0.4665	0
0.46675	0
0.467	0
0.46725	0
0.4675	0
0.46775	0
0.468	0
0.46825	0
0.4685	0
0.46875	0
0.469	0
0.46925	0
0.4695	0
0.46975	0
0.47	0
0.47025	0
0.4705	0
0.47075	0
0.471	0
0.47125	0
0.4715	0
0.47175	0
0.472	0
0.47225	0
0.4725	0
0.47275	0
0.473	0
0.47325	0
0.4735	0
0.47375	0
0.474	0
0.47425	0
0.4745	0
0.47475	0
0.475	0
0.47525	0
0.4755	0
0.47575	0
0.476	0
0.47625	0
0.4765	0
0.47675	0
0.477	0
0.47725	0
0.4775	0
0.47775	0
0.478	0
0.47825	0
0.4785	0
0.47875	0
0.479	0
0.47925	0
0.4795	0
0.47975	0
0.48	0
0.48025	0
0.4805	0
0.48075	0
0.481	0
0.48125	0
0.4815	0
0.48175	0
0.482	0
0.48225	0
0.4825	0
0.48275	0
0.483	0
0.48325	0
0.4835	0
0.48375	0
0.484	0
0.48425	0
0.4845	0
0.48475	0
0.485	0
0.48525	0
0.4855	0
0.48575	0
0.486	0
0.48625	0
0.4865	0
0.48675	0
0.487	0
0.48725	0
0.4875	0
0.48775	0
0.488	0
0.48825	0
0.4885	0
0.48875	0
0.489	0
0.48925	0
0.4895	0
0.48975	0
0.49	0
0.49025	0
0.4905	0
0.49075	0
0.491	0
0.49125	0
0.4915	0
0.49175	0
0.492	0
0.49225	0
0.4925	0
0.49275	0
0.493	0
0.49325	0
0.4935	0
0.49375	0
0.494	0
0.49425	0
0.4945	0
0.49475	0
0.495	0
0.49525	0
0.4955	0
0.49575	0
0.496	0
0.49625	0
0.4965	0
0.49675	0
0.497	0
0.49725	0
0.4975	0
0.49775	0
0.498	0
0.49825	0
0.4985	0
0.49875	0
0.499	0
0.49925	0
0.4995	0
0.49975	0
0.5	0
0.50025	0
0.5005	0
0.50075	0
0.501	0
0.50125	0
0.5015	0
0.50175	0
0.502	0
0.50225	0
0.5025	0
0.50275	0
0.503	0
0.50325	0
0.5035	0
0.50375	0
0.504	0
0.50425	0
0.5045	0
0.50475	0
0.505	0
0.50525	0
0.5055	0
0.50575	0
0.506	0
0.50625	0
0.5065	0
0.50675	0
0.507	0
0.50725	0
0.5075	0
0.50775	0
0.508	0
0.50825	0
0.5085	0
0.50875	0
0.509	0
0.50925	0
0.5095	0
0.50975	0
0.51	0
0.51025	0
0.5105	0
0.51075	0
0.511	0
0.51125	0
0.5115	0
0.51175	0
0.512	0
0.51225	0
0.5125	0
0.51275	0
0.513	0
0.51325	0
0.5135	0
0.51375	0
0.514	0
0.51425	0
0.5145	0
0.51475	0
0.515	0
0.51525	0
0.5155	0
0.51575	0
0.516	0
0.51625	0
0.5165	0
0.51675	0
0.517	0
0.51725	0
0.5175	0
0.51775	0
0.518	0
0.51825	0
0.5185	0
0.51875	0
0.519	0
0.51925	0
0.5195	0
0.51975	0
0.52	0
0.52025	0
0.5205	0
0.52075	0
0.521	0
0.52125	0
0.5215	0
0.52175	0
0.522	0
0.52225	0
0.5225	0
0.52275	0
0.523	0
0.52325	0
0.5235	0
0.52375	0
0.524	0
0.52425	0
0.5245	0
0.52475	0
0.525	0
0.52525	0
0.5255	0
0.52575	0
0.526	0
0.52625	0
0.5265	0
0.52675	0
0.527	0
0.52725	0
0.5275	0
0.52775	0
0.528	0
0.52825	0
0.5285	0
0.52875	0
0.529	0
0.52925	0
0.5295	0
0.52975	0
0.53	0
0.53025	0
0.5305	0
0.53075	0
0.531	0
0.53125	0
0.5315	0
0.53175	0
0.532	0
0.53225	0
0.5325	0
0.53275	0
0.533	0
0.53325	0
0.5335	0
0.53375	0
0.534	0
0.53425	0
0.5345	0
0.53475	0
0.535	0
0.53525	0
0.5355	0
0.53575	0
0.536	0
0.53625	0
0.5365	0
0.53675	0
0.537	0
0.53725	0
0.5375	0
0.53775	0
0.538	0
0.53825	0
0.5385	0
0.53875	0
0.539	0
0.53925	0
0.5395	0
0.53975	0
0.54	0
0.54025	0
0.5405	0
0.54075	0
0.541	0
0.54125	0
0.5415	0
0.54175	0
0.542	0
0.54225	0
0.5425	0
0.54275	0
0.543	0
0.54325	0
0.5435	0
0.54375	0
0.544	0
0.54425	0
0.5445	0
0.54475	0
0.545	0
0.54525	0
0.5455	0
0.54575	0
0.546	0
0.54625	0
0.5465	0
0.54675	0
0.547	0
0.54725	0
0.5475	0
0.54775	0
0.548	0
0.54825	0
0.5485	0
0.54875	0
0.549	0
0.54925	0
0.5495	0
0.54975	0
0.55	0
0.55025	0
0.5505	0
0.55075	0
0.551	0
0.55125	0
0.5515	0
0.55175	0
0.552	0
0.55225	0
0.5525	0
0.55275	0
0.553	0
0.55325	0
0.5535	0
0.55375	0
0.554	0
0.55425	0
0.5545	0
0.55475	0
0.555	0
0.55525	0
0.5555	0
0.55575	0
0.556	0
0.55625	0
0.5565	0
0.55675	0
0.557	0
0.55725	0
0.5575	0
0.55775	0
0.558	0
0.55825	0
0.5585	0
0.55875	0
0.559	0
0.55925	0
0.5595	0
0.55975	0
0.56	0
0.56025	0
0.5605	0
0.56075	0
0.561	0
0.56125	0
0.5615	0
0.56175	0
0.562	0
0.56225	0
0.5625	0
0.56275	0
0.563	0
0.56325	0
0.5635	0
0.56375	0
0.564	0
0.56425	0
0.5645	0
0.56475	0
0.565	0
0.56525	0
0.5655	0
0.56575	0
0.566	0
0.56625	0
0.5665	0
0.56675	0
0.567	0
0.56725	0
0.5675	0
0.56775	0
0.568	0
0.56825	0
0.5685	0
0.56875	0
0.569	0
0.56925	0
0.5695	0
0.56975	0
0.57	0
0.57025	0
0.5705	0
0.57075	0
0.571	0
0.57125	0
0.5715	0
0.57175	0
0.572	0
0.57225	0
0.5725	0
0.57275	0
0.573	0
0.57325	0
0.5735	0
0.57375	0
0.574	0
0.57425	0
0.5745	0
0.57475	0
0.575	0
0.57525	0
0.5755	0
0.57575	0
0.576	0
0.57625	0
0.5765	0
0.57675	0
0.577	0
0.57725	0
0.5775	0
0.57775	0
0.578	0
0.57825	0
0.5785	0
0.57875	0
0.579	0
0.57925	0
0.5795	0
0.57975	0
0.58	0
0.58025	0
0.5805	0
0.58075	0
0.581	0
0.58125	0
0.5815	0
0.58175	0
0.582	0
0.58225	0
0.5825	0
0.58275	0
0.583	0
0.58325	0
0.5835	0
0.58375	0
0.584	0
0.58425	0
0.5845	0
0.58475	0
0.585	0
0.58525	0
0.5855	0
0.58575	0
0.586	0
0.58625	0
0.5865	0
0.58675	0
0.587	0
0.58725	0
0.5875	0
0.58775	0
0.588	0
0.58825	0
0.5885	0
0.58875	0
0.589	0
0.58925	0
0.5895	0
0.58975	0
0.59	0
0.59025	0
0.5905	0
0.59075	0
0.591	0
0.59125	0
0.5915	0
0.59175	0
0.592	0
0.59225	0
0.5925	0
0.59275	0
0.593	0
0.59325	0
0.5935	0
0.59375	0
0.594	0
0.59425	0
0.5945	0
0.59475	0
0.595	0
0.59525	0
0.5955	0
0.59575	0
0.596	0
0.59625	0
0.5965	0
0.59675	0
0.597	0
0.59725	0
0.5975	0
0.59775	0
0.598	0
0.59825	0
0.5985	0
0.59875	0
0.599	0
0.59925	0
0.5995	0
0.59975	0
0.6	0
0.60025	0
0.6005	0
0.60075	0
0.601	0
0.60125	0
0.6015	0
0.60175	0
0.602	0
0.60225	0
0.6025	0
0.60275	0
0.603	0
0.60325	0
0.6035	0
0.60375	0
0.604	0
0.60425	0
0.6045	0
0.60475	0
0.605	0
0.60525	0
0.6055	0
0.60575	0
0.606	0
0.60625	0
0.6065	0
0.60675	0
0.607	0
0.60725	0
0.6075	0
0.60775	0
0.608	0
0.60825	0
0.6085	0
0.60875	0
0.609	0
0.60925	0
0.6095	0
0.60975	0
0.61	0
0.61025	0
0.6105	0
0.61075	0
0.611	0
0.61125	0
0.6115	0
0.61175	0
0.612	0
0.61225	0
0.6125	0
0.61275	0
0.613	0
0.61325	0
0.6135	0
0.61375	0
0.614	0
0.61425	0
0.6145	0
0.61475	0
0.615	0
0.61525	0
0.6155	0
0.61575	0
0.616	0
0.61625	0
0.6165	0
0.61675	0
0.617	0
0.61725	0
0.6175	0
0.61775	0
0.618	0
0.61825	0
0.6185	0
0.61875	0
0.619	0
0.61925	0
0.6195	0
0.61975	0
0.62	0
0.62025	0
0.6205	0
0.62075	0
0.621	0
0.62125	0
0.6215	0
0.62175	0
0.622	0
0.62225	0
0.6225	0
0.62275	0
0.623	0
0.62325	0
0.6235	0
0.62375	0
0.624	0
0.62425	0
0.6245	0
0.62475	0
0.625	0
0.62525	0
0.6255	0
0.62575	0
0.626	0
0.62625	0
0.6265	0
0.62675	0
0.627	0
0.62725	0
0.6275	0
0.62775	0
0.628	0
0.62825	0
0.6285	0
0.62875	0
0.629	0
0.62925	0
0.6295	0
0.62975	0
0.63	0
0.63025	0
0.6305	0
0.63075	0
0.631	0
0.63125	0
0.6315	0
0.63175	0
0.632	0
0.63225	0
0.6325	0
0.63275	0
0.633	0
0.63325	0
0.6335	0
0.63375	0
0.634	0
0.63425	0
0.6345	0
0.63475	0
0.635	0
0.63525	0
0.6355	0
0.63575	0
0.636	0
0.63625	0
0.6365	0
0.63675	0
0.637	0
0.63725	0
0.6375	0
0.63775	0
0.638	0
0.63825	0
0.6385	0
0.63875	0
0.639	0
0.63925	0
0.6395	0
0.63975	0
0.64	0
0.64025	0
0.6405	0
0.64075	0
0.641	0
0.64125	0
0.6415	0
0.64175	0
0.642	0
0.64225	0
0.6425	0
0.64275	0
0.643	0
0.64325	0
0.6435	0
0.64375	0
0.644	0
0.64425	0
0.6445	0
0.64475	0
0.645	0
0.64525	0
0.6455	0
0.64575	0
0.646	0
0.64625	0
0.6465	0
0.64675	0
0.647	0
0.64725	0
0.6475	0
0.64775	0
0.648	0
0.64825	0
0.6485	0
0.64875	0
0.649	0
0.64925	0
0.6495	0
0.64975	0
0.65	0
0.65025	0
0.6505	0
0.65075	0
0.651	0
0.65125	0
0.6515	0
0.65175	0
0.652	0
0.65225	0
0.6525	0
0.65275	0
0.653	0
0.65325	0
0.6535	0
0.65375	0
0.654	0
0.65425	0
0.6545	0
0.65475	0
0.655	0
0.65525	0
0.6555	0
0.65575	0
0.656	0
0.65625	0
0.6565	0
0.65675	0
0.657	0
0.65725	0
0.6575	0
0.65775	0
0.658	0
0.65825	0
0.6585	0
0.65875	0
0.659	0
0.65925	0
0.6595	0
0.65975	0
0.66	0
0.66025	0
0.6605	0
0.66075	0
0.661	0
0.66125	0
0.6615	0
0.66175	0
0.662	0
0.66225	0
0.6625	0
0.66275	0
0.663	0
0.66325	0
0.6635	0
0.66375	0
0.664	0
0.66425	0
0.6645	0
0.66475	0
0.665	0
0.66525	0
0.6655	0
0.66575	0
0.666	0
0.66625	0
0.6665	0
0.66675	0
0.667	0
0.66725	0
0.6675	0
0.66775	0
0.668	0
0.66825	0
0.6685	0
0.66875	0
0.669	0
0.66925	0
0.6695	0
0.66975	0
0.67	0
0.67025	0
0.6705	0
0.67075	0
0.671	0
0.67125	0
0.6715	0
0.67175	0
0.672	0
0.67225	0
0.6725	0
0.67275	0
0.673	0
0.67325	0
0.6735	0
0.67375	0
0.674	0
0.67425	0
0.6745	0
0.67475	0
0.675	0
0.67525	0
0.6755	0
0.67575	0
0.676	0
0.67625	0
0.6765	0
0.67675	0
0.677	0
0.67725	0
0.6775	0
0.67775	0
0.678	0
0.67825	0
0.6785	0
0.67875	0
0.679	0
0.67925	0
0.6795	0
0.67975	0
0.68	0
0.68025	0
0.6805	0
0.68075	0
0.681	0
0.68125	0
0.6815	0
0.68175	0
0.682	0
0.68225	0
0.6825	0
0.68275	0
0.683	0
0.68325	0
0.6835	0
0.68375	0
0.684	0
0.68425	0
0.6845	0
0.68475	0
0.685	0
0.68525	0
0.6855	0
0.68575	0
0.686	0
0.68625	0
0.6865	0
0.68675	0
0.687	0
0.68725	0
0.6875	0
0.68775	0
0.688	0
0.68825	0
0.6885	0
0.68875	0
0.689	0
0.68925	0
0.6895	0
0.68975	0
0.69	0
0.69025	0
0.6905	0
0.69075	0
0.691	0
0.69125	0
0.6915	0
0.69175	0
0.692	0
0.69225	0
0.6925	0
0.69275	0
0.693	0
0.69325	0
0.6935	0
0.69375	0
0.694	0
0.69425	0
0.6945	0
0.69475	0
0.695	0
0.69525	0
0.6955	0
0.69575	0
0.696	0
0.69625	0
0.6965	0
0.69675	0
0.697	0
0.69725	0
0.6975	0
0.69775	0
0.698	0
0.69825	0
0.6985	0
0.69875	0
0.699	0
0.69925	0
0.6995	0
0.69975	0
0.7	0
0.70025	0
0.7005	0
0.70075	0
0.701	0
0.70125	0
0.7015	0
0.70175	0
0.702	0
0.70225	0
0.7025	0
0.70275	0
0.703	0
0.70325	0
0.7035	0
0.70375	0
0.704	0
0.70425	0
0.7045	0
0.70475	0
0.705	0
0.70525	0
0.7055	0
0.70575	0
0.706	0
0.70625	0
0.7065	0
0.70675	0
0.707	0
0.70725	0
0.7075	0
0.70775	0
0.708	0
0.70825	0
0.7085	0
0.70875	0
0.709	0
0.70925	0
0.7095	0
0.70975	0
0.71	0
0.71025	0
0.7105	0
0.71075	0
0.711	0
0.71125	0
0.7115	0
0.71175	0
0.712	0
0.71225	0
0.7125	0
0.71275	0
0.713	0
0.71325	0
0.7135	0
0.71375	0
0.714	0
0.71425	0
0.7145	0
0.71475	0
0.715	0
0.71525	0
0.7155	0
0.71575	0
0.716	0
0.71625	0
0.7165	0
0.71675	0
0.717	0
0.71725	0
0.7175	0
0.71775	0
0.718	0
0.71825	0
0.7185	0
0.71875	0
0.719	0
0.71925	0
0.7195	0
0.71975	0
0.72	0
0.72025	0
0.7205	0
0.72075	0
0.721	0
0.72125	0
0.7215	0
0.72175	0
0.722	0
0.72225	0
0.7225	0
0.72275	0
0.723	0
0.72325	0
0.7235	0
0.72375	0
0.724	0
0.72425	0
0.7245	0
0.72475	0
0.725	0
0.72525	0
0.7255	0
0.72575	0
0.726	0
0.72625	0
0.7265	0
0.72675	0
0.727	0
0.72725	0
0.7275	0
0.72775	0
0.728	0
0.72825	0
0.7285	0
0.72875	0
0.729	0
0.72925	0
0.7295	0
0.72975	0
0.73	0
0.73025	0
0.7305	0
0.73075	0
0.731	0
0.73125	0
0.7315	0
0.73175	0
0.732	0
0.73225	0
0.7325	0
0.73275	0
0.733	0
0.73325	0
0.7335	0
0.73375	0
0.734	0
0.73425	0
0.7345	0
0.73475	0
0.735	0
0.73525	0
0.7355	0
0.73575	0
0.736	0
0.73625	0
0.7365	0
0.73675	0
0.737	0
0.73725	0
0.7375	0
0.73775	0
0.738	0
0.73825	0
0.7385	0
0.73875	0
0.739	0
0.73925	0
0.7395	0
0.73975	0
0.74	0
0.74025	0
0.7405	0
0.74075	0
0.741	0
0.74125	0
0.7415	0
0.74175	0
0.742	0
0.74225	0
0.7425	0
0.74275	0
0.743	0
0.74325	0
0.7435	0
0.74375	0
0.744	0
0.74425	0
0.7445	0
0.74475	0
0.745	0
0.74525	0
0.7455	0
0.74575	0
0.746	0
0.74625	0
0.7465	0
0.74675	0
0.747	0
0.74725	0
0.7475	0
0.74775	0
0.748	0
0.74825	0
0.7485	0
0.74875	0
0.749	0
0.74925	0
0.7495	0
0.74975	0
0.75	0
0.75025	0
0.7505	0
0.75075	0
0.751	0
0.75125	0
0.7515	0
0.75175	0
0.752	0
0.75225	0
0.7525	0
0.75275	0
0.753	0
0.75325	0
0.7535	0
0.75375	0
0.754	0
0.75425	0
0.7545	0
0.75475	0
0.755	0
0.75525	0
0.7555	0
0.75575	0
0.756	0
0.75625	0
0.7565	0
0.75675	0
0.757	0
0.75725	0
0.7575	0
0.75775	0
0.758	0
0.75825	0
0.7585	0
0.75875	0
0.759	0
0.75925	0
0.7595	0
0.75975	0
0.76	0
0.76025	0
0.7605	0
0.76075	0
0.761	0
0.76125	0
0.7615	0
0.76175	0
0.762	0
0.76225	0
0.7625	0
0.76275	0
0.763	0
0.76325	0
0.7635	0
0.76375	0
0.764	0
0.76425	0
0.7645	0
0.76475	0
0.765	0
0.76525	0
0.7655	0
0.76575	0
0.766	0
0.76625	0
0.7665	0
0.76675	0
0.767	0
0.76725	0
0.7675	0
0.76775	0
0.768	0
0.76825	0
0.7685	0
0.76875	0
0.769	0
0.76925	0
0.7695	0
0.76975	0
0.77	0
0.77025	0
0.7705	0
0.77075	0
0.771	0
0.77125	0
0.7715	0
0.77175	0
0.772	0
0.77225	0
0.7725	0
0.77275	0
0.773	0
0.77325	0
0.7735	0
0.77375	0
0.774	0
0.77425	0
0.7745	0
0.77475	0
0.775	0
0.77525	0
0.7755	0
0.77575	0
0.776	0
0.77625	0
0.7765	0
0.77675	0
0.777	0
0.77725	0
0.7775	0
0.77775	0
0.778	0
0.77825	0
0.7785	0
0.77875	0
0.779	0
0.77925	0
0.7795	0
0.77975	0
0.78	0
0.78025	0
0.7805	0
0.78075	0
0.781	0
0.78125	0
0.7815	0
0.78175	0
0.782	0
0.78225	0
0.7825	0
0.78275	0
0.783	0
0.78325	0
0.7835	0
0.78375	0
0.784	0
0.78425	0
0.7845	0
0.78475	0
0.785	0
0.78525	0
0.7855	0
0.78575	0
0.786	0
0.78625	0
0.7865	0
0.78675	0
0.787	0
0.78725	0
0.7875	0
0.78775	0
0.788	0
0.78825	0
0.7885	0
0.78875	0
0.789	0
0.78925	0
0.7895	0
0.78975	0
0.79	0
0.79025	0
0.7905	0
0.79075	0
0.791	0
0.79125	0
0.7915	0
0.79175	0
0.792	0
0.79225	0
0.7925	0
0.79275	0
0.793	0
0.79325	0
0.7935	0
0.79375	0
0.794	0
0.79425	0
0.7945	0
0.79475	0
0.795	0
0.79525	0
0.7955	0
0.79575	0
0.796	0
0.79625	0
0.7965	0
0.79675	0
0.797	0
0.79725	0
0.7975	0
0.79775	0
0.798	0
0.79825	0
0.7985	0
0.79875	0
0.799	0
0.79925	0
0.7995	0
0.79975	0
0.8	0
0.80025	0
0.8005	0
0.80075	0
0.801	0
0.80125	0
0.8015	0
0.80175	0
0.802	0
0.80225	0
0.8025	0
0.80275	0
0.803	0
0.80325	0
0.8035	0
0.80375	0
0.804	0
0.80425	0
0.8045	0
0.80475	0
0.805	0
0.80525	0
0.8055	0
0.80575	0
0.806	0
0.80625	0
0.8065	0
0.80675	0
0.807	0
0.80725	0
0.8075	0
0.80775	0
0.808	0
0.80825	0
0.8085	0
0.80875	0
0.809	0
0.80925	0
0.8095	0
0.80975	0
0.81	0
0.81025	0
0.8105	0
0.81075	0
0.811	0
0.81125	0
0.8115	0
0.81175	0
0.812	0
0.81225	0
0.8125	0
0.81275	0
0.813	0
0.81325	0
0.8135	0
0.81375	0
0.814	0
0.81425	0
0.8145	0
0.81475	0
0.815	0
0.81525	0
0.8155	0
0.81575	0
0.816	0
0.81625	0
0.8165	0
0.81675	0
0.817	0
0.81725	0
0.8175	0
0.81775	0
0.818	0
0.81825	0
0.8185	0
0.81875	0
0.819	0
0.81925	0
0.8195	0
0.81975	0
0.82	0
0.82025	0
0.8205	0
0.82075	0
0.821	0
0.82125	0
0.8215	0
0.82175	0
0.822	0
0.82225	0
0.8225	0
0.82275	0
0.823	0
0.82325	0
0.8235	0
0.82375	0
0.824	0
0.82425	0
0.8245	0
0.82475	0
0.825	0
0.82525	0
0.8255	0
0.82575	0
0.826	0
0.82625	0
0.8265	0
0.82675	0
0.827	0
0.82725	0
0.8275	0
0.82775	0
0.828	0
0.82825	0
0.8285	0
0.82875	0
0.829	0
0.82925	0
0.8295	0
0.82975	0
0.83	0
0.83025	0
0.8305	0
0.83075	0
0.831	0
0.83125	0
0.8315	0
0.83175	0
0.832	0
0.83225	0
0.8325	0
0.83275	0
0.833	0
0.83325	0
0.8335	0
0.83375	0
0.834	0
0.83425	0
0.8345	0
0.83475	0
0.835	0
0.83525	0
0.8355	0
0.83575	0
0.836	0
0.83625	0
0.8365	0
0.83675	0
0.837	0
0.83725	0
0.8375	0
0.83775	0
0.838	0
0.83825	0
0.8385	0
0.83875	0
0.839	0
0.83925	0
0.8395	0
0.83975	0
0.84	0
0.84025	0
0.8405	0
0.84075	0
0.841	0
0.84125	0
0.8415	0
0.84175	0
0.842	0
0.84225	0
0.8425	0
0.84275	0
0.843	0
0.84325	0
0.8435	0
0.84375	0
0.844	0
0.84425	0
0.8445	0
0.84475	0
0.845	0
0.84525	0
0.8455	0
0.84575	0
0.846	0
0.84625	0
0.8465	0
0.84675	0
0.847	0
0.84725	0
0.8475	0
0.84775	0
0.848	0
0.84825	0
0.8485	0
0.84875	0
0.849	0
0.84925	0
0.8495	0
0.84975	0
0.85	0
0.85025	0
0.8505	0
0.85075	0
0.851	0
0.85125	0
0.8515	0
0.85175	0
0.852	0
0.85225	0
0.8525	0
0.85275	0
0.853	0
0.85325	0
0.8535	0
0.85375	0
0.854	0
0.85425	0
0.8545	0
0.85475	0
0.855	0
0.85525	0
0.8555	0
0.85575	0
0.856	0
0.85625	0
0.8565	0
0.85675	0
0.857	0
0.85725	0
0.8575	0
0.85775	0
0.858	0
0.85825	0
0.8585	0
0.85875	0
0.859	0
0.85925	0
0.8595	0
0.85975	0
0.86	0
0.86025	0
0.8605	0
0.86075	0
0.861	0
0.86125	0
0.8615	0
0.86175	0
0.862	0
0.86225	0
0.8625	0
0.86275	0
0.863	0
0.86325	0
0.8635	0
0.86375	0
0.864	0
0.86425	0
0.8645	0
0.86475	0
0.865	0
0.86525	0
0.8655	0
0.86575	0
0.866	0
0.86625	0
0.8665	0
0.86675	0
0.867	0
0.86725	0
0.8675	0
0.86775	0
0.868	0
0.86825	0
0.8685	0
0.86875	0
0.869	0
0.86925	0
0.8695	0
0.86975	0
0.87	0
0.87025	0
0.8705	0
0.87075	0
0.871	0
0.87125	0
0.8715	0
0.87175	0
0.872	0
0.87225	0
0.8725	0
0.87275	0
0.873	0
0.87325	0
0.8735	0
0.87375	0
0.874	0
0.87425	0
0.8745	0
0.87475	0
0.875	0
0.87525	0
0.8755	0
0.87575	0
0.876	0
0.87625	0
0.8765	0
0.87675	0
0.877	0
0.87725	0
0.8775	0
0.87775	0
0.878	0
0.87825	0
0.8785	0
0.87875	0
0.879	0
0.87925	0
0.8795	0
0.87975	0
0.88	0
0.88025	0
0.8805	0
0.88075	0
0.881	0
0.88125	0
0.8815	0
0.88175	0
0.882	0
0.88225	0
0.8825	0
0.88275	0
0.883	0
0.88325	0
0.8835	0
0.88375	0
0.884	0
0.88425	0
0.8845	0
0.88475	0
0.885	0
0.88525	0
0.8855	0
0.88575	0
0.886	0
0.88625	0
0.8865	0
0.88675	0
0.887	0
0.88725	0
0.8875	0
0.88775	0
0.888	0
0.88825	0
0.8885	0
0.88875	0
0.889	0
0.88925	0
0.8895	0
0.88975	0
0.89	0
0.89025	0
0.8905	0
0.89075	0
0.891	0
0.89125	0
0.8915	0
0.89175	0
0.892	0
0.89225	0
0.8925	0
0.89275	0
0.893	0
0.89325	0
0.8935	0
0.89375	0
0.894	0
0.89425	0
0.8945	0
0.89475	0
0.895	0
0.89525	0
0.8955	0
0.89575	0
0.896	0
0.89625	0
0.8965	0
0.89675	0
0.897	0
0.89725	0
0.8975	0
0.89775	0
0.898	0
0.89825	0
0.8985	0
0.89875	0
0.899	0
0.89925	0
0.8995	0
0.89975	0
0.9	0
0.90025	0
0.9005	0
0.90075	0
0.901	0
0.90125	0
0.9015	0
0.90175	0
0.902	0
0.90225	0
0.9025	0
0.90275	0
0.903	0
0.90325	0
0.9035	0
0.90375	0
0.904	0
0.90425	0
0.9045	0
0.90475	0
0.905	0
0.90525	0
0.9055	0
0.90575	0
0.906	0
0.90625	0
0.9065	0
0.90675	0
0.907	0
0.90725	0
0.9075	0
0.90775	0
0.908	0
0.90825	0
0.9085	0
0.90875	0
0.909	0
0.90925	0
0.9095	0
0.90975	0
0.91	0
0.91025	0
0.9105	0
0.91075	0
0.911	0
0.91125	0
0.9115	0
0.91175	0
0.912	0
0.91225	0
0.9125	0
0.91275	0
0.913	0
0.91325	0
0.9135	0
0.91375	0
0.914	0
0.91425	0
0.9145	0
0.91475	0
0.915	0
0.91525	0
0.9155	0
0.91575	0
0.916	0
0.91625	0
0.9165	0
0.91675	0
0.917	0
0.91725	0
0.9175	0
0.91775	0
0.918	0
0.91825	0
0.9185	0
0.91875	0
0.919	0
0.91925	0
0.9195	0
0.91975	0
0.92	0
0.92025	0
0.9205	0
0.92075	0
0.921	0
0.92125	0
0.9215	0
0.92175	0
0.922	0
0.92225	0
0.9225	0
0.92275	0
0.923	0
0.92325	0
0.9235	0
0.92375	0
0.924	0
0.92425	0
0.9245	0
0.92475	0
0.925	0
0.92525	0
0.9255	0
0.92575	0
0.926	0
0.92625	0
0.9265	0
0.92675	0
0.927	0
0.92725	0
0.9275	0
0.92775	0
0.928	0
0.92825	0
0.9285	0
0.92875	0
0.929	0
0.92925	0
0.9295	0
0.92975	0
0.93	0
0.93025	0
0.9305	0
0.93075	0
0.931	0
0.93125	0
0.9315	0
0.93175	0
0.932	0
0.93225	0
0.9325	0
0.93275	0
0.933	0
0.93325	0
0.9335	0
0.93375	0
0.934	0
0.93425	0
0.9345	0
0.93475	0
0.935	0
0.93525	0
0.9355	0
0.93575	0
0.936	0
0.93625	0
0.9365	0
0.93675	0
0.937	0
0.93725	0
0.9375	0
0.93775	0
0.938	0
0.93825	0
0.9385	0
0.93875	0
0.939	0
0.93925	0
0.9395	0
0.93975	0
0.94	0
0.94025	0
0.9405	0
0.94075	0
0.941	0
0.94125	0
0.9415	0
0.94175	0
0.942	0
0.94225	0
0.9425	0
0.94275	0
0.943	0
0.94325	0
0.9435	0
0.94375	0
0.944	0
0.94425	0
0.9445	0
0.94475	0
0.945	0
0.94525	0
0.9455	0
0.94575	0
0.946	0
0.94625	0
0.9465	0
0.94675	0
0.947	0
0.94725	0
0.9475	0
0.94775	0
0.948	0
0.94825	0
0.9485	0
0.94875	0
0.949	0
0.94925	0
0.9495	0
0.94975	0
0.95	0
0.95025	0
0.9505	0
0.95075	0
0.951	0
0.95125	0
0.9515	0
0.95175	0
0.952	0
0.95225	0
0.9525	0
0.95275	0
0.953	0
0.95325	0
0.9535	0
0.95375	0
0.954	0
0.95425	0
0.9545	0
0.95475	0
0.955	0
0.95525	0
0.9555	0
0.95575	0
0.956	0
0.95625	0
0.9565	0
0.95675	0
0.957	0
0.95725	0
0.9575	0
0.95775	0
0.958	0
0.95825	0
0.9585	0
0.95875	0
0.959	0
0.95925	0
0.9595	0
0.95975	0
0.96	0
0.96025	0
0.9605	0
0.96075	0
0.961	0
0.96125	0
0.9615	0
0.96175	0
0.962	0
0.96225	0
0.9625	0
0.96275	0
0.963	0
0.96325	0
0.9635	0
0.96375	0
0.964	0
0.96425	0
0.9645	0
0.96475	0
0.965	0
0.96525	0
0.9655	0
0.96575	0
0.966	0
0.96625	0
0.9665	0
0.96675	0
0.967	0
0.96725	0
0.9675	0
0.96775	0
0.968	0
0.96825	0
0.9685	0
0.96875	0
0.969	0
0.96925	0
0.9695	0
0.96975	0
0.97	0
0.97025	0
0.9705	0
0.97075	0
0.971	0
0.97125	0
0.9715	0
0.97175	0
0.972	0
0.97225	0
0.9725	0
0.97275	0
0.973	0
0.97325	0
0.9735	0
0.97375	0
0.974	0
0.97425	0
0.9745	0
0.97475	0
0.975	0
0.97525	0
0.9755	0
0.97575	0
0.976	0
0.97625	0
0.9765	0
0.97675	0
0.977	0
0.97725	0
0.9775	0
0.97775	0
0.978	0
0.97825	0
0.9785	0
0.97875	0
0.979	0
0.97925	0
0.9795	0
0.97975	0
0.98	0
0.98025	0
0.9805	0
0.98075	0
0.981	0
0.98125	0
0.9815	0
0.98175	0
0.982	0
0.98225	0
0.9825	0
0.98275	0
0.983	0
0.98325	0
0.9835	0
0.98375	0
0.984	0
0.98425	0
0.9845	0
0.98475	0
0.985	0
0.98525	0
0.9855	0
0.98575	0
0.986	0
0.98625	0
0.9865	0
0.98675	0
0.987	0
0.98725	0
0.9875	0
0.98775	0
0.988	0
0.98825	0
0.9885	0
0.98875	0
0.989	0
0.98925	0
0.9895	0
0.98975	0
0.99	0
0.99025	0
0.9905	0
0.99075	0
0.991	0
0.99125	0
0.9915	0
0.99175	0
0.992	0
0.99225	0
0.9925	0
0.99275	0
0.993	0
0.99325	0
0.9935	0
0.99375	0
0.994	0
0.99425	0
0.9945	0
0.99475	0
0.995	0
0.99525	0
0.9955	0
0.99575	0
0.996	0
0.99625	0
0.9965	0
0.99675	0
0.997	0
0.99725	0
0.9975	0
0.99775	0
0.998	0
0.99825	0
0.9985	0
0.99875	0
0.999	0
0.99925	0
0.9995	0
0.99975	0
1	0


==> P4_LBFGSB_area_variation_top_half.txt <==
0	0.579617332
0.00025	0.579617332
0.0005	0.579617332
0.00075	0.579617332
0.001	0.579617332
0.00125	0.579583121
0.0015	0.579583121
0.00175	0.579583121
0.002	0.579583121
0.00225	0.578836491
0.0025	0.578836491
0.00275	0.578836491
0.003	0.578836491
0.00325	0.578787943
0.0035	0.578787943
0.00375	0.578787943
0.004	0.578787943
0.00425	0.578733897
0.0045	0.578733897
0.00475	0.578733897
0.005	0.578733897
0.00525	0.578674352
0.0055	0.578674352
0.00575	0.578674352
0.006	0.578674352
0.00625	0.578608811
0.0065	0.578608811
0.00675	0.578608811
0.007	0.578608811
0.00725	0.578538244
0.0075	0.578538244
0.00775	0.578538244
0.008	0.578538244
0.00825	0.578462178
0.0085	0.578462178
0.00875	0.578462178
0.009	0.578462178
0.00925	0.578380577
0.0095	0.578380577
0.00975	0.578380577
0.01	0.578380577
0.01025	0.578293451
0.0105	0.578293451
0.01075	0.578293451
0.011	0.578293451
0.01125	0.578200792
0.0115	0.578200792
0.01175	0.578200792
0.012	0.578200792
0.01225	0.578102593
0.0125	0.578102593
0.01275	0.578102593
0.013	0.578102593
0.01325	0.577998847
0.0135	0.577998847
0.01375	0.577998847
0.014	0.577998847
0.01425	0.577889548
0.0145	0.577889548
0.01475	0.577889548
0.015	0.577889548
0.01525	0.577774697
0.0155	0.577774697
0.01575	0.577774697
0.016	0.577774697
0.01625	0.577654266
0.0165	0.577654266
0.01675	0.577654266
0.017	0.577654266
0.01725	0.577528255
0.0175	0.577528255
0.01775	0.577528255
0.018	0.577528255
0.01825	0.577396655
0.0185	0.577396655
0.01875	0.577396655
0.019	0.577396655
0.01925	0.577259457
0.0195	0.577259457
0.01975	0.577259457
0.02	0.577259457
0.02025	0.57711665
0.0205	0.57711665
0.02075	0.57711665
0.021	0.57711665
0.02125	0.576928456
0.0215	0.576928456
0.02175	0.576928456
0.022	0.576928456
0.02225	0.576775409
0.0225	0.576775409
0.02275	0.576775409
0.023	0.576775409
0.02325	0.576615933
0.0235	0.576615933
0.02375	0.576615933
0.024	0.576615933
0.02425	0.576450805
0.0245	0.576450805
0.02475	0.576450805
0.025	0.576450805
0.02525	0.576280011
0.0255	0.576280011
0.02575	0.576280011
0.026	0.576280011
0.02625	0.57610354
0.0265	0.57610354
0.02675	0.57610354
0.027	0.57610354
0.02725	0.575921378
0.0275	0.575921378
0.02775	0.575921378
0.028	0.575921378
0.02825	0.575733512
0.0285	0.575733512
0.02875	0.575733512
0.029	0.575733512
0.02925	0.575539934
0.0295	0.575539934
0.02975	0.575539934
0.03	0.575539934
0.03025	0.57490549
0.0305	0.57490549
0.03075	0.57490549
0.031	0.57490549
0.03125	0.574704237
0.0315	0.574704237
0.03175	0.574704237
0.032	0.574704237
0.03225	0.574496769
0.0325	0.574496769
0.03275	0.574496769
0.033	0.574496769
0.03325	0.574283996
0.0335	0.574283996
0.03375	0.574283996
0.034	0.574283996
0.03425	0.574065424
0.0345	0.574065424
0.03475	0.574065424
0.035	0.574065424
0.03525	0.573383533
0.0355	0.573383533
0.03575	0.573383533
0.036	0.573383533
0.03625	0.573143427
0.0365	0.573143427
0.03675	0.573143427
0.037	0.573143427
0.03725	0.572897376
0.0375	0.572897376
0.03775	0.572897376
0.038	0.572897376
0.03825	0.572645363
0.0385	0.572645363
0.03875	0.572645363
0.039	0.572645363
0.03925	0.57238747
0.0395	0.57238747
0.03975	0.57238747
0.04	0.57238747
0.04025	0.572123483
0.0405	0.572123483
0.04075	0.572123483
0.041	0.572123483
0.04125	0.571879904
0.0415	0.571879904
0.04175	0.571879904
0.042	0.571879904
0.04225	0.571604187
0.0425	0.571604187
0.04275	0.571604187
0.043	0.571604187
0.04325	0.57132241
0.0435	0.57132241
0.04375	0.57132241
0.044	0.57132241
0.04425	0.571034552
0.0445	0.571034552
0.04475	0.571034552
0.045	0.571034552
0.04525	0.570740592
0.0455	0.570740592
0.04575	0.570740592
0.046	0.570740592
0.04625	0.570440507
0.0465	0.570440507
0.04675	0.570440507
0.047	0.570440507
0.04725	0.570134276
0.0475	0.570134276
0.04775	0.570134276
0.048	0.570134276
0.04825	0.569824326
0.0485	0.569824326
0.04875	0.569824326
0.049	0.569824326
0.04925	0.569365478
0.0495	0.569365478
0.04975	0.569365478
0.05	0.569365478
0.05025	0.569046725
0.0505	0.569046725
0.05075	0.569046725
0.051	0.569046725
0.05125	0.568721611
0.0515	0.568721611
0.05175	0.568721611
0.052	0.568721611
0.05225	0.568390289
0.0525	0.568390289
0.05275	0.568390289
0.053	0.568390289
0.05325	0.568265159
0.0535	0.568265159
0.05375	0.568265159
0.054	0.568265159
0.05425	0.567918066
0.0545	0.567918066
0.05475	0.567918066
0.055	0.567918066
0.05525	0.567564442
0.0555	0.567564442
0.05575	0.567564442
0.056	0.567564442
0.05625	0.567206023
0.0565	0.567206023
0.05675	0.567206023
0.057	0.567206023
0.05725	0.566839784
0.0575	0.566839784
0.05775	0.566839784
0.058	0.566839784
0.05825	0.566467151
0.0585	0.566467151
0.05875	0.566467151
0.059	0.566467151
0.05925	0.566088308
0.0595	0.566088308
0.05975	0.566088308
0.06	0.566088308
0.06025	0.565702833
0.0605	0.565702833
0.06075	0.565702833
0.061	0.565702833
0.06125	0.565310871
0.0615	0.565310871
0.06175	0.565310871
0.062	0.565310871
0.06225	0.564913267
0.0625	0.564913267
0.06275	0.564913267
0.063	0.564913267
0.06325	0.564508292
0.0635	0.564508292
0.06375	0.564508292
0.064	0.564508292
0.06425	0.563928408
0.0645	0.563928408
0.06475	0.563928408
0.065	0.563928408
0.06525	0.563507104
0.0655	0.563507104
0.06575	0.563507104
0.066	0.563507104
0.06625	0.563079108
0.0665	0.563079108
0.06675	0.563079108
0.067	0.563079108
0.06725	0.562644384
0.0675	0.562644384
0.06775	0.562644384
0.068	0.562644384
0.06825	0.562202896
0.0685	0.562202896
0.06875	0.562202896
0.069	0.562202896
0.06925	0.561754608
0.0695	0.561754608
0.06975	0.561754608
0.07	0.561754608
0.07025	0.561072194
0.0705	0.561072194
0.07075	0.561072194
0.071	0.561072194
0.07125	0.560888313
0.0715	0.560888313
0.07175	0.560888313
0.072	0.560888313
0.07225	0.560413257
0.0725	0.560413257
0.07275	0.560413257
0.073	0.560413257
0.07325	0.559931252
0.0735	0.559931252
0.07375	0.559931252
0.074	0.559931252
0.07425	0.559442276
0.0745	0.559442276
0.07475	0.559442276
0.075	0.559442276
0.07525	0.558946288
0.0755	0.558946288
0.07575	0.558946288
0.076	0.558946288
0.07625	0.558443246
0.0765	0.558443246
0.07675	0.558443246
0.077	0.558443246
0.07725	0.557933109
0.0775	0.557933109
0.07775	0.557933109
0.078	0.557933109
0.07825	0.557415834
0.0785	0.557415834
0.07875	0.557415834
0.079	0.557415834
0.07925	0.556889739
0.0795	0.556889739
0.07975	0.556889739
0.08	0.556889739
0.08025	0.556358055
0.0805	0.556358055
0.08075	0.556358055
0.081	0.556358055
0.08125	0.555819099
0.0815	0.555819099
0.08175	0.555819099
0.082	0.555819099
0.08225	0.555272826
0.0825	0.555272826
0.08275	0.555272826
0.083	0.555272826
0.08325	0.554719187
0.0835	0.554719187
0.08375	0.554719187
0.084	0.554719187
0.08425	0.554158135
0.0845	0.554158135
0.08475	0.554158135
0.085	0.554158135
0.08525	0.553589621
0.0855	0.553589621
0.08575	0.553589621
0.086	0.553589621
0.08625	0.553013595
0.0865	0.553013595
0.08675	0.553013595
0.087	0.553013595
0.08725	0.552430005
0.0875	0.552430005
0.08775	0.552430005
0.088	0.552430005
0.08825	0.550721556
0.0885	0.550721556
0.08875	0.550721556
0.089	0.550721556
0.08925	0.550125032
0.0895	0.550125032
0.08975	0.550125032
0.09	0.550125032
0.09025	0.54952078
0.0905	0.54952078
0.09075	0.54952078
0.091	0.54952078
0.09125	0.549892185
0.0915	0.549892185
0.09175	0.549892185
0.092	0.549892185
0.09225	0.549274727
0.0925	0.549274727
0.09275	0.549274727
0.093	0.549274727
0.09325	0.548649352
0.0935	0.548649352
0.09375	0.548649352
0.094	0.548649352
0.09425	0.548016
0.0945	0.548016
0.09475	0.548016
0.095	0.548016
0.09525	0.54737461
0.0955	0.54737461
0.09575	0.54737461
0.096	0.54737461
0.09625	0.546773216
0.0965	0.546773216
0.09675	0.546773216
0.097	0.546773216
0.09725	0.546112593
0.0975	0.546112593
0.09775	0.546112593
0.098	0.546112593
0.09825	0.545335126
0.0985	0.545335126
0.09875	0.545335126
0.099	0.545335126
0.09925	0.544661114
0.0995	0.544661114
0.09975	0.544661114
0.1	0.544661114
0.10025	0.543978745
0.1005	0.543978745
0.10075	0.543978745
0.101	0.543978745
0.10125	0.54328795
0.1015	0.54328795
0.10175	0.54328795
0.102	0.54328795
0.10225	0.541648914
0.1025	0.541648914
0.10275	0.541648914
0.103	0.541648914
0.10325	0.540960902
0.1035	0.540960902
0.10375	0.540960902
0.104	0.540960902
0.10425	0.540243294
0.1045	0.540243294
0.10475	0.540243294
0.105	0.540243294
0.10525	0.539517004
0.1055	0.539517004
0.10575	0.539517004
0.106	0.539517004
0.10625	0.538781957
0.1065	0.538781957
0.10675	0.538781957
0.107	0.538781957
0.10725	0.538038075
0.1075	0.538038075
0.10775	0.538038075
0.108	0.538038075
0.10825	0.538313807
0.1085	0.538313807
0.10875	0.538313807
0.109	0.538313807
0.10925	0.537558262
0.1095	0.537558262
0.10975	0.537558262
0.11	0.537558262
0.11025	0.536677062
0.1105	0.536677062
0.11075	0.536677062
0.111	0.536677062
0.11125	0.535897964
0.1115	0.535897964
0.11175	0.535897964
0.112	0.535897964
0.11225	0.535109581
0.1125	0.535109581
0.11275	0.535109581
0.113	0.535109581
0.11325	0.534071352
0.1135	0.534071352
0.11375	0.534071352
0.114	0.534071352
0.11425	0.5332685
0.1145	0.5332685
0.11475	0.5332685
0.115	0.5332685
0.11525	0.532456143
0.1155	0.532456143
0.11575	0.532456143
0.116	0.532456143
0.11625	0.53163419
0.1165	0.53163419
0.11675	0.53163419
0.117	0.53163419
0.11725	0.530936999
0.1175	0.530936999
0.11775	0.530936999
0.118	0.530936999
0.11825	0.530171832
0.1185	0.530171832
0.11875	0.530171832
0.119	0.530171832
0.11925	0.529315669
0.1195	0.529315669
0.11975	0.529315669
0.12	0.529315669
0.12025	0.528449468
0.1205	0.528449468
0.12075	0.528449468
0.121	0.528449468
0.12125	0.527573123
0.1215	0.527573123
0.12175	0.527573123
0.122	0.527573123
0.12225	0.526686529
0.1225	0.526686529
0.12275	0.526686529
0.123	0.526686529
0.12325	0.524875951
0.1235	0.524875951
0.12375	0.524875951
0.124	0.524875951
0.12425	0.523946357
0.1245	0.523946357
0.12475	0.523946357
0.125	0.523946357
0.12525	0.523028763
0.1255	0.523028763
0.12575	0.523028763
0.126	0.523028763
0.12625	0.52210053
0.1265	0.52210053
0.12675	0.52210053
0.127	0.52210053
0.12725	0.521161545
0.1275	0.521161545
0.12775	0.521161545
0.128	0.521161545
0.12825	0.520211677
0.1285	0.520211677
0.12875	0.520211677
0.129	0.520211677
0.12925	0.519251266
0.1295	0.519251266
0.12975	0.519251266
0.13	0.519251266
0.13025	0.518279331
0.1305	0.518279331
0.13075	0.518279331
0.131	0.518279331
0.13125	0.517296139
0.1315	0.517296139
0.13175	0.517296139
0.132	0.517296139
0.13225	0.516301563
0.1325	0.516301563
0.13275	0.516301563
0.133	0.516301563
0.13325	0.515295723
0.1335	0.515295723
0.13375	0.515295723
0.134	0.515295723
0.13425	0.514278011
0.1345	0.514278011
0.13475	0.514278011
0.135	0.514278011
0.13525	0.513248496
0.1355	0.513248496
0.13575	0.513248496
0.136	0.513248496
0.13625	0.514006807
0.1365	0.514006807
0.13675	0.514006807
0.137	0.514006807
0.13725	0.512963151
0.1375	0.512963151
0.13775	0.512963151
0.138	0.512963151
0.13825	0.511907062
0.1385	0.511907062
0.13875	0.511907062
0.139	0.511907062
0.13925	0.510838382
0.1395	0.510838382
0.13975	0.510838382
0.14	0.510838382
0.14025	0.508842662
0.1405	0.508842662
0.14075	0.508842662
0.141	0.508842662
0.14125	0.507742881
0.1415	0.507742881
0.14175	0.507742881
0.142	0.507742881
0.14225	0.506725814
0.1425	0.506725814
0.14275	0.506725814
0.143	0.506725814
0.14325	0.505615268
0.1435	0.505615268
0.14375	0.505615268
0.144	0.505615268
0.14425	0.504491949
0.1445	0.504491949
0.14475	0.504491949
0.145	0.504491949
0.14525	0.503409697
0.1455	0.503409697
0.14575	0.503409697
0.146	0.503409697
0.14625	0.502256858
0.1465	0.502256858
0.14675	0.502256858
0.147	0.502256858
0.14725	0.501090566
0.1475	0.501090566
0.14775	0.501090566
0.148	0.501090566
0.14825	0.499658141
0.1485	0.499658141
0.14875	0.499658141
0.149	0.499658141
0.14925	0.498452637
0.1495	0.498452637
0.14975	0.498452637
0.15	0.498452637
0.15025	0.497378875
0.1505	0.497378875
0.15075	0.497378875
0.151	0.497378875
0.15125	0.49615525
0.1515	0.49615525
0.15175	0.49615525
0.152	0.49615525
0.15225	0.494918761
0.1525	0.494918761
0.15275	0.494918761
0.153	0.494918761
0.15325	0.493797102
0.1535	0.493797102
0.15375	0.493797102
0.154	0.493797102
0.15425	0.492427924
0.1545	0.492427924
0.15475	0.492427924
0.155	0.492427924
0.15525	0.491217387
0.1555	0.491217387
0.15575	0.491217387
0.156	0.491217387
0.15625	0.489953497
0.1565	0.489953497
0.15675	0.489953497
0.157	0.489953497
0.15725	0.487454194
0.1575	0.487454194
0.15775	0.487454194
0.158	0.487454194
0.15825	0.48691745
0.1585	0.48691745
0.15875	0.48691745
0.159	0.48691745
0.15925	0.48473418
0.1595	0.48473418
0.15975	0.48473418
0.16	0.48473418
0.16025	0.48335203
0.1605	0.48335203
0.16075	0.48335203
0.161	0.48335203
0.16125	0.482438039
0.1615	0.482438039
0.16175	0.482438039
0.162	0.482438039
0.16225	0.480538115
0.1625	0.480538115
0.16275	0.480538115
0.163	0.480538115
0.16325	0.479103989
0.1635	0.479103989
0.16375	0.479103989
0.164	0.479103989
0.16425	0.477655446
0.1645	0.477655446
0.16475	0.477655446
0.165	0.477655446
0.16525	0.476185121
0.1655	0.476185121
0.16575	0.476185121
0.166	0.476185121
0.16625	0.474696096
0.1665	0.474696096
0.16675	0.474696096
0.167	0.474696096
0.16725	0.473188233
0.1675	0.473188233
0.16775	0.473188233
0.168	0.473188233
0.16825	0.471505869
0.1685	0.471505869
0.16875	0.471505869
0.169	0.471505869
0.16925	0.469962622
0.1695	0.469962622
0.16975	0.469962622
0.17	0.469962622
0.17025	0.468399785
0.1705	0.468399785
0.17075	0.468399785
0.171	0.468399785
0.17125	0.466816323
0.1715	0.466816323
0.17175	0.466816323
0.172	0.466816323
0.17225	0.465348908
0.1725	0.465348908
0.17275	0.465348908
0.173	0.465348908
0.17325	0.463719846
0.1735	0.463719846
0.17375	0.463719846
0.174	0.463719846
0.17425	0.462073673
0.1745	0.462073673
0.17475	0.462073673
0.175	0.462073673
0.17525	0.460400611
0.1755	0.460400611
0.17575	0.460400611
0.176	0.460400611
0.17625	0.458516173
0.1765	0.458516173
0.17675	0.458516173
0.177	0.458516173
0.17725	0.456905318
0.1775	0.456905318
0.17775	0.456905318
0.178	0.456905318
0.17825	0.45552399
0.1785	0.45552399
0.17875	0.45552399
0.179	0.45552399
0.17925	0.453743006
0.1795	0.453743006
0.17975	0.453743006
0.18	0.453743006
0.18025	0.4515798
0.1805	0.4515798
0.18075	0.4515798
0.181	0.4515798
0.18125	0.449767434
0.1815	0.449767434
0.18175	0.449767434
0.182	0.449767434
0.18225	0.447929361
0.1825	0.447929361
0.18275	0.447929361
0.183	0.447929361
0.18325	0.446187912
0.1835	0.446187912
0.18375	0.446187912
0.184	0.446187912
0.18425	0.444100928
0.1845	0.444100928
0.18475	0.444100928
0.185	0.444100928
0.18525	0.442173919
0.1855	0.442173919
0.18575	0.442173919
0.186	0.442173919
0.18625	0.440230662
0.1865	0.440230662
0.18675	0.440230662
0.187	0.440230662
0.18725	0.438232459
0.1875	0.438232459
0.18775	0.438232459
0.188	0.438232459
0.18825	0.436397847
0.1885	0.436397847
0.18875	0.436397847
0.189	0.436397847
0.18925	0.434283041
0.1895	0.434283041
0.18975	0.434283041
0.19	0.434283041
0.19025	0.432204632
0.1905	0.432204632
0.19075	0.432204632
0.191	0.432204632
0.19125	0.430074172
0.1915	0.430074172
0.19175	0.430074172
0.192	0.430074172
0.19225	0.427906715
0.1925	0.427906715
0.19275	0.427906715
0.193	0.427906715
0.19325	0.425742607
0.1935	0.425742607
0.19375	0.425742607
0.194	0.425742607
0.19425	0.423544344
0.1945	0.423544344
0.19475	0.423544344
0.195	0.423544344
0.19525	0.421310879
0.1955	0.421310879
0.19575	0.421310879
0.196	0.421310879
0.19625	0.419041463
0.1965	0.419041463
0.19675	0.419041463
0.197	0.419041463
0.19725	0.41670267
0.1975	0.41670267
0.19775	0.41670267
0.198	0.41670267
0.19825	0.41435905
0.1985	0.41435905
0.19875	0.41435905
0.199	0.41435905
0.19925	0.411976205
0.1995	0.411976205
0.19975	0.411976205
0.2	0.411976205
0.20025	0.409552976
0.2005	0.409552976
0.20075	0.409552976
0.201	0.409552976
0.20125	0.407088152
0.2015	0.407088152
0.20175	0.407088152
0.202	0.407088152
0.20225	0.404580466
0.2025	0.404580466
0.20275	0.404580466
0.203	0.404580466
0.20325	0.402028589
0.2035	0.402028589
0.20375	0.402028589
0.204	0.402028589
0.20425	0.399431126
0.2045	0.399431126
0.20475	0.399431126
0.205	0.399431126
0.20525	0.396786618
0.2055	0.396786618
0.20575	0.396786618
0.206	0.396786618
0.20625	0.394093529
0.2065	0.394093529
0.20675	0.394093529
0.207	0.394093529
0.20725	0.39135025
0.2075	0.39135025
0.20775	0.39135025
0.208	0.39135025
0.20825	0.38855509
0.2085	0.38855509
0.20875	0.38855509
0.209	0.38855509
0.20925	0.385706272
0.2095	0.385706272
0.20975	0.385706272
0.21	0.385706272
0.21025	0.382801927
0.2105	0.382801927
0.21075	0.382801927
0.211	0.382801927
0.21125	0.379853838
0.2115	0.379853838
0.21175	0.379853838
0.212	0.379853838
0.21225	0.376822716
0.2125	0.376822716
0.21275	0.376822716
0.213	0.376822716
0.21325	0.373728715
0.2135	0.373728715
0.21375	0.373728715
0.214	0.373728715
0.21425	0.370569398
0.2145	0.370569398
0.21475	0.370569398
0.215	0.370569398
0.21525	0.367344273
0.2155	0.367344273
0.21575	0.367344273
0.216	0.367344273
0.21625	0.36408154
0.2165	0.36408154
0.21675	0.36408154
0.217	0.36408154
0.21725	0.360740124
0.2175	0.360740124
0.21775	0.360740124
0.218	0.360740124
0.21825	0.357312466
0.2185	0.357312466
0.21875	0.357312466
0.219	0.357312466
0.21925	0.353809147
0.2195	0.353809147
0.21975	0.353809147
0.22	0.353809147
0.22025	0.350230293
0.2205	0.350230293
0.22075	0.350230293
0.221	0.350230293
0.22125	0.346561645
0.2215	0.346561645
0.22175	0.346561645
0.222	0.346561645
0.22225	0.342806257
0.2225	0.342806257
0.22275	0.342806257
0.223	0.342806257
0.22325	0.338960704
0.2235	0.338960704
0.22375	0.338960704
0.224	0.338960704
0.22425	0.33510565
0.2245	0.33510565
0.22475	0.33510565
0.225	0.33510565
0.22525	0.331257882
0.2255	0.331257882
0.22575	0.331257882
0.226	0.331257882
0.22625	0.327145539
0.2265	0.327145539
0.22675	0.327145539
0.227	0.327145539
0.22725	0.322718493
0.2275	0.322718493
0.22775	0.322718493
0.228	0.322718493
0.22825	0.318665002
0.2285	0.318665002
0.22875	0.318665002
0.229	0.318665002
0.22925	0.313904198
0.2295	0.313904198
0.22975	0.313904198
0.23	0.313904198
0.23025	0.309328462
0.2305	0.309328462
0.23075	0.309328462
0.231	0.309328462
0.23125	0.304576535
0.2315	0.304576535
0.23175	0.304576535
0.232	0.304576535
0.23225	0.299859809
0.2325	0.299859809
0.23275	0.299859809
0.233	0.299859809
0.23325	0.294865171
0.2335	0.294865171
0.23375	0.294865171
0.234	0.294865171
0.23425	0.289843353
0.2345	0.289843353
0.23475	0.289843353
0.235	0.289843353
0.23525	0.284719854
0.2355	0.284719854
0.23575	0.284719854
0.236	0.284719854
0.23625	0.279563754
0.2365	0.279563754
0.23675	0.279563754
0.237	0.279563754
0.23725	0.275395675
0.2375	0.275395675
0.23775	0.275395675
0.238	0.275395675
0.23825	0.26898216
0.2385	0.26898216
0.23875	0.26898216
0.239	0.26898216
0.23925	0.265044574
0.2395	0.265044574
0.23975	0.265044574
0.24	0.265044574
0.24025	0.260134181
0.2405	0.260134181
0.24075	0.260134181
0.241	0.260134181
0.24125	0.25395553
0.2415	0.25395553
0.24175	0.25395553
0.242	0.25395553
0.24225	0.249228504
0.2425	0.249228504
0.24275	0.249228504
0.243	0.249228504
0.24325	0.245400899
0.2435	0.245400899
0.24375	0.245400899
0.244	0.245400899
0.24425	0.24096191
0.2445	0.24096191
0.24475	0.24096191
0.245	0.24096191
0.24525	0.238205989
0.2455	0.238205989
0.24575	0.238205989
0.246	0.238205989
0.24625	0.236594347
0.2465	0.236594347
0.24675	0.236594347
0.247	0.236594347
0.24725	0.23618499
0.2475	0.23618499
0.24775	0.23618499
0.248	0.23618499
0.24825	0.236986326
0.2485	0.236986326
0.24875	0.236986326
0.249	0.236986326
0.24925	0.238707204
0.2495	0.238707204
0.24975	0.238707204
0.25	0.238707204
0.25025	0.241719183
0.2505	0.241719183
0.25075	0.241719183
0.251	0.241719183
0.25125	0.245648195
0.2515	0.245648195
0.25175	0.245648195
0.252	0.245648195
0.25225	0.250045951
0.2525	0.250045951
0.25275	0.250045951
0.253	0.250045951
0.25325	0.254654689
0.2535	0.254654689
0.25375	0.254654689
0.254	0.254654689
0.25425	0.260103948
0.2545	0.260103948
0.25475	0.260103948
0.255	0.260103948
0.25525	0.266248468
0.2555	0.266248468
0.25575	0.266248468
0.256	0.266248468
0.25625	0.270479079
0.2565	0.270479079
0.25675	0.270479079
0.257	0.270479079
0.25725	0.278715765
0.2575	0.278715765
0.25775	0.278715765
0.258	0.278715765
0.25825	0.28302465
0.2585	0.28302465
0.25875	0.28302465
0.259	0.28302465
0.25925	0.287124882
0.2595	0.287124882
0.25975	0.287124882
0.26	0.287124882
0.26025	0.291563314
0.2605	0.291563314
0.26075	0.291563314
0.261	0.291563314
0.26125	0.296775358
0.2615	0.296775358
0.26175	0.296775358
0.262	0.296775358
0.26225	0.301754971
0.2625	0.301754971
0.26275	0.301754971
0.263	0.301754971
0.26325	0.306596324
0.2635	0.306596324
0.26375	0.306596324
0.264	0.306596324
0.26425	0.311272812
0.2645	0.311272812
0.26475	0.311272812
0.265	0.311272812
0.26525	0.31588734
0.2655	0.31588734
0.26575	0.31588734
0.266	0.31588734
0.26625	0.32035635
0.2665	0.32035635
0.26675	0.32035635
0.267	0.32035635
0.26725	0.324711332
0.2675	0.324711332
0.26775	0.324711332
0.268	0.324711332
0.26825	0.328955678
0.2685	0.328955678
0.26875	0.328955678
0.269	0.328955678
0.26925	0.333035267
0.2695	0.333035267
0.26975	0.333035267
0.27	0.333035267
0.27025	0.337065364
0.2705	0.337065364
0.27075	0.337065364
0.271	0.337065364
0.27125	0.341075111
0.2715	0.341075111
0.27175	0.341075111
0.272	0.341075111
0.27225	0.344912878
0.2725	0.344912878
0.27275	0.344912878
0.273	0.344912878
0.27325	0.348658087
0.2735	0.348658087
0.27375	0.348658087
0.274	0.348658087
0.27425	0.352316336
0.2745	0.352316336
0.27475	0.352316336
0.275	0.352316336
0.27525	0.355890082
0.2755	0.355890082
0.27575	0.355890082
0.276	0.355890082
0.27625	0.359382637
0.2765	0.359382637
0.27675	0.359382637
0.277	0.359382637
0.27725	0.362797172
0.2775	0.362797172
0.27775	0.362797172
0.278	0.362797172
0.27825	0.366136708
0.2785	0.366136708
0.27875	0.366136708
0.279	0.366136708
0.27925	0.369300233
0.2795	0.369300233
0.27975	0.369300233
0.28	0.369300233
0.28025	0.372602112
0.2805	0.372602112
0.28075	0.372602112
0.281	0.372602112
0.28125	0.375733313
0.2815	0.375733313
0.28175	0.375733313
0.282	0.375733313
0.28225	0.378795943
0.2825	0.378795943
0.28275	0.378795943
0.283	0.378795943
0.28325	0.381801104
0.2835	0.381801104
0.28375	0.381801104
0.284	0.381801104
0.28425	0.38474649
0.2845	0.38474649
0.28475	0.38474649
0.285	0.38474649
0.28525	0.387634217
0.2855	0.387634217
0.28575	0.387634217
0.286	0.387634217
0.28625	0.390466295
0.2865	0.390466295
0.28675	0.390466295
0.287	0.390466295
0.28725	0.39324463
0.2875	0.39324463
0.28775	0.39324463
0.288	0.39324463
0.28825	0.395971036
0.2885	0.395971036
0.28875	0.395971036
0.289	0.395971036
0.28925	0.398652057
0.2895	0.398652057
0.28975	0.398652057
0.29	0.398652057
0.29025	0.401190171
0.2905	0.401190171
0.29075	0.401190171
0.291	0.401190171
0.29125	0.403772524
0.2915	0.403772524
0.29175	0.403772524
0.292	0.403772524
0.29225	0.406309313
0.2925	0.406309313
0.29275	0.406309313
0.293	0.406309313
0.29325	0.408801911
0.2935	0.408801911
0.29375	0.408801911
0.294	0.408801911
0.29425	0.411653421
0.2945	0.411653421
0.29475	0.411653421
0.295	0.411653421
0.29525	0.414064298
0.2955	0.414064298
0.29575	0.414064298
0.296	0.414064298
0.29625	0.415297277
0.2965	0.415297277
0.29675	0.415297277
0.297	0.415297277
0.29725	0.418712142
0.2975	0.418712142
0.29775	0.418712142
0.298	0.418712142
0.29825	0.419920113
0.2985	0.419920113
0.29875	0.419920113
0.299	0.419920113
0.29925	0.423252122
0.2995	0.423252122
0.29975	0.423252122
0.3	0.423252122
0.30025	0.425193131
0.3005	0.425193131
0.30075	0.425193131
0.301	0.425193131
0.30125	0.426890935
0.3015	0.426890935
0.30175	0.426890935
0.302	0.426890935
0.30225	0.429017727
0.3025	0.429017727
0.30275	0.429017727
0.303	0.429017727
0.30325	0.431135179
0.3035	0.431135179
0.30375	0.431135179
0.304	0.431135179
0.30425	0.433535884
0.3045	0.433535884
0.30475	0.433535884
0.305	0.433535884
0.30525	0.435587366
0.3055	0.435587366
0.30575	0.435587366
0.306	0.435587366
0.30625	0.437607927
0.3065	0.437607927
0.30675	0.437607927
0.307	0.437607927
0.30725	0.439598371
0.3075	0.439598371
0.30775	0.439598371
0.308	0.439598371
0.30825	0.441734896
0.3085	0.441734896
0.30875	0.441734896
0.309	0.441734896
0.30925	0.443666963
0.3095	0.443666963
0.30975	0.443666963
0.31	0.443666963
0.31025	0.44557123
0.3105	0.44557123
0.31075	0.44557123
0.311	0.44557123
0.31125	0.447377047
0.3115	0.447377047
0.31175	0.447377047
0.312	0.447377047
0.31225	0.449228387
0.3125	0.449228387
0.31275	0.449228387
0.313	0.449228387
0.31325	0.451053757
0.3135	0.451053757
0.31375	0.451053757
0.314	0.451053757
0.31425	0.453175218
0.3145	0.453175218
0.31475	0.453175218
0.315	0.453175218
0.31525	0.454939739
0.3155	0.454939739
0.31575	0.454939739
0.316	0.454939739
0.31625	0.456679846
0.3165	0.456679846
0.31675	0.456679846
0.317	0.456679846
0.31725	0.45839607
0.3175	0.45839607
0.31775	0.45839607
0.318	0.45839607
0.31825	0.460088924
0.3185	0.460088924
0.31875	0.460088924
0.319	0.460088924
0.31925	0.461775837
0.3195	0.461775837
0.31975	0.461775837
0.32	0.461775837
0.32025	0.46342218
0.3205	0.46342218
0.32075	0.46342218
0.321	0.46342218
0.32125	0.465046594
0.3215	0.465046594
0.32175	0.465046594
0.322	0.465046594
0.32225	0.466400292
0.3225	0.466400292
0.32275	0.466400292
0.323	0.466400292
0.32325	0.467995483
0.3235	0.467995483
0.32375	0.467995483
0.324	0.467995483
0.32425	0.469569989
0.3245	0.469569989
0.32475	0.469569989
0.325	0.469569989
0.32525	0.471124203
0.3255	0.471124203
0.32575	0.471124203
0.326	0.471124203
0.32625	0.47265852
0.3265	0.47265852
0.32675	0.47265852
0.327	0.47265852
0.32725	0.474173276
0.3275	0.474173276
0.32775	0.474173276
0.328	0.474173276
0.32825	0.475668842
0.3285	0.475668842
0.32875	0.475668842
0.329	0.475668842
0.32925	0.477145563
0.3295	0.477145563
0.32975	0.477145563
0.33	0.477145563
0.33025	0.478603773
0.3305	0.478603773
0.33075	0.478603773
0.331	0.478603773
0.33125	0.480043795
0.3315	0.480043795
0.33175	0.480043795
0.332	0.480043795
0.33225	0.481465943
0.3325	0.481465943
0.33275	0.481465943
0.333	0.481465943
0.33325	0.482870524
0.3335	0.482870524
0.33375	0.482870524
0.334	0.482870524
0.33425	0.484257831
0.3345	0.484257831
0.33475	0.484257831
0.335	0.484257831
0.33525	0.485628153
0.3355	0.485628153
0.33575	0.485628153
0.336	0.485628153
0.33625	0.486981768
0.3365	0.486981768
0.33675	0.486981768
0.337	0.486981768
0.33725	0.488438843
0.3375	0.488438843
0.33775	0.488438843
0.338	0.488438843
0.33825	0.489733676
0.3385	0.489733676
0.33875	0.489733676
0.339	0.489733676
0.33925	0.491013887
0.3395	0.491013887
0.33975	0.491013887
0.34	0.491013887
0.34025	0.492281797
0.3405	0.492281797
0.34075	0.492281797
0.341	0.492281797
0.34125	0.493538613
0.3415	0.493538613
0.34175	0.493538613
0.342	0.493538613
0.34225	0.494409115
0.3425	0.494409115
0.34275	0.494409115
0.343	0.494409115
0.34325	0.495661415
0.3435	0.495661415
0.34375	0.495661415
0.344	0.495661415
0.34425	0.496873378
0.3445	0.496873378
0.34475	0.496873378
0.345	0.496873378
0.34525	0.498071592
0.3455	0.498071592
0.34575	0.498071592
0.346	0.498071592
0.34625	0.499255675
0.3465	0.499255675
0.34675	0.499255675
0.347	0.499255675
0.34725	0.500581517
0.3475	0.500581517
0.34775	0.500581517
0.348	0.500581517
0.34825	0.501742533
0.3485	0.501742533
0.34875	0.501742533
0.349	0.501742533
0.34925	0.502889972
0.3495	0.502889972
0.34975	0.502889972
0.35	0.502889972
0.35025	0.504209019
0.3505	0.504209019
0.35075	0.504209019
0.351	0.504209019
0.35125	0.505322654
0.3515	0.505322654
0.35175	0.505322654
0.352	0.505322654
0.35225	0.506423312
0.3525	0.506423312
0.35275	0.506423312
0.353	0.506423312
0.35325	0.507511169
0.3535	0.507511169
0.35375	0.507511169
0.354	0.507511169
0.35425	0.508586393
0.3545	0.508586393
0.35475	0.508586393
0.355	0.508586393
0.35525	0.509649149
0.3555	0.509649149
0.35575	0.509649149
0.356	0.509649149
0.35625	0.5106996
0.3565	0.5106996
0.35675	0.5106996
0.357	0.5106996
0.35725	0.511737904
0.3575	0.511737904
0.35775	0.511737904
0.358	0.511737904
0.35825	0.512876998
0.3585	0.512876998
0.35875	0.512876998
0.359	0.512876998
0.35925	0.513899298
0.3595	0.513899298
0.35975	0.513899298
0.36	0.513899298
0.36025	0.514768398
0.3605	0.514768398
0.36075	0.514768398
0.361	0.514768398
0.36125	0.515762422
0.3615	0.515762422
0.36175	0.515762422
0.362	0.515762422
0.36225	0.516746351
0.3625	0.516746351
0.36275	0.516746351
0.363	0.516746351
0.36325	0.517629236
0.3635	0.517629236
0.36375	0.517629236
0.364	0.517629236
0.36425	0.518676592
0.3645	0.518676592
0.36475	0.518676592
0.365	0.518676592
0.36525	0.519808562
0.3655	0.519808562
0.36575	0.519808562
0.366	0.519808562
0.36625	0.520753435
0.3665	0.520753435
0.36675	0.520753435
0.367	0.520753435
0.36725	0.521930743
0.3675	0.521930743
0.36775	0.521930743
0.368	0.521930743
0.36825	0.522859863
0.3685	0.522859863
0.36875	0.522859863
0.369	0.522859863
0.36925	0.52377832
0.3695	0.52377832
0.36975	0.52377832
0.37	0.52377832
0.37025	0.524686229
0.3705	0.524686229
0.37075	0.524686229
0.371	0.524686229
0.37125	0.525583704
0.3715	0.525583704
0.37175	0.525583704
0.372	0.525583704
0.37225	0.526106971
0.3725	0.526106971
0.37275	0.526106971
0.373	0.526106971
0.37325	0.52713781
0.3735	0.52713781
0.37375	0.52713781
0.374	0.52713781
0.37425	0.528172961
0.3745	0.528172961
0.37475	0.528172961
0.375	0.528172961
0.37525	0.529029395
0.3755	0.529029395
0.37575	0.529029395
0.376	0.529029395
0.37625	0.529875833
0.3765	0.529875833
0.37675	0.529875833
0.377	0.529875833
0.37725	0.530712456
0.3775	0.530712456
0.37775	0.530712456
0.378	0.530712456
0.37825	0.53153938
0.3785	0.53153938
0.37875	0.53153938
0.379	0.53153938
0.37925	0.532356723
0.3795	0.532356723
0.37975	0.532356723
0.38	0.532356723
0.38025	0.533164537
0.3805	0.533164537
0.38075	0.533164537
0.381	0.533164537
0.38125	0.533962878
0.3815	0.533962878
0.38175	0.533962878
0.382	0.533962878
0.38225	0.534751896
0.3825	0.534751896
0.38275	0.534751896
0.383	0.534751896
0.38325	0.535531632
0.3835	0.535531632
0.38375	0.535531632
0.384	0.535531632
0.38425	0.536301668
0.3845	0.536301668
0.38475	0.536301668
0.385	0.536301668
0.38525	0.537063123
0.3855	0.537063123
0.38575	0.537063123
0.386	0.537063123
0.38625	0.53787021
0.3865	0.53787021
0.38675	0.53787021
0.387	0.53787021
0.38725	0.538559402
0.3875	0.538559402
0.38775	0.538559402
0.388	0.538559402
0.38825	0.539342344
0.3885	0.539342344
0.38875	0.539342344
0.389	0.539342344
0.38925	0.540068689
0.3895	0.540068689
0.38975	0.540068689
0.39	0.540068689
0.39025	0.540786346
0.3905	0.540786346
0.39075	0.540786346
0.391	0.540786346
0.39125	0.541495388
0.3915	0.541495388
0.39175	0.541495388
0.392	0.541495388
0.39225	0.54219598
0.3925	0.54219598
0.39275	0.54219598
0.393	0.54219598
0.39325	0.542888022
0.3935	0.542888022
0.39375	0.542888022
0.394	0.542888022
0.39425	0.543571662
0.3945	0.543571662
0.39475	0.543571662
0.395	0.543571662
0.39525	0.544246968
0.3955	0.544246968
0.39575	0.544246968
0.396	0.544246968
0.39625	0.544914088
0.3965	0.544914088
0.39675	0.544914088
0.397	0.544914088
0.39725	0.54557294
0.3975	0.54557294
0.39775	0.54557294
0.398	0.54557294
0.39825	0.546223653
0.3985	0.546223653
0.39875	0.546223653
0.399	0.546223653
0.39925	0.54687942
0.3995	0.54687942
0.39975	0.54687942
0.4	0.54687942
0.40025	0.547514124
0.4005	0.547514124
0.40075	0.547514124
0.401	0.547514124
0.40125	0.548141108
0.4015	0.548141108
0.40175	0.548141108
0.402	0.548141108
0.40225	0.548746538
0.4025	0.548746538
0.40275	0.548746538
0.403	0.548746538
0.40325	0.549357496
0.4035	0.549357496
0.40375	0.549357496
0.404	0.549357496
0.40425	0.549960673
0.4045	0.549960673
0.40475	0.549960673
0.405	0.549960673
0.40525	0.550556125
0.4055	0.550556125
0.40575	0.550556125
0.406	0.550556125
0.40625	0.551143907
0.4065	0.551143907
0.40675	0.551143907
0.407	0.551143907
0.40725	0.551724072
0.4075	0.551724072
0.40775	0.551724072
0.408	0.551724072
0.40825	0.552296765
0.4085	0.552296765
0.40875	0.552296765
0.409	0.552296765
0.40925	0.552861864
0.4095	0.552861864
0.40975	0.552861864
0.41	0.552861864
0.41025	0.553419499
0.4105	0.553419499
0.41075	0.553419499
0.411	0.553419499
0.41125	0.55396972
0.4115	0.55396972
0.41175	0.55396972
0.412	0.55396972
0.41225	0.554512576
0.4125	0.554512576
0.41275	0.554512576
0.413	0.554512576
0.41325	0.555048114
0.4135	0.555048114
0.41375	0.555048114
0.414	0.555048114
0.41425	0.555576379
0.4145	0.555576379
0.41475	0.555576379
0.415	0.555576379
0.41525	0.556097418
0.4155	0.556097418
0.41575	0.556097418
0.416	0.556097418
0.41625	0.556611276
0.4165	0.556611276
0.41675	0.556611276
0.417	0.556611276
0.41725	0.557117995
0.4175	0.557117995
0.41775	0.557117995
0.418	0.557117995
0.41825	0.557617719
0.4185	0.557617719
0.41875	0.557617719
0.419	0.557617719
0.41925	0.5581103
0.4195	0.5581103
0.41975	0.5581103
0.42	0.5581103
0.42025	0.558595868
0.4205	0.558595868
0.42075	0.558595868
0.421	0.558595868
0.42125	0.559074464
0.4215	0.559074464
0.42175	0.559074464
0.422	0.559074464
0.42225	0.559546129
0.4225	0.559546129
0.42275	0.559546129
0.423	0.559546129
0.42325	0.560014495
0.4235	0.560014495
0.42375	0.560014495
0.424	0.560014495
0.42425	0.560472337
0.4245	0.560472337
0.42475	0.560472337
0.425	0.560472337
0.42525	0.56092336
0.4255	0.56092336
0.42575	0.56092336
0.426	0.56092336
0.42625	0.5613676
0.4265	0.5613676
0.42675	0.5613676
0.427	0.5613676
0.42725	0.561805093
0.4275	0.561805093
0.42775	0.561805093
0.428	0.561805093
0.42825	0.562235874
0.4285	0.562235874
0.42875	0.562235874
0.429	0.562235874
0.42925	0.562659978
0.4295	0.562659978
0.42975	0.562659978
0.43	0.562659978
0.43025	0.563077437
0.4305	0.563077437
0.43075	0.563077437
0.431	0.563077437
0.43125	0.563488286
0.4315	0.563488286
0.43175	0.563488286
0.432	0.563488286
0.43225	0.563892555
0.4325	0.563892555
0.43275	0.563892555
0.433	0.563892555
0.43325	0.564290278
0.4335	0.564290278
0.43375	0.564290278
0.434	0.564290278
0.43425	0.564681484
0.4345	0.564681484
0.43475	0.564681484
0.435	0.564681484
0.43525	0.565066204
0.4355	0.565066204
0.43575	0.565066204
0.436	0.565066204
0.43625	0.565444449
0.4365	0.565444449
0.43675	0.565444449
0.437	0.565444449
0.43725	0.565816284
0.4375	0.565816284
0.43775	0.565816284
0.438	0.565816284
0.43825	0.56618172
0.4385	0.56618172
0.43875	0.56618172
0.439	0.56618172
0.43925	0.566540785
0.4395	0.566540785
0.43975	0.566540785
0.44	0.566540785
0.44025	0.566893506
0.4405	0.566893506
0.44075	0.566893506
0.441	0.566893506
0.44125	0.56723991
0.4415	0.56723991
0.44175	0.56723991
0.442	0.56723991
0.44225	0.567580021
0.4425	0.567580021
0.44275	0.567580021
0.443	0.567580021
0.44325	0.567913867
0.4435	0.567913867
0.44375	0.567913867
0.444	0.567913867
0.44425	0.568241472
0.4445	0.568241472
0.44475	0.568241472
0.445	0.568241472
0.44525	0.568562859
0.4455	0.568562859
0.44575	0.568562859
0.446	0.568562859
0.44625	0.568878054
0.4465	0.568878054
0.44675	0.568878054
0.447	0.568878054
0.44725	0.569187078
0.4475	0.569187078
0.44775	0.569187078
0.448	0.569187078
0.44825	0.569489956
0.4485	0.569489956
0.44875	0.569489956
0.449	0.569489956
0.44925	0.569786708
0.4495	0.569786708
0.44975	0.569786708
0.45	0.569786708
0.45025	0.570077357
0.4505	0.570077357
0.45075	0.570077357
0.451	0.570077357
0.45125	0.570361923
0.4515	0.570361923
0.45175	0.570361923
0.452	0.570361923
0.45225	0.570640428
0.4525	0.570640428
0.45275	0.570640428
0.453	0.570640428
0.45325	0.570912891
0.4535	0.570912891
0.45375	0.570912891
0.454	0.570912891
0.45425	0.571179332
0.4545	0.571179332
0.45475	0.571179332
0.455	0.571179332
0.45525	0.571439769
0.4555	0.571439769
0.45575	0.571439769
0.456	0.571439769
0.45625	0.571694223
0.4565	0.571694223
0.45675	0.571694223
0.457	0.571694223
0.45725	0.57194271
0.4575	0.57194271
0.45775	0.57194271
0.458	0.57194271
0.45825	0.572185249
0.4585	0.572185249
0.45875	0.572185249
0.459	0.572185249
0.45925	0.572421856
0.4595	0.572421856
0.45975	0.572421856
0.46	0.572421856
0.46025	0.572652549
0.4605	0.572652549
0.46075	0.572652549
0.461	0.572652549
0.46125	0.572877343
0.4615	0.572877343
0.46175	0.572877343
0.462	0.572877343
0.46225	0.573096254
0.4625	0.573096254
0.46275	0.573096254
0.463	0.573096254
0.46325	0.573309298
0.4635	0.573309298
0.46375	0.573309298
0.464	0.573309298
0.46425	0.57351649
0.4645	0.57351649
0.46475	0.57351649
0.465	0.57351649
0.46525	0.573717844
0.4655	0.573717844
0.46575	0.573717844
0.466	0.573717844
0.46625	0.573913374
0.4665	0.573913374
0.46675	0.573913374
0.467	0.573913374
0.46725	0.574103093
0.4675	0.574103093
0.46775	0.574103093
0.468	0.574103093
0.46825	0.574287015
0.4685	0.574287015
0.46875	0.574287015
0.469	0.574287015
0.46925	0.574465153
0.4695	0.574465153
0.46975	0.574465153
0.47	0.574465153
0.47025	0.574637518
0.4705	0.574637518
0.47075	0.574637518
0.471	0.574637518
0.47125	0.574804123
0.4715	0.574804123
0.47175	0.574804123
0.472	0.574804123
0.47225	0.574964979
0.4725	0.574964979
0.47275	0.574964979
0.473	0.574964979
0.47325	0.575120098
0.4735	0.575120098
0.47375	0.575120098
0.474	0.575120098
0.47425	0.575269488
0.4745	0.575269488
0.47475	0.575269488
0.475	0.575269488
0.47525	0.575413162
0.4755	0.575413162
0.47575	0.575413162
0.476	0.575413162
0.47625	0.575551128
0.4765	0.575551128
0.47675	0.575551128
0.477	0.575551128
0.47725	0.575683356
0.4775	0.575683356
0.47775	0.575683356
0.478	0.575683356
0.47825	0.575810034
0.4785	0.575810034
0.47875	0.575810034
0.479	0.575810034
0.47925	0.575930934
0.4795	0.575930934
0.47975	0.575930934
0.48	0.575930934
0.48025	0.576046162
0.4805	0.576046162
0.48075	0.576046162
0.481	0.576046162
0.48125	0.576155726
0.4815	0.576155726
0.48175	0.576155726
0.482	0.576155726
0.48225	0.576259633
0.4825	0.576259633
0.48275	0.576259633
0.483	0.576259633
0.48325	0.57635789
0.4835	0.57635789
0.48375	0.57635789
0.484	0.57635789
0.48425	0.576450504
0.4845	0.576450504
0.48475	0.576450504
0.485	0.576450504
0.48525	0.57653748
0.4855	0.57653748
0.48575	0.57653748
0.486	0.57653748
0.48625	0.576618826
0.4865	0.576618826
0.48675	0.576618826
0.487	0.576618826
0.48725	0.576694546
0.4875	0.576694546
0.48775	0.576694546
0.488	0.576694546
0.48825	0.576764645
0.4885	0.576764645
0.48875	0.576764645
0.489	0.576764645
0.48925	0.576829128
0.4895	0.576829128
0.48975	0.576829128
0.49	0.576829128
0.49025	0.576888
0.4905	0.576888
0.49075	0.576888
0.491	0.576888
0.49125	0.576941264
0.4915	0.576941264
0.49175	0.576941264
0.492	0.576941264
0.49225	0.576988924
0.4925	0.576988924
0.49275	0.576988924
0.493	0.576988924
0.49325	0.577030963
0.4935	0.577030963
0.49375	0.577030963
0.494	0.577030963
0.49425	0.577067426
0.4945	0.577067426
0.49475	0.577067426
0.495	0.577067426
0.49525	0.577098293
0.4955	0.577098293
0.49575	0.577098293
0.496	0.577098293
0.49625	0.577123566
0.4965	0.577123566
0.49675	0.577123566
0.497	0.577123566
0.49725	0.577143248
0.4975	0.577143248
0.49775	0.577143248
0.498	0.577143248
0.49825	0.577157339
0.4985	0.577157339
0.49875	0.577157339
0.499	0.577157339
0.49925	0.57716584
0.4995	0.57716584
0.49975	0.57716584
0.5	0.57716584
0.50025	0.577168753
0.5005	0.577168753
0.50075	0.577168753
0.501	0.577168753
0.50125	0.577166076
0.5015	0.577166076
0.50175	0.577166076
0.502	0.577166076
0.50225	0.577157811
0.5025	0.577157811
0.50275	0.577157811
0.503	0.577157811
0.50325	0.577143955
0.5035	0.577143955
0.50375	0.577143955
0.504	0.577143955
0.50425	0.57714644
0.5045	0.57714644
0.50475	0.57714644
0.505	0.57714644
0.50525	0.577121354
0.5055	0.577121354
0.50575	0.577121354
0.506	0.577121354
0.50625	0.577090674
0.5065	0.577090674
0.50675	0.577090674
0.507	0.577090674
0.50725	0.577054399
0.5075	0.577054399
0.50775	0.577054399
0.508	0.577054399
0.50825	0.577012526
0.5085	0.577012526
0.50875	0.577012526
0.509	0.577012526
0.50925	0.576942983
0.5095	0.576942983
0.50975	0.576942983
0.51	0.576942983
0.51025	0.576889963
0.5105	0.576889963
0.51075	0.576889963
0.511	0.576889963
0.51125	0.576831336
0.5115	0.576831336
0.51175	0.576831336
0.512	0.576831336
0.51225	0.576767098
0.5125	0.576767098
0.51275	0.576767098
0.513	0.576767098
0.51325	0.576697243
0.5135	0.576697243
0.51375	0.576697243
0.514	0.576697243
0.51425	0.576643547
0.5145	0.576643547
0.51475	0.576643547
0.515	0.576643547
0.51525	0.576562388
0.5155	0.576562388
0.51575	0.576562388
0.516	0.576562388
0.51625	0.576475599
0.5165	0.576475599
0.51675	0.576475599
0.517	0.576475599
0.51725	0.576361581
0.5175	0.576361581
0.51775	0.576361581
0.518	0.576361581
0.51825	0.576263566
0.5185	0.576263566
0.51875	0.576263566
0.519	0.576263566
0.51925	0.576180544
0.5195	0.576180544
0.51975	0.576180544
0.52	0.576180544
0.52025	0.576071218
0.5205	0.576071218
0.52075	0.576071218
0.521	0.576071218
0.52125	0.575956227
0.5215	0.575956227
0.52175	0.575956227
0.522	0.575956227
0.52225	0.575835565
0.5225	0.575835565
0.52275	0.575835565
0.523	0.575835565
0.52325	0.575709223
0.5235	0.575709223
0.52375	0.575709223
0.524	0.575709223
0.52425	0.575577192
0.5245	0.575577192
0.52475	0.575577192
0.525	0.575577192
0.52525	0.575439464
0.5255	0.575439464
0.52575	0.575439464
0.526	0.575439464
0.52625	0.575296029
0.5265	0.575296029
0.52675	0.575296029
0.527	0.575296029
0.52725	0.575146877
0.5275	0.575146877
0.52775	0.575146877
0.528	0.575146877
0.52825	0.574991999
0.5285	0.574991999
0.52875	0.574991999
0.529	0.574991999
0.52925	0.574831383
0.5295	0.574831383
0.52975	0.574831383
0.53	0.574831383
0.53025	0.57468502
0.5305	0.57468502
0.53075	0.57468502
0.531	0.57468502
0.53125	0.574512307
0.5315	0.574512307
0.53175	0.574512307
0.532	0.574512307
0.53225	0.574333822
0.5325	0.574333822
0.53275	0.574333822
0.533	0.574333822
0.53325	0.574131397
0.5335	0.574131397
0.53375	0.574131397
0.534	0.574131397
0.53425	0.573941926
0.5345	0.573941926
0.53475	0.573941926
0.535	0.573941926
0.53525	0.573740799
0.5355	0.573740799
0.53575	0.573740799
0.536	0.573740799
0.53625	0.573540664
0.5365	0.573540664
0.53675	0.573540664
0.537	0.573540664
0.53725	0.573334694
0.5375	0.573334694
0.53775	0.573334694
0.538	0.573334694
0.53825	0.573122873
0.5385	0.573122873
0.53875	0.573122873
0.539	0.573122873
0.53925	0.572904946
0.5395	0.572904946
0.53975	0.572904946
0.54	0.572904946
0.54025	0.57268809
0.5405	0.57268809
0.54075	0.57268809
0.541	0.57268809
0.54125	0.572456587
0.5415	0.572456587
0.54175	0.572456587
0.542	0.572456587
0.54225	0.572195033
0.5425	0.572195033
0.54275	0.572195033
0.543	0.572195033
0.54325	0.571952329
0.5435	0.571952329
0.54375	0.571952329
0.544	0.571952329
0.54425	0.571694878
0.5445	0.571694878
0.54475	0.571694878
0.545	0.571694878
0.54525	0.571440731
0.5455	0.571440731
0.54575	0.571440731
0.546	0.571440731
0.54625	0.571180599
0.5465	0.571180599
0.54675	0.571180599
0.547	0.571180599
0.54725	0.570926145
0.5475	0.570926145
0.54775	0.570926145
0.548	0.570926145
0.54825	0.570654103
0.5485	0.570654103
0.54875	0.570654103
0.549	0.570654103
0.54925	0.570376022
0.5495	0.570376022
0.54975	0.570376022
0.55	0.570376022
0.55025	0.570091881
0.5505	0.570091881
0.55075	0.570091881
0.551	0.570091881
0.55125	0.569801659
0.5515	0.569801659
0.55175	0.569801659
0.552	0.569801659
0.55225	0.569505337
0.5525	0.569505337
0.55275	0.569505337
0.553	0.569505337
0.55325	0.569202891
0.5535	0.569202891
0.55375	0.569202891
0.554	0.569202891
0.55425	0.5688943
0.5545	0.5688943
0.55475	0.5688943
0.555	0.5688943
0.55525	0.568579541
0.5555	0.568579541
0.55575	0.568579541
0.556	0.568579541
0.55625	0.568257949
0.5565	0.568257949
0.55675	0.568257949
0.557	0.568257949
0.55725	0.567918073
0.5575	0.567918073
0.55775	0.567918073
0.558	0.567918073
0.55825	0.567584552
0.5585	0.567584552
0.55875	0.567584552
0.559	0.567584552
0.55925	0.567244766
0.5595	0.567244766
0.55975	0.567244766
0.56	0.567244766
0.56025	0.56689869
0.5605	0.56689869
0.56075	0.56689869
0.561	0.56689869
0.56125	0.566546298
0.5615	0.566546298
0.56175	0.566546298
0.562	0.566546298
0.56225	0.56618895
0.5625	0.56618895
0.56275	0.56618895
0.563	0.56618895
0.56325	0.565823781
0.5635	0.565823781
0.56375	0.565823781
0.564	0.565823781
0.56425	0.565452214
0.5645	0.565452214
0.56475	0.565452214
0.565	0.565452214
0.56525	0.565074222
0.5655	0.565074222
0.56575	0.565074222
0.566	0.565074222
0.56625	0.564689774
0.5665	0.564689774
0.56675	0.564689774
0.567	0.564689774
0.56725	0.564299324
0.5675	0.564299324
0.56775	0.564299324
0.568	0.564299324
0.56825	0.563901872
0.5685	0.563901872
0.56875	0.563901872
0.569	0.563901872
0.56925	0.563497874
0.5695	0.563497874
0.56975	0.563497874
0.57	0.563497874
0.57025	0.563087299
0.5705	0.563087299
0.57075	0.563087299
0.571	0.563087299
0.57125	0.562670113
0.5715	0.562670113
0.57175	0.562670113
0.572	0.562670113
0.57225	0.562246286
0.5725	0.562246286
0.57275	0.562246286
0.573	0.562246286
0.57325	0.561815783
0.5735	0.561815783
0.57375	0.561815783
0.574	0.561815783
0.57425	0.561378568
0.5745	0.561378568
0.57475	0.561378568
0.575	0.561378568
0.57525	0.560934608
0.5755	0.560934608
0.57575	0.560934608
0.576	0.560934608
0.57625	0.560483867
0.5765	0.560483867
0.57675	0.560483867
0.577	0.560483867
0.57725	0.560043779
0.5775	0.560043779
0.57775	0.560043779
0.578	0.560043779
0.57825	0.559579366
0.5785	0.559579366
0.57875	0.559579366
0.579	0.559579366
0.57925	0.55910806
0.5795	0.55910806
0.57975	0.55910806
0.58	0.55910806
0.58025	0.558629822
0.5805	0.558629822
0.58075	0.558629822
0.581	0.558629822
0.58125	0.558144614
0.5815	0.558144614
0.58175	0.558144614
0.582	0.558144614
0.58225	0.557652393
0.5825	0.557652393
0.58275	0.557652393
0.583	0.557652393
0.58325	0.55715312
0.5835	0.55715312
0.58375	0.55715312
0.584	0.55715312
0.58425	0.556646752
0.5845	0.556646752
0.58475	0.556646752
0.585	0.556646752
0.58525	0.556133247
0.5855	0.556133247
0.58575	0.556133247
0.586	0.556133247
0.58625	0.55561256
0.5865	0.55561256
0.58675	0.55561256
0.587	0.55561256
0.58725	0.555084648
0.5875	0.555084648
0.58775	0.555084648
0.588	0.555084648
0.58825	0.554548344
0.5885	0.554548344
0.58875	0.554548344
0.589	0.554548344
0.58925	0.554005822
0.5895	0.554005822
0.58975	0.554005822
0.59	0.554005822
0.59025	0.553455934
0.5905	0.553455934
0.59075	0.553455934
0.591	0.553455934
0.59125	0.552898634
0.5915	0.552898634
0.59175	0.552898634
0.592	0.552898634
0.59225	0.55233387
0.5925	0.55233387
0.59275	0.55233387
0.593	0.55233387
0.59325	0.551761593
0.5935	0.551761593
0.59375	0.551761593
0.594	0.551761593
0.59425	0.551181752
0.5945	0.551181752
0.59475	0.551181752
0.595	0.551181752
0.59525	0.550594294
0.5955	0.550594294
0.59575	0.550594294
0.596	0.550594294
0.59625	0.549999166
0.5965	0.549999166
0.59675	0.549999166
0.597	0.549999166
0.59725	0.549396312
0.5975	0.549396312
0.59775	0.549396312
0.598	0.549396312
0.59825	0.548769752
0.5985	0.548769752
0.59875	0.548769752
0.599	0.548769752
0.59925	0.548151305
0.5995	0.548151305
0.59975	0.548151305
0.6	0.548151305
0.60025	0.547524963
0.6005	0.547524963
0.60075	0.547524963
0.601	0.547524963
0.60125	0.546890669
0.6015	0.546890669
0.60175	0.546890669
0.602	0.546890669
0.60225	0.546248362
0.6025	0.546248362
0.60275	0.546248362
0.603	0.546248362
0.60325	0.54559798
0.6035	0.54559798
0.60375	0.54559798
0.604	0.54559798
0.60425	0.544939461
0.6045	0.544939461
0.60475	0.544939461
0.605	0.544939461
0.60525	0.544272741
0.6055	0.544272741
0.60575	0.544272741
0.606	0.544272741
0.60625	0.543597754
0.6065	0.543597754
0.60675	0.543597754
0.607	0.543597754
0.60725	0.542914432
0.6075	0.542914432
0.60775	0.542914432
0.608	0.542914432
0.60825	0.542222713
0.6085	0.542222713
0.60875	0.542222713
0.609	0.542222713
0.60925	0.541522522
0.6095	0.541522522
0.60975	0.541522522
0.61	0.541522522
0.61025	0.540813792
0.6105	0.540813792
0.61075	0.540813792
0.611	0.540813792
0.61125	0.540096448
0.6115	0.540096448
0.61175	0.540096448
0.612	0.540096448
0.61225	0.539370417
0.6125	0.539370417
0.61275	0.539370417
0.613	0.539370417
0.61325	0.538635623
0.6135	0.538635623
0.61375	0.538635623
0.614	0.538635623
0.61425	0.537924541
0.6145	0.537924541
0.61475	0.537924541
0.615	0.537924541
0.61525	0.537171894
0.6155	0.537171894
0.61575	0.537171894
0.616	0.537171894
0.61625	0.536467892
0.6165	0.536467892
0.61675	0.536467892
0.617	0.536467892
0.61725	0.535697123
0.6175	0.535697123
0.61775	0.535697123
0.618	0.535697123
0.61825	0.53491727
0.6185	0.53491727
0.61875	0.53491727
0.619	0.53491727
0.61925	0.534128069
0.6195	0.534128069
0.61975	0.534128069
0.62	0.534128069
0.62025	0.533329524
0.6205	0.533329524
0.62075	0.533329524
0.621	0.533329524
0.62125	0.532521544
0.6215	0.532521544
0.62175	0.532521544
0.622	0.532521544
0.62225	0.531704039
0.6225	0.531704039
0.62275	0.531704039
0.623	0.531704039
0.62325	0.530875705
0.6235	0.530875705
0.62375	0.530875705
0.624	0.530875705
0.62425	0.530038905
0.6245	0.530038905
0.62475	0.530038905
0.625	0.530038905
0.62525	0.529192298
0.6255	0.529192298
0.62575	0.529192298
0.626	0.529192298
0.62625	0.52833578
0.6265	0.52833578
0.62675	0.52833578
0.627	0.52833578
0.62725	0.527469252
0.6275	0.527469252
0.62775	0.527469252
0.628	0.527469252
0.62825	0.526592609
0.6285	0.526592609
0.62875	0.526592609
0.629	0.526592609
0.62925	0.525705746
0.6295	0.525705746
0.62975	0.525705746
0.63	0.525705746
0.63025	0.524808555
0.6305	0.524808555
0.63075	0.524808555
0.631	0.524808555
0.63125	0.523900923
0.6315	0.523900923
0.63175	0.523900923
0.632	0.523900923
0.63225	0.522982739
0.6325	0.522982739
0.63275	0.522982739
0.633	0.522982739
0.63325	0.522053886
0.6335	0.522053886
0.63375	0.522053886
0.634	0.522053886
0.63425	0.521114245
0.6345	0.521114245
0.63475	0.521114245
0.635	0.521114245
0.63525	0.52016284
0.6355	0.52016284
0.63575	0.52016284
0.636	0.52016284
0.63625	0.519201298
0.6365	0.519201298
0.63675	0.519201298
0.637	0.519201298
0.63725	0.518228593
0.6375	0.518228593
0.63775	0.518228593
0.638	0.518228593
0.63825	0.517244598
0.6385	0.517244598
0.63875	0.517244598
0.639	0.517244598
0.63925	0.516224946
0.6395	0.516224946
0.63975	0.516224946
0.64	0.516224946
0.64025	0.515133775
0.6405	0.515133775
0.64075	0.515133775
0.641	0.515133775
0.64125	0.514114755
0.6415	0.514114755
0.64175	0.514114755
0.642	0.514114755
0.64225	0.513087085
0.6425	0.513087085
0.64275	0.513087085
0.643	0.513087085
0.64325	0.512079853
0.6435	0.512079853
0.64375	0.512079853
0.644	0.512079853
0.64425	0.510995158
0.6445	0.510995158
0.64475	0.510995158
0.645	0.510995158
0.64525	0.509629585
0.6455	0.509629585
0.64575	0.509629585
0.646	0.509629585
0.64625	0.508559172
0.6465	0.508559172
0.64675	0.508559172
0.647	0.508559172
0.64725	0.507470431
0.6475	0.507470431
0.64775	0.507470431
0.648	0.507470431
0.64825	0.506374821
0.6485	0.506374821
0.64875	0.506374821
0.649	0.506374821
0.64925	0.505271772
0.6495	0.505271772
0.64975	0.505271772
0.65	0.505271772
0.65025	0.504145333
0.6505	0.504145333
0.65075	0.504145333
0.651	0.504145333
0.65125	0.50300682
0.6515	0.50300682
0.65175	0.50300682
0.652	0.50300682
0.65225	0.501657448
0.6525	0.501657448
0.65275	0.501657448
0.653	0.501657448
0.65325	0.500504999
0.6535	0.500504999
0.65375	0.500504999
0.654	0.500504999
0.65425	0.49914803
0.6545	0.49914803
0.65475	0.49914803
0.655	0.49914803
0.65525	0.497976498
0.6555	0.497976498
0.65575	0.497976498
0.656	0.497976498
0.65625	0.496791102
0.6565	0.496791102
0.65675	0.496791102
0.657	0.496791102
0.65725	0.495591639
0.6575	0.495591639
0.65775	0.495591639
0.658	0.495591639
0.65825	0.494377898
0.6585	0.494377898
0.65875	0.494377898
0.659	0.494377898
0.65925	0.493149664
0.6595	0.493149664
0.65975	0.493149664
0.66	0.493149664
0.66025	0.491906713
0.6605	0.491906713
0.66075	0.491906713
0.661	0.491906713
0.66125	0.490658644
0.6615	0.490658644
0.66175	0.490658644
0.662	0.490658644
0.66225	0.489385542
0.6625	0.489385542
0.66275	0.489385542
0.663	0.489385542
0.66325	0.488097027
0.6635	0.488097027
0.66375	0.488097027
0.664	0.488097027
0.66425	0.486781595
0.6645	0.486781595
0.66475	0.486781595
0.665	0.486781595
0.66525	0.485381731
0.6655	0.485381731
0.66575	0.485381731
0.666	0.485381731
0.66625	0.48405076
0.6665	0.48405076
0.66675	0.48405076
0.667	0.48405076
0.66725	0.482708345
0.6675	0.482708345
0.66775	0.482708345
0.668	0.482708345
0.66825	0.481349539
0.6685	0.481349539
0.66875	0.481349539
0.669	0.481349539
0.66925	0.479882933
0.6695	0.479882933
0.66975	0.479882933
0.67	0.479882933
0.67025	0.478474967
0.6705	0.478474967
0.67075	0.478474967
0.671	0.478474967
0.67125	0.47704877
0.6715	0.47704877
0.67175	0.47704877
0.672	0.47704877
0.67225	0.475542535
0.6725	0.475542535
0.67275	0.475542535
0.673	0.475542535
0.67325	0.474068683
0.6735	0.474068683
0.67375	0.474068683
0.674	0.474068683
0.67425	0.472556529
0.6745	0.472556529
0.67475	0.472556529
0.675	0.472556529
0.67525	0.471038364
0.6755	0.471038364
0.67575	0.471038364
0.676	0.471038364
0.67625	0.469500089
0.6765	0.469500089
0.67675	0.469500089
0.677	0.469500089
0.67725	0.467969435
0.6775	0.467969435
0.67775	0.467969435
0.678	0.467969435
0.67825	0.466375147
0.6785	0.466375147
0.67875	0.466375147
0.679	0.466375147
0.67925	0.464759556
0.6795	0.464759556
0.67975	0.464759556
0.68	0.464759556
0.68025	0.463122222
0.6805	0.463122222
0.68075	0.463122222
0.681	0.463122222
0.68125	0.461556516
0.6815	0.461556516
0.68175	0.461556516
0.682	0.461556516
0.68225	0.459877981
0.6825	0.459877981
0.68275	0.459877981
0.683	0.459877981
0.68325	0.458176401
0.6835	0.458176401
0.68375	0.458176401
0.684	0.458176401
0.68425	0.456535898
0.6845	0.456535898
0.68475	0.456535898
0.685	0.456535898
0.68525	0.454784832
0.6855	0.454784832
0.68575	0.454784832
0.686	0.454784832
0.68625	0.453009415
0.6865	0.453009415
0.68675	0.453009415
0.687	0.453009415
0.68725	0.451209114
0.6875	0.451209114
0.68775	0.451209114
0.688	0.451209114
0.68825	0.449375439
0.6885	0.449375439
0.68875	0.449375439
0.689	0.449375439
0.68925	0.447523355
0.6895	0.447523355
0.68975	0.447523355
0.69	0.447523355
0.69025	0.445650467
0.6905	0.445650467
0.69075	0.445650467
0.691	0.445650467
0.69125	0.443745543
0.6915	0.443745543
0.69175	0.443745543
0.692	0.443745543
0.69225	0.441812819
0.6925	0.441812819
0.69275	0.441812819
0.693	0.441812819
0.69325	0.439851627
0.6935	0.439851627
0.69375	0.439851627
0.694	0.439851627
0.69425	0.437889369
0.6945	0.437889369
0.69475	0.437889369
0.695	0.437889369
0.69525	0.435870308
0.6955	0.435870308
0.69575	0.435870308
0.696	0.435870308
0.69625	0.433820605
0.6965	0.433820605
0.69675	0.433820605
0.697	0.433820605
0.69725	0.431739472
0.6975	0.431739472
0.69775	0.431739472
0.698	0.431739472
0.69825	0.429626088
0.6985	0.429626088
0.69875	0.429626088
0.699	0.429626088
0.69925	0.427445992
0.6995	0.427445992
0.69975	0.427445992
0.7	0.427445992
0.70025	0.425264479
0.7005	0.425264479
0.70075	0.425264479
0.701	0.425264479
0.70125	0.423048055
0.7015	0.423048055
0.70175	0.423048055
0.702	0.423048055
0.70225	0.420795749
0.7025	0.420795749
0.70275	0.420795749
0.703	0.420795749
0.70325	0.418506548
0.7035	0.418506548
0.70375	0.418506548
0.704	0.418506548
0.70425	0.41617996
0.7045	0.41617996
0.70475	0.41617996
0.705	0.41617996
0.70525	0.413813131
0.7055	0.413813131
0.70575	0.413813131
0.706	0.413813131
0.70625	0.411407246
0.7065	0.411407246
0.70675	0.411407246
0.707	0.411407246
0.70725	0.408959331
0.7075	0.408959331
0.70775	0.408959331
0.708	0.408959331
0.70825	0.406472109
0.7085	0.406472109
0.70875	0.406472109
0.709	0.406472109
0.70925	0.403979011
0.7095	0.403979011
0.70975	0.403979011
0.71	0.403979011
0.71025	0.401400243
0.7105	0.401400243
0.71075	0.401400243
0.711	0.401400243
0.71125	0.398774501
0.7115	0.398774501
0.71175	0.398774501
0.712	0.398774501
0.71225	0.396100231
0.7125	0.396100231
0.71275	0.396100231
0.713	0.396100231
0.71325	0.393375792
0.7135	0.393375792
0.71375	0.393375792
0.714	0.393375792
0.71425	0.390599465
0.7145	0.390599465
0.71475	0.390599465
0.715	0.390599465
0.71525	0.387769434
0.7155	0.387769434
0.71575	0.387769434
0.716	0.387769434
0.71625	0.384883792
0.7165	0.384883792
0.71675	0.384883792
0.717	0.384883792
0.71725	0.381940526
0.7175	0.381940526
0.71775	0.381940526
0.718	0.381940526
0.71825	0.378937515
0.7185	0.378937515
0.71875	0.378937515
0.719	0.378937515
0.71925	0.375872526
0.7195	0.375872526
0.71975	0.375872526
0.72	0.375872526
0.72025	0.372661496
0.7205	0.372661496
0.72075	0.372661496
0.721	0.372661496
0.72125	0.369464276
0.7215	0.369464276
0.72175	0.369464276
0.722	0.369464276
0.72225	0.366197802
0.7225	0.366197802
0.72275	0.366197802
0.723	0.366197802
0.72325	0.362859415
0.7235	0.362859415
0.72375	0.362859415
0.724	0.362859415
0.72425	0.359446224
0.7245	0.359446224
0.72475	0.359446224
0.725	0.359446224
0.72525	0.356039035
0.7255	0.356039035
0.72575	0.356039035
0.726	0.356039035
0.72625	0.352466373
0.7265	0.352466373
0.72675	0.352466373
0.727	0.352466373
0.72725	0.34880899
0.7275	0.34880899
0.72775	0.34880899
0.728	0.34880899
0.72825	0.344976924
0.7285	0.344976924
0.72875	0.344976924
0.729	0.344976924
0.72925	0.341139584
0.7295	0.341139584
0.72975	0.341139584
0.73	0.341139584
0.73025	0.337225666
0.7305	0.337225666
0.73075	0.337225666
0.731	0.337225666
0.73125	0.333195678
0.7315	0.333195678
0.73175	0.333195678
0.732	0.333195678
0.73225	0.329066439
0.7325	0.329066439
0.73275	0.329066439
0.733	0.329066439
0.73325	0.324826604
0.7335	0.324826604
0.73375	0.324826604
0.734	0.324826604
0.73425	0.320476445
0.7345	0.320476445
0.73475	0.320476445
0.735	0.320476445
0.73525	0.316012461
0.7355	0.316012461
0.73575	0.316012461
0.736	0.316012461
0.73625	0.311207233
0.7365	0.311207233
0.73675	0.311207233
0.737	0.311207233
0.73725	0.306514541
0.7375	0.306514541
0.73775	0.306514541
0.738	0.306514541
0.73825	0.301395801
0.7385	0.301395801
0.73875	0.301395801
0.739	0.301395801
0.73925	0.296487261
0.7395	0.296487261
0.73975	0.296487261
0.74	0.296487261
0.74025	0.292173384
0.7405	0.292173384
0.74075	0.292173384
0.741	0.292173384
0.74125	0.287336575
0.7415	0.287336575
0.74175	0.287336575
0.742	0.287336575
0.74225	0.282228989
0.7425	0.282228989
0.74275	0.282228989
0.743	0.282228989
0.74325	0.275727083
0.7435	0.275727083
0.74375	0.275727083
0.744	0.275727083
0.74425	0.271922372
0.7445	0.271922372
0.74475	0.271922372
0.745	0.271922372
0.74525	0.26549584
0.7455	0.26549584
0.74575	0.26549584
0.746	0.26549584
0.74625	0.261055816
0.7465	0.261055816
0.74675	0.261055816
0.747	0.261055816
0.74725	0.25601826
0.7475	0.25601826
0.74775	0.25601826
0.748	0.25601826
0.74825	0.250308037
0.7485	0.250308037
0.74875	0.250308037
0.749	0.250308037
0.74925	0.246444257
0.7495	0.246444257
0.74975	0.246444257
0.75	0.246444257
0.75025	0.241938032
0.7505	0.241938032
0.75075	0.241938032
0.751	0.241938032
0.75125	0.238934465
0.7515	0.238934465
0.75175	0.238934465
0.752	0.238934465
0.75225	0.236782695
0.7525	0.236782695
0.75275	0.236782695
0.753	0.236782695
0.75325	0.236059593
0.7535	0.236059593
0.75375	0.236059593
0.754	0.236059593
0.75425	0.236691843
0.7545	0.236691843
0.75475	0.236691843
0.755	0.236691843
0.75525	0.238288811
0.7555	0.238288811
0.75575	0.238288811
0.756	0.238288811
0.75625	0.241067442
0.7565	0.241067442
0.75675	0.241067442
0.757	0.241067442
0.75725	0.244954371
0.7575	0.244954371
0.75775	0.244954371
0.758	0.244954371
0.75825	0.249032148
0.7585	0.249032148
0.75875	0.249032148
0.759	0.249032148
0.75925	0.252807394
0.7595	0.252807394
0.75975	0.252807394
0.76	0.252807394
0.76025	0.258536892
0.7605	0.258536892
0.76075	0.258536892
0.761	0.258536892
0.76125	0.263474963
0.7615	0.263474963
0.76175	0.263474963
0.762	0.263474963
0.76225	0.268748147
0.7625	0.268748147
0.76275	0.268748147
0.763	0.268748147
0.76325	0.274040589
0.7635	0.274040589
0.76375	0.274040589
0.764	0.274040589
0.76425	0.279304119
0.7645	0.279304119
0.76475	0.279304119
0.765	0.279304119
0.76525	0.284506328
0.7655	0.284506328
0.76575	0.284506328
0.766	0.284506328
0.76625	0.289623581
0.7665	0.289623581
0.76675	0.289623581
0.767	0.289623581
0.76725	0.294642029
0.7675	0.294642029
0.76775	0.294642029
0.768	0.294642029
0.76825	0.299552712
0.7685	0.299552712
0.76875	0.299552712
0.769	0.299552712
0.76925	0.304372209
0.7695	0.304372209
0.76975	0.304372209
0.77	0.304372209
0.77025	0.309035218
0.7705	0.309035218
0.77075	0.309035218
0.771	0.309035218
0.77125	0.313340071
0.7715	0.313340071
0.77175	0.313340071
0.772	0.313340071
0.77225	0.318298069
0.7725	0.318298069
0.77275	0.318298069
0.773	0.318298069
0.77325	0.322706923
0.7735	0.322706923
0.77375	0.322706923
0.774	0.322706923
0.77425	0.326916594
0.7745	0.326916594
0.77475	0.326916594
0.775	0.326916594
0.77525	0.331141124
0.7755	0.331141124
0.77575	0.331141124
0.776	0.331141124
0.77625	0.335196739
0.7765	0.335196739
0.77675	0.335196739
0.777	0.335196739
0.77725	0.338808673
0.7775	0.338808673
0.77775	0.338808673
0.778	0.338808673
0.77825	0.342695386
0.7785	0.342695386
0.77875	0.342695386
0.779	0.342695386
0.77925	0.346430338
0.7795	0.346430338
0.77975	0.346430338
0.78	0.346430338
0.78025	0.350088605
0.7805	0.350088605
0.78075	0.350088605
0.781	0.350088605
0.78125	0.353637746
0.7815	0.353637746
0.78175	0.353637746
0.782	0.353637746
0.78225	0.357145671
0.7825	0.357145671
0.78275	0.357145671
0.783	0.357145671
0.78325	0.360576353
0.7835	0.360576353
0.78375	0.360576353
0.784	0.360576353
0.78425	0.363928629
0.7845	0.363928629
0.78475	0.363928629
0.785	0.363928629
0.78525	0.367220171
0.7855	0.367220171
0.78575	0.367220171
0.786	0.367220171
0.78625	0.3704356
0.7865	0.3704356
0.78675	0.3704356
0.787	0.3704356
0.78725	0.373583935
0.7875	0.373583935
0.78775	0.373583935
0.788	0.373583935
0.78825	0.376669421
0.7885	0.376669421
0.78875	0.376669421
0.789	0.376669421
0.78925	0.379692998
0.7895	0.379692998
0.78975	0.379692998
0.79	0.379692998
0.79025	0.382656729
0.7905	0.382656729
0.79075	0.382656729
0.791	0.382656729
0.79125	0.385562938
0.7915	0.385562938
0.79175	0.385562938
0.792	0.385562938
0.79225	0.388416434
0.7925	0.388416434
0.79275	0.388416434
0.793	0.388416434
0.79325	0.391208009
0.7935	0.391208009
0.79375	0.391208009
0.794	0.391208009
0.79425	0.393943819
0.7945	0.393943819
0.79475	0.393943819
0.795	0.393943819
0.79525	0.396640133
0.7955	0.396640133
0.79575	0.396640133
0.796	0.396640133
0.79625	0.399291862
0.7965	0.399291862
0.79675	0.399291862
0.797	0.399291862
0.79725	0.401891082
0.7975	0.401891082
0.79775	0.401891082
0.798	0.401891082
0.79825	0.404444655
0.7985	0.404444655
0.79875	0.404444655
0.799	0.404444655
0.79925	0.406953979
0.7995	0.406953979
0.79975	0.406953979
0.8	0.406953979
0.80025	0.409420029
0.8005	0.409420029
0.80075	0.409420029
0.801	0.409420029
0.80125	0.411844675
0.8015	0.411844675
0.80175	0.411844675
0.802	0.411844675
0.80225	0.414228885
0.8025	0.414228885
0.80275	0.414228885
0.803	0.414228885
0.80325	0.416573819
0.8035	0.416573819
0.80375	0.416573819
0.804	0.416573819
0.80425	0.418880585
0.8045	0.418880585
0.80475	0.418880585
0.805	0.418880585
0.80525	0.421150241
0.8055	0.421150241
0.80575	0.421150241
0.806	0.421150241
0.80625	0.423402074
0.8065	0.423402074
0.80675	0.423402074
0.807	0.423402074
0.80725	0.425601449
0.8075	0.425601449
0.80775	0.425601449
0.808	0.425601449
0.80825	0.427766581
0.8085	0.427766581
0.80875	0.427766581
0.809	0.427766581
0.80925	0.429898426
0.8095	0.429898426
0.80975	0.429898426
0.81	0.429898426
0.81025	0.431997828
0.8105	0.431997828
0.81075	0.431997828
0.811	0.431997828
0.81125	0.434322627
0.8115	0.434322627
0.81175	0.434322627
0.812	0.434322627
0.81225	0.436354721
0.8125	0.436354721
0.81275	0.436354721
0.813	0.436354721
0.81325	0.438356906
0.8135	0.438356906
0.81375	0.438356906
0.814	0.438356906
0.81425	0.440086737
0.8145	0.440086737
0.81475	0.440086737
0.815	0.440086737
0.81525	0.442035549
0.8155	0.442035549
0.81575	0.442035549
0.816	0.442035549
0.81625	0.443955986
0.8165	0.443955986
0.81675	0.443955986
0.817	0.443955986
0.81725	0.445990527
0.8175	0.445990527
0.81775	0.445990527
0.818	0.445990527
0.81825	0.447855574
0.8185	0.447855574
0.81875	0.447855574
0.819	0.447855574
0.81925	0.449694355
0.8195	0.449694355
0.81975	0.449694355
0.82	0.449694355
0.82025	0.451342729
0.8205	0.451342729
0.82075	0.451342729
0.821	0.451342729
0.82125	0.453253774
0.8215	0.453253774
0.82175	0.453253774
0.822	0.453253774
0.82225	0.454854259
0.8225	0.454854259
0.82275	0.454854259
0.823	0.454854259
0.82325	0.456593757
0.8235	0.456593757
0.82375	0.456593757
0.824	0.456593757
0.82425	0.458310172
0.8245	0.458310172
0.82475	0.458310172
0.825	0.458310172
0.82525	0.460003471
0.8255	0.460003471
0.82575	0.460003471
0.826	0.460003471
0.82625	0.461674107
0.8265	0.461674107
0.82675	0.461674107
0.827	0.461674107
0.82725	0.463322542
0.8275	0.463322542
0.82775	0.463322542
0.828	0.463322542
0.82825	0.46494747
0.8285	0.46494747
0.82875	0.46494747
0.829	0.46494747
0.82925	0.466668843
0.8295	0.466668843
0.82975	0.466668843
0.83	0.466668843
0.83025	0.468259611
0.8305	0.468259611
0.83075	0.468259611
0.831	0.468259611
0.83125	0.469780953
0.8315	0.469780953
0.83175	0.469780953
0.832	0.469780953
0.83225	0.471337376
0.8325	0.471337376
0.83275	0.471337376
0.833	0.471337376
0.83325	0.473300438
0.8335	0.473300438
0.83375	0.473300438
0.834	0.473300438
0.83425	0.474395264
0.8345	0.474395264
0.83475	0.474395264
0.835	0.474395264
0.83525	0.475893063
0.8355	0.475893063
0.83575	0.475893063
0.836	0.475893063
0.83625	0.477369558
0.8365	0.477369558
0.83675	0.477369558
0.837	0.477369558
0.83725	0.478829278
0.8375	0.478829278
0.83775	0.478829278
0.838	0.478829278
0.83825	0.480270787
0.8385	0.480270787
0.83875	0.480270787
0.839	0.480270787
0.83925	0.481683989
0.8395	0.481683989
0.83975	0.481683989
0.84	0.481683989
0.84025	0.483067432
0.8405	0.483067432
0.84075	0.483067432
0.841	0.483067432
0.84125	0.484657882
0.8415	0.484657882
0.84175	0.484657882
0.842	0.484657882
0.84225	0.485821304
0.8425	0.485821304
0.84275	0.485821304
0.843	0.485821304
0.84325	0.487173255
0.8435	0.487173255
0.84375	0.487173255
0.844	0.487173255
0.84425	0.48850897
0.8445	0.48850897
0.84475	0.48850897
0.845	0.48850897
0.84525	0.489828257
0.8455	0.489828257
0.84575	0.489828257
0.846	0.489828257
0.84625	0.491132264
0.8465	0.491132264
0.84675	0.491132264
0.847	0.491132264
0.84725	0.49248831
0.8475	0.49248831
0.84775	0.49248831
0.848	0.49248831
0.84825	0.493693796
0.8485	0.493693796
0.84875	0.493693796
0.849	0.493693796
0.84925	0.495023074
0.8495	0.495023074
0.84975	0.495023074
0.85	0.495023074
0.85025	0.49618584
0.8505	0.49618584
0.85075	0.49618584
0.851	0.49618584
0.85125	0.497412611
0.8515	0.497412611
0.85175	0.497412611
0.852	0.497412611
0.85225	0.498625012
0.8525	0.498625012
0.85275	0.498625012
0.853	0.498625012
0.85325	0.49982325
0.8535	0.49982325
0.85375	0.49982325
0.854	0.49982325
0.85425	0.501007524
0.8545	0.501007524
0.85475	0.501007524
0.855	0.501007524
0.85525	0.50210601
0.8555	0.50210601
0.85575	0.50210601
0.856	0.50210601
0.85625	0.503260775
0.8565	0.503260775
0.85675	0.503260775
0.857	0.503260775
0.85725	0.504402122
0.8575	0.504402122
0.85775	0.504402122
0.858	0.504402122
0.85825	0.505530233
0.8585	0.505530233
0.85875	0.505530233
0.859	0.505530233
0.85925	0.506700676
0.8595	0.506700676
0.85975	0.506700676
0.86	0.506700676
0.86025	0.507790029
0.8605	0.507790029
0.86075	0.507790029
0.861	0.507790029
0.86125	0.508880166
0.8615	0.508880166
0.86175	0.508880166
0.862	0.508880166
0.86225	0.509957745
0.8625	0.509957745
0.86275	0.509957745
0.863	0.509957745
0.86325	0.511022924
0.8635	0.511022924
0.86375	0.511022924
0.864	0.511022924
0.86425	0.512075859
0.8645	0.512075859
0.86475	0.512075859
0.865	0.512075859
0.86525	0.513116701
0.8655	0.513116701
0.86575	0.513116701
0.866	0.513116701
0.86625	0.5141456
0.8665	0.5141456
0.86675	0.5141456
0.867	0.5141456
0.86725	0.515139153
0.8675	0.515139153
0.86775	0.515139153
0.868	0.515139153
0.86825	0.516142886
0.8685	0.516142886
0.86875	0.516142886
0.869	0.516142886
0.86925	0.517135087
0.8695	0.517135087
0.86975	0.517135087
0.87	0.517135087
0.87025	0.518115589
0.8705	0.518115589
0.87075	0.518115589
0.871	0.518115589
0.87125	0.519085116
0.8715	0.519085116
0.87175	0.519085116
0.872	0.519085116
0.87225	0.520043383
0.8725	0.520043383
0.87275	0.520043383
0.873	0.520043383
0.87325	0.520990811
0.8735	0.520990811
0.87375	0.520990811
0.874	0.520990811
0.87425	0.521927351
0.8745	0.521927351
0.87475	0.521927351
0.875	0.521927351
0.87525	0.522853113
0.8755	0.522853113
0.87575	0.522853113
0.876	0.522853113
0.87625	0.523768307
0.8765	0.523768307
0.87675	0.523768307
0.877	0.523768307
0.87725	0.524688024
0.8775	0.524688024
0.87775	0.524688024
0.878	0.524688024
0.87825	0.525553533
0.8785	0.525553533
0.87875	0.525553533
0.879	0.525553533
0.87925	0.526433655
0.8795	0.526433655
0.87975	0.526433655
0.88	0.526433655
0.88025	0.527322576
0.8805	0.527322576
0.88075	0.527322576
0.881	0.527322576
0.88125	0.528185998
0.8815	0.528185998
0.88175	0.528185998
0.882	0.528185998
0.88225	0.529039663
0.8825	0.529039663
0.88275	0.529039663
0.883	0.529039663
0.88325	0.529882924
0.8835	0.529882924
0.88375	0.529882924
0.884	0.529882924
0.88425	0.530716992
0.8845	0.530716992
0.88475	0.530716992
0.885	0.530716992
0.88525	0.53154136
0.8855	0.53154136
0.88575	0.53154136
0.886	0.53154136
0.88625	0.532362132
0.8865	0.532362132
0.88675	0.532362132
0.887	0.532362132
0.88725	0.53316679
0.8875	0.53316679
0.88775	0.53316679
0.888	0.53316679
0.88825	0.533962025
0.8885	0.533962025
0.88875	0.533962025
0.889	0.533962025
0.88925	0.534741413
0.8895	0.534741413
0.88975	0.534741413
0.89	0.534741413
0.89025	0.53551889
0.8905	0.53551889
0.89075	0.53551889
0.891	0.53551889
0.89125	0.536287203
0.8915	0.536287203
0.89175	0.536287203
0.892	0.536287203
0.89225	0.537046438
0.8925	0.537046438
0.89275	0.537046438
0.893	0.537046438
0.89325	0.537796674
0.8935	0.537796674
0.89375	0.537796674
0.894	0.537796674
0.89425	0.538537992
0.8945	0.538537992
0.89475	0.538537992
0.895	0.538537992
0.89525	0.539270469
0.8955	0.539270469
0.89575	0.539270469
0.896	0.539270469
0.89625	0.539994182
0.8965	0.539994182
0.89675	0.539994182
0.897	0.539994182
0.89725	0.540709205
0.8975	0.540709205
0.89775	0.540709205
0.898	0.540709205
0.89825	0.541415613
0.8985	0.541415613
0.89875	0.541415613
0.899	0.541415613
0.89925	0.542113477
0.8995	0.542113477
0.89975	0.542113477
0.9	0.542113477
0.90025	0.542802866
0.9005	0.542802866
0.90075	0.542802866
0.901	0.542802866
0.90125	0.543483851
0.9015	0.543483851
0.90175	0.543483851
0.902	0.543483851
0.90225	0.544156503
0.9025	0.544156503
0.90275	0.544156503
0.903	0.544156503
0.90325	0.544820879
0.9035	0.544820879
0.90375	0.544820879
0.904	0.544820879
0.90425	0.545477053
0.9045	0.545477053
0.90475	0.545477053
0.905	0.545477053
0.90525	0.546125081
0.9055	0.546125081
0.90575	0.546125081
0.906	0.546125081
0.90625	0.546765029
0.9065	0.546765029
0.90675	0.546765029
0.907	0.546765029
0.90725	0.547396958
0.9075	0.547396958
0.90775	0.547396958
0.908	0.547396958
0.90825	0.548020753
0.9085	0.548020753
0.90875	0.548020753
0.909	0.548020753
0.90925	0.548636809
0.9095	0.548636809
0.90975	0.548636809
0.91	0.548636809
0.91025	0.549245022
0.9105	0.549245022
0.91075	0.549245022
0.911	0.549245022
0.91125	0.549842142
0.9115	0.549842142
0.91175	0.549842142
0.912	0.549842142
0.91225	0.550435526
0.9125	0.550435526
0.91275	0.550435526
0.913	0.550435526
0.91325	0.551021235
0.9135	0.551021235
0.91375	0.551021235
0.914	0.551021235
0.91425	0.551599322
0.9145	0.551599322
0.91475	0.551599322
0.915	0.551599322
0.91525	0.552169838
0.9155	0.552169838
0.91575	0.552169838
0.916	0.552169838
0.91625	0.552732835
0.9165	0.552732835
0.91675	0.552732835
0.917	0.552732835
0.91725	0.553288362
0.9175	0.553288362
0.91775	0.553288362
0.918	0.553288362
0.91825	0.553836402
0.9185	0.553836402
0.91875	0.553836402
0.919	0.553836402
0.91925	0.554377129
0.9195	0.554377129
0.91975	0.554377129
0.92	0.554377129
0.92025	0.554910531
0.9205	0.554910531
0.92075	0.554910531
0.921	0.554910531
0.92125	0.555436654
0.9215	0.555436654
0.92175	0.555436654
0.922	0.555436654
0.92225	0.555955542
0.9225	0.555955542
0.92275	0.555955542
0.923	0.555955542
0.92325	0.556467241
0.9235	0.556467241
0.92375	0.556467241
0.924	0.556467241
0.92425	0.556971793
0.9245	0.556971793
0.92475	0.556971793
0.925	0.556971793
0.92525	0.557469242
0.9255	0.557469242
0.92575	0.557469242
0.926	0.557469242
0.92625	0.557959629
0.9265	0.557959629
0.92675	0.557959629
0.927	0.557959629
0.92725	0.558442995
0.9275	0.558442995
0.92775	0.558442995
0.928	0.558442995
0.92825	0.55891938
0.9285	0.55891938
0.92875	0.55891938
0.929	0.55891938
0.92925	0.559388824
0.9295	0.559388824
0.92975	0.559388824
0.93	0.559388824
0.93025	0.559851365
0.9305	0.559851365
0.93075	0.559851365
0.931	0.559851365
0.93125	0.560307041
0.9315	0.560307041
0.93175	0.560307041
0.932	0.560307041
0.93225	0.560755888
0.9325	0.560755888
0.93275	0.560755888
0.933	0.560755888
0.93325	0.561197945
0.9335	0.561197945
0.93375	0.561197945
0.934	0.561197945
0.93425	0.561633245
0.9345	0.561633245
0.93475	0.561633245
0.935	0.561633245
0.93525	0.562061824
0.9355	0.562061824
0.93575	0.562061824
0.936	0.562061824
0.93625	0.562483715
0.9365	0.562483715
0.93675	0.562483715
0.937	0.562483715
0.93725	0.562898954
0.9375	0.562898954
0.93775	0.562898954
0.938	0.562898954
0.93825	0.563307571
0.9385	0.563307571
0.93875	0.563307571
0.939	0.563307571
0.93925	0.563709599
0.9395	0.563709599
0.93975	0.563709599
0.94	0.563709599
0.94025	0.56410507
0.9405	0.56410507
0.94075	0.56410507
0.941	0.56410507
0.94125	0.564494015
0.9415	0.564494015
0.94175	0.564494015
0.942	0.564494015
0.94225	0.564876463
0.9425	0.564876463
0.94275	0.564876463
0.943	0.564876463
0.94325	0.565252444
0.9435	0.565252444
0.94375	0.565252444
0.944	0.565252444
0.94425	0.565621987
0.9445	0.565621987
0.94475	0.565621987
0.945	0.565621987
0.94525	0.565985121
0.9455	0.565985121
0.94575	0.565985121
0.946	0.565985121
0.94625	0.566341873
0.9465	0.566341873
0.94675	0.566341873
0.947	0.566341873
0.94725	0.56669227
0.9475	0.56669227
0.94775	0.56669227
0.948	0.56669227
0.94825	0.567101263
0.9485	0.567101263
0.94875	0.567101263
0.949	0.567101263
0.94925	0.567440084
0.9495	0.567440084
0.94975	0.567440084
0.95	0.567440084
0.95025	0.567772631
0.9505	0.567772631
0.95075	0.567772631
0.951	0.567772631
0.95125	0.568098926
0.9515	0.568098926
0.95175	0.568098926
0.952	0.568098926
0.95225	0.568418999
0.9525	0.568418999
0.95275	0.568418999
0.953	0.568418999
0.95325	0.568732869
0.9535	0.568732869
0.95375	0.568732869
0.954	0.568732869
0.95425	0.569040561
0.9545	0.569040561
0.95475	0.569040561
0.955	0.569040561
0.95525	0.570257564
0.9555	0.570257564
0.95575	0.570257564
0.956	0.570257564
0.95625	0.570544426
0.9565	0.570544426
0.95675	0.570544426
0.957	0.570544426
0.95725	0.570824608
0.9575	0.570824608
0.95775	0.570824608
0.958	0.570824608
0.95825	0.570821133
0.9585	0.570821133
0.95875	0.570821133
0.959	0.570821133
0.95925	0.571090109
0.9595	0.571090109
0.95975	0.571090109
0.96	0.571090109
0.96025	0.571353144
0.9605	0.571353144
0.96075	0.571353144
0.961	0.571353144
0.96125	0.571610258
0.9615	0.571610258
0.96175	0.571610258
0.962	0.571610258
0.96225	0.57186147
0.9625	0.57186147
0.96275	0.57186147
0.963	0.57186147
0.96325	0.572106799
0.9635	0.572106799
0.96375	0.572106799
0.964	0.572106799
0.96425	0.573316626
0.9645	0.573316626
0.96475	0.573316626
0.965	0.573316626
0.96525	0.573550118
0.9655	0.573550118
0.96575	0.573550118
0.966	0.573550118
0.96625	0.573777528
0.9665	0.573777528
0.96675	0.573777528
0.967	0.573777528
0.96725	0.57399943
0.9675	0.57399943
0.96775	0.57399943
0.968	0.57399943
0.96825	0.574215545
0.9685	0.574215545
0.96875	0.574215545
0.969	0.574215545
0.96925	0.57442589
0.9695	0.57442589
0.96975	0.57442589
0.97	0.57442589
0.97025	0.574630478
0.9705	0.574630478
0.97075	0.574630478
0.971	0.574630478
0.97125	0.574829327
0.9715	0.574829327
0.97175	0.574829327
0.972	0.574829327
0.97225	0.57502245
0.9725	0.57502245
0.97275	0.57502245
0.973	0.57502245
0.97325	0.575209862
0.9735	0.575209862
0.97375	0.575209862
0.974	0.575209862
0.97425	0.575391351
0.9745	0.575391351
0.97475	0.575391351
0.975	0.575391351
0.97525	0.57556742
0.9755	0.57556742
0.97575	0.57556742
0.976	0.57556742
0.97625	0.575737818
0.9765	0.575737818
0.97675	0.575737818
0.977	0.575737818
0.97725	0.575902558
0.9775	0.575902558
0.97775	0.575902558
0.978	0.575902558
0.97825	0.57606165
0.9785	0.57606165
0.97875	0.57606165
0.979	0.57606165
0.97925	0.576215107
0.9795	0.576215107
0.97975	0.576215107
0.98	0.576215107
0.98025	0.576362646
0.9805	0.576362646
0.98075	0.576362646
0.981	0.576362646
0.98125	0.575068194
0.9815	0.575068194
0.98175	0.575068194
0.982	0.575068194
0.98225	0.575209733
0.9825	0.575209733
0.98275	0.575209733
0.983	0.575209733
0.98325	0.575345547
0.9835	0.575345547
0.98375	0.575345547
0.984	0.575345547
0.98425	0.575475645
0.9845	0.575475645
0.98475	0.575475645
0.985	0.575475645
0.98525	0.575600036
0.9855	0.575600036
0.98575	0.575600036
0.986	0.575600036
0.98625	0.575718729
0.9865	0.575718729
0.98675	0.575718729
0.987	0.575718729
0.98725	0.575831731
0.9875	0.575831731
0.98775	0.575831731
0.988	0.575831731
0.98825	0.57593905
0.9885	0.57593905
0.98875	0.57593905
0.989	0.57593905
0.98925	0.576040694
0.9895	0.576040694
0.98975	0.576040694
0.99	0.576040694
0.99025	0.576136669
0.9905	0.576136669
0.99075	0.576136669
0.991	0.576136669
0.99125	0.576226981
0.9915	0.576226981
0.99175	0.576226981
0.992	0.576226981
0.99225	0.576311637
0.9925	0.576311637
0.99275	0.576311637
0.993	0.576311637
0.99325	0.576390643
0.9935	0.576390643
0.99375	0.576390643
0.994	0.576390643
0.99425	0.576464003
0.9945	0.576464003
0.99475	0.576464003
0.995	0.576464003
0.99525	0.576531723
0.9955	0.576531723
0.99575	0.576531723
0.996	0.576531723
0.99625	0.576593807
0.9965	0.576593807
0.99675	0.576593807
0.997	0.576593807
0.99725	0.57665026
0.9975	0.57665026
0.99775	0.57665026
0.998	0.57665026
0.99825	0.576701084
0.9985	0.576701084
0.99875	0.576701084
0.999	0.576701084
0.99925	0.576746284
0.9995	0.576746284
0.99975	0.576746284
1	0.576746284


==> P4_buck_mode_minus_phi_1_LBFGSB_method.txt <==
0	0
0.001	1.25E-06
0.002	5.02E-06
0.003	1.13E-05
0.004	2.02E-05
0.005	3.17E-05
0.006	4.58E-05
0.007	6.25E-05
0.008	8.19E-05
0.009	0.000104017
0.01	0.000128806
0.011	0.000156323
0.012	0.000186591
0.013	0.000219631
0.014	0.000255467
0.015	0.000294121
0.016	0.000335616
0.017	0.000379973
0.018	0.000427217
0.019	0.000477369
0.02	0.000530453
0.021	0.000586491
0.022	0.000645507
0.023	0.000707524
0.024	0.000772566
0.025	0.000840655
0.026	0.000911814
0.027	0.000986068
0.028	0.00106344
0.029	0.001143952
0.03	0.00122763
0.031	0.0013145
0.032	0.001404593
0.033	0.001497932
0.034	0.00159454
0.035	0.001694442
0.036	0.001797668
0.037	0.001904247
0.038	0.002014204
0.039	0.002127564
0.04	0.002244351
0.041	0.002364591
0.042	0.002488309
0.043	0.002615529
0.044	0.002746278
0.045	0.00288058
0.046	0.003018461
0.047	0.003159948
0.048	0.003305065
0.049	0.00345384
0.05	0.003606301
0.051	0.003762474
0.052	0.003922388
0.053	0.004086068
0.054	0.004253539
0.055	0.004424824
0.056	0.004599951
0.057	0.004778946
0.058	0.004961839
0.059	0.005148655
0.06	0.005339423
0.061	0.00553417
0.062	0.005732926
0.063	0.005935718
0.064	0.006142575
0.065	0.006353528
0.066	0.006568609
0.067	0.006787847
0.068	0.007011271
0.069	0.007238912
0.07	0.007470798
0.071	0.007706964
0.072	0.00794744
0.073	0.008192252
0.074	0.008441431
0.075	0.008695007
0.076	0.008953014
0.077	0.009215483
0.078	0.009482445
0.079	0.009753933
0.08	0.01002998
0.081	0.010310619
0.082	0.010595883
0.083	0.010885805
0.084	0.01118042
0.085	0.01147976
0.086	0.011783862
0.087	0.012092758
0.088	0.012406486
0.089	0.012725098
0.09	0.013048653
0.091	0.013377184
0.092	0.013710712
0.093	0.014049256
0.094	0.014392851
0.095	0.014741536
0.096	0.015095348
0.097	0.015454325
0.098	0.015818504
0.099	0.016187925
0.1	0.016562632
0.101	0.016942662
0.102	0.017328058
0.103	0.017718877
0.104	0.01811518
0.105	0.018517008
0.106	0.018924404
0.107	0.019337411
0.108	0.019756071
0.109	0.020180407
0.11	0.020610442
0.111	0.021046221
0.112	0.021487793
0.113	0.021935202
0.114	0.022388501
0.115	0.022847742
0.116	0.023312971
0.117	0.023784236
0.118	0.024261584
0.119	0.024745057
0.12	0.025234704
0.121	0.025730576
0.122	0.026232723
0.123	0.026741198
0.124	0.027256075
0.125	0.027777431
0.126	0.028305321
0.127	0.028839801
0.128	0.029380926
0.129	0.029928753
0.13	0.03048334
0.131	0.031044746
0.132	0.03161303
0.133	0.032188252
0.134	0.032770474
0.135	0.033359758
0.136	0.033956167
0.137	0.034559715
0.138	0.035170417
0.139	0.035788336
0.14	0.036413539
0.141	0.037046118
0.142	0.037686169
0.143	0.03833376
0.144	0.038988957
0.145	0.039651833
0.146	0.040322458
0.147	0.041000904
0.148	0.041687248
0.149	0.042381573
0.15	0.043083968
0.151	0.043794506
0.152	0.044513266
0.153	0.04524033
0.154	0.045975778
0.155	0.046719694
0.156	0.047472168
0.157	0.048233284
0.158	0.049003176
0.159	0.049781951
0.16	0.050569707
0.161	0.051366572
0.162	0.05217263
0.163	0.052987985
0.164	0.053812762
0.165	0.054647068
0.166	0.055491014
0.167	0.056344715
0.168	0.057208285
0.169	0.058081852
0.17	0.058965542
0.171	0.059859481
0.172	0.060763796
0.173	0.061678612
0.174	0.062604056
0.175	0.063540267
0.176	0.064487385
0.177	0.065445565
0.178	0.066414959
0.179	0.067395698
0.18	0.068387922
0.181	0.069391811
0.182	0.070407552
0.183	0.071435316
0.184	0.072475272
0.185	0.073527606
0.186	0.074592516
0.187	0.075670196
0.188	0.076760847
0.189	0.077864665
0.19	0.078981857
0.191	0.080112648
0.192	0.081257268
0.193	0.082415958
0.194	0.083588961
0.195	0.084776531
0.196	0.085978929
0.197	0.087196427
0.198	0.088429307
0.199	0.089677865
0.2	0.090942405
0.201	0.092223243
0.202	0.093520708
0.203	0.094835144
0.204	0.096166908
0.205	0.097516375
0.206	0.098883935
0.207	0.100269996
0.208	0.101674987
0.209	0.103099355
0.21	0.104543572
0.211	0.106008133
0.212	0.107493554
0.213	0.109000385
0.214	0.110529204
0.215	0.112080625
0.216	0.113655296
0.217	0.115253899
0.218	0.116877154
0.219	0.118525829
0.22	0.120200742
0.221	0.121902766
0.222	0.12363283
0.223	0.125391932
0.224	0.12718114
0.225	0.129001586
0.226	0.130854452
0.227	0.132741022
0.228	0.134662768
0.229	0.136621217
0.23	0.138618062
0.231	0.140655217
0.232	0.14273471
0.233	0.144858728
0.234	0.147029672
0.235	0.149250199
0.236	0.151523191
0.237	0.153851784
0.238	0.156238913
0.239	0.158688322
0.24	0.161203828
0.241	0.163788788
0.242	0.166448041
0.243	0.169186622
0.244	0.17200839
0.245	0.174917203
0.246	0.177916212
0.247	0.181006433
0.248	0.184186964
0.249	0.18745496
0.25	0.190806006
0.251	0.194234335
0.252	0.197733159
0.253	0.201295475
0.254	0.204914588
0.255	0.208584055
0.256	0.212297593
0.257	0.21604997
0.258	0.219836113
0.259	0.223651432
0.26	0.227492712
0.261	0.231357007
0.262	0.23524148
0.263	0.239143502
0.264	0.243060755
0.265	0.246991176
0.266	0.250932917
0.267	0.254884321
0.268	0.258843894
0.269	0.26281029
0.27	0.266782289
0.271	0.270758784
0.272	0.274738761
0.273	0.278721297
0.274	0.282705544
0.275	0.286690727
0.276	0.290676131
0.277	0.294661096
0.278	0.298645014
0.279	0.302627319
0.28	0.306607485
0.281	0.310585026
0.282	0.314559488
0.283	0.318530448
0.284	0.32249751
0.285	0.326460302
0.286	0.330418478
0.287	0.33437171
0.288	0.338319692
0.289	0.342262135
0.29	0.346198766
0.291	0.350129326
0.292	0.35405357
0.293	0.357971267
0.294	0.361882199
0.295	0.365786175
0.296	0.369683013
0.297	0.373572486
0.298	0.377454417
0.299	0.381328637
0.3	0.385194985
0.301	0.389053339
0.302	0.392903523
0.303	0.39674538
0.304	0.400578774
0.305	0.404403592
0.306	0.408219723
0.307	0.412027051
0.308	0.415825463
0.309	0.419614861
0.31	0.423395148
0.311	0.427166225
0.312	0.430927993
0.313	0.43468036
0.314	0.438423236
0.315	0.442156551
0.316	0.445880236
0.317	0.449594211
0.318	0.453298401
0.319	0.456992731
0.32	0.46067713
0.321	0.464351529
0.322	0.468015862
0.323	0.471670053
0.324	0.475314029
0.325	0.478947729
0.326	0.482571097
0.327	0.486184075
0.328	0.489786609
0.329	0.493378648
0.33	0.496960138
0.331	0.500531032
0.332	0.504091279
0.333	0.507640834
0.334	0.511179651
0.335	0.514707685
0.336	0.518224893
0.337	0.521731233
0.338	0.525226669
0.339	0.528711165
0.34	0.532184681
0.341	0.535647176
0.342	0.539098611
0.343	0.542538932
0.344	0.545968086
0.345	0.549386039
0.346	0.552792755
0.347	0.5561882
0.348	0.559572347
0.349	0.562945169
0.35	0.566306636
0.351	0.569656725
0.352	0.572995412
0.353	0.576322667
0.354	0.57963846
0.355	0.582942761
0.356	0.586235541
0.357	0.589516773
0.358	0.592786427
0.359	0.596044482
0.36	0.599290915
0.361	0.602525695
0.362	0.60574879
0.363	0.608960174
0.364	0.612159818
0.365	0.615347697
0.366	0.6185238
0.367	0.621688111
0.368	0.624840618
0.369	0.627981309
0.37	0.631110163
0.371	0.634227159
0.372	0.637332274
0.373	0.640425472
0.374	0.643506723
0.375	0.64657602
0.376	0.649633351
0.377	0.652678696
0.378	0.655712035
0.379	0.658733349
0.38	0.661742619
0.381	0.664739824
0.382	0.667724947
0.383	0.670697968
0.384	0.67365887
0.385	0.676607633
0.386	0.679544239
0.387	0.682468673
0.388	0.685380916
0.389	0.688280952
0.39	0.691168764
0.391	0.694044334
0.392	0.696907646
0.393	0.699758683
0.394	0.702597427
0.395	0.705423861
0.396	0.708237968
0.397	0.711039732
0.398	0.713829137
0.399	0.716606164
0.4	0.719370799
0.401	0.722123026
0.402	0.724862829
0.403	0.72759019
0.404	0.730305093
0.405	0.733007522
0.406	0.735697461
0.407	0.738374893
0.408	0.741039803
0.409	0.743692176
0.41	0.746331995
0.411	0.748959244
0.412	0.751573908
0.413	0.754175971
0.414	0.756765418
0.415	0.759342232
0.416	0.761906399
0.417	0.764457903
0.418	0.766996728
0.419	0.769522859
0.42	0.77203628
0.421	0.774536976
0.422	0.777024931
0.423	0.77950013
0.424	0.781962558
0.425	0.784412199
0.426	0.786849039
0.427	0.789273061
0.428	0.79168425
0.429	0.794082591
0.43	0.796468068
0.431	0.798840667
0.432	0.80120037
0.433	0.803547164
0.434	0.805881032
0.435	0.808201959
0.436	0.81050993
0.437	0.812804929
0.438	0.81508694
0.439	0.817355948
0.44	0.819611937
0.441	0.821854892
0.442	0.824084797
0.443	0.826301636
0.444	0.828505394
0.445	0.830696054
0.446	0.832873602
0.447	0.83503802
0.448	0.837189294
0.449	0.839327407
0.45	0.841452344
0.451	0.843564088
0.452	0.845662623
0.453	0.847747933
0.454	0.849820002
0.455	0.851878814
0.456	0.853924353
0.457	0.855956601
0.458	0.857975543
0.459	0.859981163
0.46	0.861973443
0.461	0.863952368
0.462	0.86591792
0.463	0.867870083
0.464	0.86980884
0.465	0.871734175
0.466	0.873646069
0.467	0.875544507
0.468	0.877429471
0.469	0.879300945
0.47	0.88115891
0.471	0.88300335
0.472	0.884834247
0.473	0.886651584
0.474	0.888455343
0.475	0.890245506
0.476	0.892022057
0.477	0.893784977
0.478	0.895534247
0.479	0.897269851
0.48	0.89899177
0.481	0.900699986
0.482	0.902394481
0.483	0.904075236
0.484	0.905742233
0.485	0.907395453
0.486	0.909034877
0.487	0.910660488
0.488	0.912272265
0.489	0.913870191
0.49	0.915454245
0.491	0.917024409
0.492	0.918580663
0.493	0.920122988
0.494	0.921651365
0.495	0.923165773
0.496	0.924666193
0.497	0.926152605
0.498	0.927624989
0.499	0.929083325
0.5	0.930527592
0.501	0.93195777
0.502	0.933373839
0.503	0.934775778
0.504	0.936163566
0.505	0.937537183
0.506	0.938896609
0.507	0.940241824
0.508	0.941572805
0.509	0.942889531
0.51	0.94419198
0.511	0.945480128
0.512	0.946753954
0.513	0.948013436
0.514	0.94925855
0.515	0.950489277
0.516	0.951705595
0.517	0.95290748
0.518	0.954094909
0.519	0.955267858
0.52	0.956426305
0.521	0.957570227
0.522	0.9586996
0.523	0.959814402
0.524	0.960914609
0.525	0.962000195
0.526	0.963071137
0.527	0.964127411
0.528	0.965168992
0.529	0.966195856
0.53	0.967207976
0.531	0.96820533
0.532	0.969187893
0.533	0.970155638
0.534	0.971108541
0.535	0.972046573
0.536	0.972969708
0.537	0.97387792
0.538	0.974771182
0.539	0.975649468
0.54	0.97651275
0.541	0.977361003
0.542	0.978194198
0.543	0.979012307
0.544	0.9798153
0.545	0.98060315
0.546	0.981375827
0.547	0.982133303
0.548	0.982875549
0.549	0.983602537
0.55	0.984314239
0.551	0.985010623
0.552	0.985691662
0.553	0.986357324
0.554	0.987007579
0.555	0.987642398
0.556	0.988261748
0.557	0.9888656
0.558	0.98945392
0.559	0.990026677
0.56	0.990583839
0.561	0.991125373
0.562	0.991651248
0.563	0.99216143
0.564	0.992655886
0.565	0.993134583
0.566	0.993597488
0.567	0.994044566
0.568	0.994475783
0.569	0.994891104
0.57	0.995290495
0.571	0.995673921
0.572	0.996041345
0.573	0.996392732
0.574	0.996728045
0.575	0.997047248
0.576	0.997350304
0.577	0.997637176
0.578	0.997907826
0.579	0.998162218
0.58	0.998400313
0.581	0.998622073
0.582	0.998827457
0.583	0.999016428
0.584	0.999188944
0.585	0.999344965
0.586	0.99948445
0.587	0.999607358
0.588	0.999713648
0.589	0.999803276
0.59	0.999876202
0.591	0.99993238
0.592	0.999971769
0.593	0.999994324
0.594	1
0.595	0.999988753
0.596	0.999960538
0.597	0.999915307
0.598	0.999853016
0.599	0.999773617
0.6	0.99967706
0.601	0.999563298
0.602	0.999432282
0.603	0.999283963
0.604	0.999118293
0.605	0.998935219
0.606	0.998734693
0.607	0.998516662
0.608	0.998281074
0.609	0.998027877
0.61	0.997757018
0.611	0.997468442
0.612	0.997162096
0.613	0.996837924
0.614	0.996495871
0.615	0.996135881
0.616	0.995757901
0.617	0.995361875
0.618	0.994947749
0.619	0.994515465
0.62	0.994064961
0.621	0.993596176
0.622	0.99310905
0.623	0.99260352
0.624	0.992079521
0.625	0.991536991
0.626	0.990975863
0.627	0.990396072
0.628	0.989797552
0.629	0.989180234
0.63	0.98854405
0.631	0.987888929
0.632	0.987214803
0.633	0.986521598
0.634	0.985809243
0.635	0.985077663
0.636	0.984326785
0.637	0.983556531
0.638	0.982766825
0.639	0.98195759
0.64	0.981128743
0.641	0.980280196
0.642	0.979411861
0.643	0.978523655
0.644	0.977615497
0.645	0.976687301
0.646	0.975738954
0.647	0.974770345
0.648	0.973781385
0.649	0.972771982
0.65	0.971742047
0.651	0.970691485
0.652	0.969620201
0.653	0.968528082
0.654	0.967415015
0.655	0.966280883
0.656	0.965125573
0.657	0.963948983
0.658	0.962751012
0.659	0.961531555
0.66	0.960290507
0.661	0.959027759
0.662	0.957743204
0.663	0.95643673
0.664	0.955108224
0.665	0.953757568
0.666	0.952384637
0.667	0.950989303
0.668	0.949571445
0.669	0.94813094
0.67	0.946667653
0.671	0.945181447
0.672	0.943672188
0.673	0.942139733
0.674	0.940583935
0.675	0.939004649
0.676	0.937401722
0.677	0.935775003
0.678	0.934124339
0.679	0.932449572
0.68	0.930750534
0.681	0.929027056
0.682	0.927278974
0.683	0.925506118
0.684	0.923708308
0.685	0.921885365
0.686	0.920037108
0.687	0.918163339
0.688	0.916263858
0.689	0.914338455
0.69	0.912386917
0.691	0.910409027
0.692	0.90840456
0.693	0.906373287
0.694	0.904314969
0.695	0.902229367
0.696	0.900116232
0.697	0.897975306
0.698	0.895806324
0.699	0.89360901
0.7	0.891383077
0.701	0.889128228
0.702	0.88684416
0.703	0.884530562
0.704	0.88218711
0.705	0.87981347
0.706	0.877409297
0.707	0.874974232
0.708	0.872507903
0.709	0.870009926
0.71	0.867479907
0.711	0.864917439
0.712	0.862322088
0.713	0.859693407
0.714	0.857030926
0.715	0.854334158
0.716	0.851602593
0.717	0.8488357
0.718	0.84603292
0.719	0.843193673
0.72	0.840317346
0.721	0.837403282
0.722	0.834450791
0.723	0.831459162
0.724	0.828427649
0.725	0.825355462
0.726	0.822241789
0.727	0.81908577
0.728	0.815886472
0.729	0.812642884
0.73	0.809353932
0.731	0.806018502
0.732	0.802635404
0.733	0.799203365
0.734	0.795721025
0.735	0.792186922
0.736	0.78859949
0.737	0.784956964
0.738	0.781257452
0.739	0.777498881
0.74	0.773679029
0.741	0.769795961
0.742	0.765847723
0.743	0.761831971
0.744	0.757745444
0.745	0.75358552
0.746	0.749349469
0.747	0.745034241
0.748	0.740637558
0.749	0.736156352
0.75	0.731588443
0.751	0.726932605
0.752	0.722188515
0.753	0.717357891
0.754	0.712444429
0.755	0.707453962
0.756	0.702393789
0.757	0.697272132
0.758	0.692097759
0.759	0.68687918
0.76	0.681624022
0.761	0.676339475
0.762	0.671032135
0.763	0.665707641
0.764	0.66037095
0.765	0.655026359
0.766	0.649677593
0.767	0.644327877
0.768	0.638980012
0.769	0.633636433
0.77	0.628299267
0.771	0.62297037
0.772	0.617651396
0.773	0.612343764
0.774	0.607048702
0.775	0.60176733
0.776	0.596500637
0.777	0.591249503
0.778	0.58601475
0.779	0.580797118
0.78	0.575597245
0.781	0.570415707
0.782	0.565253028
0.783	0.560109681
0.784	0.554986088
0.785	0.549882632
0.786	0.544799662
0.787	0.539737492
0.788	0.534696411
0.789	0.52967668
0.79	0.524678538
0.791	0.519702203
0.792	0.514747876
0.793	0.509815737
0.794	0.504905955
0.795	0.500018683
0.796	0.495154063
0.797	0.490312223
0.798	0.485493279
0.799	0.480697339
0.8	0.475924503
0.801	0.471174862
0.802	0.466448498
0.803	0.461745489
0.804	0.457065905
0.805	0.452409809
0.806	0.447777262
0.807	0.443168315
0.808	0.438583014
0.809	0.434021406
0.81	0.429483532
0.811	0.424969428
0.812	0.420479101
0.813	0.416012554
0.814	0.411569817
0.815	0.407150942
0.816	0.40275598
0.817	0.398384952
0.818	0.39403786
0.819	0.389714706
0.82	0.385415506
0.821	0.381140291
0.822	0.376889076
0.823	0.372661878
0.824	0.368458721
0.825	0.364279614
0.826	0.360124562
0.827	0.355993573
0.828	0.351886649
0.829	0.347803794
0.83	0.343745
0.831	0.339710255
0.832	0.335699564
0.833	0.331712931
0.834	0.327750309
0.835	0.323811696
0.836	0.319897129
0.837	0.316006606
0.838	0.312140121
0.839	0.308297669
0.84	0.304479247
0.841	0.300684852
0.842	0.29691446
0.843	0.293168066
0.844	0.289445684
0.845	0.285747309
0.846	0.282072933
0.847	0.278422551
0.848	0.274796149
0.849	0.271193721
0.85	0.267615258
0.851	0.264060755
0.852	0.260530212
0.853	0.257023623
0.854	0.25354098
0.855	0.250082275
0.856	0.24664751
0.857	0.243236682
0.858	0.239849786
0.859	0.236486814
0.86	0.233147754
0.861	0.229832595
0.862	0.226541331
0.863	0.223273955
0.864	0.220030459
0.865	0.216810837
0.866	0.213615082
0.867	0.210443185
0.868	0.207295144
0.869	0.204170952
0.87	0.201070604
0.871	0.197994093
0.872	0.194941413
0.873	0.191912556
0.874	0.188907518
0.875	0.185926291
0.876	0.18296887
0.877	0.180035248
0.878	0.177125419
0.879	0.174239377
0.88	0.17137712
0.881	0.168538642
0.882	0.165723935
0.883	0.162932994
0.884	0.160165814
0.885	0.15742239
0.886	0.154702716
0.887	0.152006788
0.888	0.149334599
0.889	0.146686146
0.89	0.144061424
0.891	0.14146043
0.892	0.13888316
0.893	0.136329608
0.894	0.133799772
0.895	0.131293648
0.896	0.12881123
0.897	0.126352517
0.898	0.123917504
0.899	0.121506189
0.9	0.119118567
0.901	0.116754637
0.902	0.114414394
0.903	0.112097838
0.904	0.109804963
0.905	0.10753577
0.906	0.105290254
0.907	0.103068415
0.908	0.10087025
0.909	0.098695757
0.91	0.096544935
0.911	0.094417782
0.912	0.092314297
0.913	0.09023448
0.914	0.088178329
0.915	0.086145843
0.916	0.084137021
0.917	0.082151864
0.918	0.080190369
0.919	0.078252538
0.92	0.07633837
0.921	0.074447864
0.922	0.072581022
0.923	0.070737843
0.924	0.068918328
0.925	0.067122477
0.926	0.065350292
0.927	0.063601774
0.928	0.061876923
0.929	0.060175742
0.93	0.058498231
0.931	0.056844392
0.932	0.055214227
0.933	0.053607738
0.934	0.052024928
0.935	0.050465798
0.936	0.048930352
0.937	0.047418592
0.938	0.04593052
0.939	0.044466141
0.94	0.043025456
0.941	0.04160847
0.942	0.040215186
0.943	0.038845608
0.944	0.037499739
0.945	0.036177585
0.946	0.034879148
0.947	0.033604435
0.948	0.032353448
0.949	0.031126188
0.95	0.029922654
0.951	0.028742851
0.952	0.027586784
0.953	0.026454458
0.954	0.02534588
0.955	0.024261054
0.956	0.02319991
0.957	0.02216238
0.958	0.021148471
0.959	0.020158213
0.96	0.019191639
0.961	0.018248755
0.962	0.017329571
0.963	0.016434095
0.964	0.015562335
0.965	0.014714221
0.966	0.01388968
0.967	0.013088723
0.968	0.012311359
0.969	0.011557597
0.97	0.010827447
0.971	0.010120918
0.972	0.009438022
0.973	0.008778767
0.974	0.008143165
0.975	0.007531226
0.976	0.006942961
0.977	0.00637838
0.978	0.005837495
0.979	0.005320317
0.98	0.004826857
0.981	0.004357127
0.982	0.003911258
0.983	0.003489381
0.984	0.003091507
0.985	0.002717647
0.986	0.002367814
0.987	0.002042019
0.988	0.001740274
0.989	0.001462592
0.99	0.001208986
0.991	0.000979469
0.992	0.000774052
0.993	0.00059275
0.994	0.000435577
0.995	0.000302544
0.996	0.000193668
0.997	1.09E-04
0.998	4.84E-05
0.999	1.21E-05
1	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> P4_buck_mode_minus_phi_1_conven_method.txt <==
0	0
0.001	7.13E-06
0.002	2.85E-05
0.003	6.42E-05
0.004	0.00011416
0.005	0.000178395
0.006	0.000256916
0.007	0.000349731
0.008	0.000456843
0.009	0.000578258
0.01	0.000713982
0.011	0.000864021
0.012	0.001028378
0.013	0.001207061
0.014	0.001400073
0.015	0.001607423
0.016	0.001829115
0.017	0.002065157
0.018	0.002315556
0.019	0.002580317
0.02	0.002859448
0.021	0.003152957
0.022	0.00346085
0.023	0.003783135
0.024	0.00411982
0.025	0.004470911
0.026	0.004836418
0.027	0.005216347
0.028	0.005610708
0.029	0.006019508
0.03	0.006442756
0.031	0.006880461
0.032	0.007332647
0.033	0.007799339
0.034	0.008280546
0.035	0.008776262
0.036	0.009286484
0.037	0.009811222
0.038	0.010350484
0.039	0.010904282
0.04	0.011472625
0.041	0.012055524
0.042	0.012652988
0.043	0.01326503
0.044	0.013891658
0.045	0.014532883
0.046	0.015188716
0.047	0.015859169
0.048	0.016544252
0.049	0.017243978
0.05	0.017958359
0.051	0.018687405
0.052	0.019431131
0.053	0.020189547
0.054	0.020962666
0.055	0.021750502
0.056	0.022553066
0.057	0.023370372
0.058	0.024202432
0.059	0.025049261
0.06	0.025910872
0.061	0.026787278
0.062	0.027678494
0.063	0.028584534
0.064	0.029505413
0.065	0.030441144
0.066	0.031391744
0.067	0.032357227
0.068	0.033337605
0.069	0.034332894
0.07	0.035343109
0.071	0.036368265
0.072	0.037408378
0.073	0.038463466
0.074	0.039533544
0.075	0.040618629
0.076	0.041718738
0.077	0.042833889
0.078	0.043964098
0.079	0.045109384
0.08	0.046269765
0.081	0.047445266
0.082	0.048635914
0.083	0.049841727
0.084	0.051062724
0.085	0.052298925
0.086	0.053550349
0.087	0.054817015
0.088	0.056098944
0.089	0.057396157
0.09	0.058708673
0.091	0.060036513
0.092	0.061379699
0.093	0.062738251
0.094	0.064112192
0.095	0.065501544
0.096	0.066906328
0.097	0.068326568
0.098	0.069762287
0.099	0.071213512
0.1	0.072680264
0.101	0.074162569
0.102	0.075660449
0.103	0.07717393
0.104	0.078703037
0.105	0.080247793
0.106	0.081808237
0.107	0.083384405
0.108	0.084976324
0.109	0.086584019
0.11	0.088207518
0.111	0.089846847
0.112	0.091502035
0.113	0.093173108
0.114	0.094860093
0.115	0.096563016
0.116	0.098281912
0.117	0.100016809
0.118	0.101767736
0.119	0.103534725
0.12	0.105317807
0.121	0.107117012
0.122	0.108932373
0.123	0.110763921
0.124	0.112611689
0.125	0.11447571
0.126	0.116356018
0.127	0.118252647
0.128	0.120165615
0.129	0.122094943
0.13	0.124040666
0.131	0.126002818
0.132	0.127981438
0.133	0.129976563
0.134	0.13198823
0.135	0.134016478
0.136	0.136061345
0.137	0.138122873
0.138	0.140201099
0.139	0.142296066
0.14	0.144407815
0.141	0.146536385
0.142	0.148681816
0.143	0.150844152
0.144	0.153023435
0.145	0.155219709
0.146	0.157433019
0.147	0.159663411
0.148	0.16191093
0.149	0.164175624
0.15	0.16645755
0.151	0.168756769
0.152	0.171073329
0.153	0.173407278
0.154	0.175758666
0.155	0.178127545
0.156	0.180513972
0.157	0.182918
0.158	0.185339695
0.159	0.187779127
0.16	0.190236343
0.161	0.192711387
0.162	0.195204306
0.163	0.197715162
0.164	0.200244014
0.165	0.202790926
0.166	0.205355964
0.167	0.207939194
0.168	0.21054068
0.169	0.213160489
0.17	0.215798691
0.171	0.218455358
0.172	0.221130559
0.173	0.223824368
0.174	0.226536859
0.175	0.22926812
0.176	0.232018238
0.177	0.234787292
0.178	0.23757536
0.179	0.24038252
0.18	0.243208854
0.181	0.246054449
0.182	0.248919391
0.183	0.251803769
0.184	0.254707673
0.185	0.257631196
0.186	0.260574423
0.187	0.263537447
0.188	0.266520366
0.189	0.269523283
0.19	0.272546297
0.191	0.275589514
0.192	0.278653048
0.193	0.281737012
0.194	0.284841521
0.195	0.287966684
0.196	0.291112622
0.197	0.294279454
0.198	0.297467296
0.199	0.300676288
0.2	0.30390657
0.201	0.307158277
0.202	0.31043155
0.203	0.313726529
0.204	0.317043357
0.205	0.320382188
0.206	0.32374318
0.207	0.32712649
0.208	0.330532279
0.209	0.333960714
0.21	0.337411966
0.211	0.340886217
0.212	0.344383648
0.213	0.347904447
0.214	0.351448804
0.215	0.355016915
0.216	0.358608982
0.217	0.362225208
0.218	0.365865802
0.219	0.36953098
0.22	0.373220959
0.221	0.376935963
0.222	0.380676216
0.223	0.384441939
0.224	0.388233353
0.225	0.392050681
0.226	0.395894117
0.227	0.399763871
0.228	0.403660175
0.229	0.407583221
0.23	0.411533182
0.231	0.415510217
0.232	0.419514456
0.233	0.423545966
0.234	0.427604746
0.235	0.431690719
0.236	0.435803634
0.237	0.439943148
0.238	0.444108766
0.239	0.448299722
0.24	0.452514971
0.241	0.456753041
0.242	0.461012084
0.243	0.465289835
0.244	0.469583623
0.245	0.473890394
0.246	0.478206712
0.247	0.482528887
0.248	0.486853122
0.249	0.491175716
0.25	0.495493199
0.251	0.49980242
0.252	0.504100622
0.253	0.508385449
0.254	0.512654924
0.255	0.51690745
0.256	0.521141858
0.257	0.525357142
0.258	0.529552389
0.259	0.533726896
0.26	0.537880097
0.261	0.542011563
0.262	0.546120903
0.263	0.550207827
0.264	0.554272181
0.265	0.558313923
0.266	0.562333009
0.267	0.566329368
0.268	0.570302974
0.269	0.574253833
0.27	0.578182014
0.271	0.582087563
0.272	0.585970543
0.273	0.589831066
0.274	0.593669214
0.275	0.597485073
0.276	0.601278734
0.277	0.605050294
0.278	0.608799848
0.279	0.612527497
0.28	0.61623334
0.281	0.619917479
0.282	0.623580013
0.283	0.627221046
0.284	0.630840677
0.285	0.634439007
0.286	0.638016136
0.287	0.641572163
0.288	0.645107186
0.289	0.6486213
0.29	0.6521146
0.291	0.655587182
0.292	0.659039139
0.293	0.66247056
0.294	0.665881536
0.295	0.669272155
0.296	0.672642505
0.297	0.67599267
0.298	0.679322736
0.299	0.682632784
0.3	0.685922896
0.301	0.689193152
0.302	0.69244363
0.303	0.695674409
0.304	0.698885562
0.305	0.702077167
0.306	0.705249294
0.307	0.708402018
0.308	0.711535408
0.309	0.714649535
0.31	0.717744468
0.311	0.720820272
0.312	0.723877015
0.313	0.726914761
0.314	0.729933573
0.315	0.732933515
0.316	0.735914647
0.317	0.738877031
0.318	0.741820726
0.319	0.744745791
0.32	0.747652282
0.321	0.750540257
0.322	0.753409772
0.323	0.75626088
0.324	0.759093635
0.325	0.761908091
0.326	0.7647043
0.327	0.767482311
0.328	0.770242177
0.329	0.772983945
0.33	0.775707666
0.331	0.778413386
0.332	0.781101153
0.333	0.783771013
0.334	0.786423013
0.335	0.789057196
0.336	0.791673608
0.337	0.79427229
0.338	0.796853281
0.339	0.799416628
0.34	0.801962374
0.341	0.804490563
0.342	0.807001233
0.343	0.809494423
0.344	0.811970174
0.345	0.814428524
0.346	0.816869512
0.347	0.819293176
0.348	0.82169955
0.349	0.824088671
0.35	0.826460573
0.351	0.828815291
0.352	0.831152862
0.353	0.833473318
0.354	0.835776693
0.355	0.838063021
0.356	0.840332335
0.357	0.84258467
0.358	0.844820057
0.359	0.847038528
0.36	0.849240113
0.361	0.851424842
0.362	0.853592746
0.363	0.855743853
0.364	0.857878194
0.365	0.859995795
0.366	0.862096688
0.367	0.864180898
0.368	0.866248455
0.369	0.868299384
0.37	0.870333713
0.371	0.872351468
0.372	0.874352674
0.373	0.876337358
0.374	0.878305545
0.375	0.880257259
0.376	0.882192526
0.377	0.884111369
0.378	0.886013813
0.379	0.88789988
0.38	0.889769595
0.381	0.89162298
0.382	0.893460055
0.383	0.895280844
0.384	0.897085369
0.385	0.898873653
0.386	0.900645718
0.387	0.902401584
0.388	0.904141271
0.389	0.905864801
0.39	0.907572194
0.391	0.909263469
0.392	0.910938647
0.393	0.912597747
0.394	0.914240788
0.395	0.915867789
0.396	0.917478768
0.397	0.919073744
0.398	0.920652734
0.399	0.922215757
0.4	0.923762829
0.401	0.925293968
0.402	0.926809192
0.403	0.928308516
0.404	0.929791957
0.405	0.931259532
0.406	0.932711256
0.407	0.934147147
0.408	0.935567218
0.409	0.936971484
0.41	0.938359962
0.411	0.939732665
0.412	0.941089608
0.413	0.942430806
0.414	0.943756272
0.415	0.945066021
0.416	0.946360067
0.417	0.947638422
0.418	0.948901101
0.419	0.950148115
0.42	0.95137948
0.421	0.952595208
0.422	0.953795312
0.423	0.954979804
0.424	0.956148697
0.425	0.957302002
0.426	0.958439731
0.427	0.959561896
0.428	0.960668508
0.429	0.961759578
0.43	0.962835117
0.431	0.963895135
0.432	0.964939638
0.433	0.965968638
0.434	0.966982144
0.435	0.967980171
0.436	0.96896273
0.437	0.969929832
0.438	0.970881487
0.439	0.971817705
0.44	0.972738493
0.441	0.973643862
0.442	0.97453382
0.443	0.975408376
0.444	0.976267538
0.445	0.977111316
0.446	0.977939716
0.447	0.978752748
0.448	0.979550419
0.449	0.980332736
0.45	0.981099708
0.451	0.981851342
0.452	0.982587645
0.453	0.983308624
0.454	0.984014286
0.455	0.984704637
0.456	0.985379685
0.457	0.986039436
0.458	0.986683896
0.459	0.987313071
0.46	0.987926966
0.461	0.988525585
0.462	0.989108932
0.463	0.989677012
0.464	0.990229829
0.465	0.990767389
0.466	0.991289698
0.467	0.991796758
0.468	0.992288577
0.469	0.992765157
0.47	0.993226504
0.471	0.993672622
0.472	0.994103515
0.473	0.994519187
0.474	0.994919642
0.475	0.995304883
0.476	0.995674915
0.477	0.99602974
0.478	0.996369362
0.479	0.996693784
0.48	0.997003009
0.481	0.99729704
0.482	0.997575879
0.483	0.99783953
0.484	0.998087995
0.485	0.998321276
0.486	0.998539375
0.487	0.998742297
0.488	0.998930046
0.489	0.999102623
0.49	0.999260029
0.491	0.999402267
0.492	0.999529338
0.493	0.999641242
0.494	0.999737981
0.495	0.999819557
0.496	0.999885968
0.497	0.999937217
0.498	0.999973305
0.499	0.999994232
0.5	1
0.501	0.999990608
0.502	0.999966057
0.503	0.999926345
0.504	0.999871474
0.505	0.999801441
0.506	0.999716247
0.507	0.999615891
0.508	0.999500372
0.509	0.999369689
0.51	0.999223841
0.511	0.999062826
0.512	0.998886643
0.513	0.99869529
0.514	0.998488766
0.515	0.998267068
0.516	0.998030195
0.517	0.997778145
0.518	0.997510915
0.519	0.997228503
0.52	0.996930906
0.521	0.996618121
0.522	0.996290146
0.523	0.995946977
0.524	0.995588612
0.525	0.995215047
0.526	0.994826278
0.527	0.994422303
0.528	0.994003116
0.529	0.993568715
0.53	0.993119096
0.531	0.992654254
0.532	0.992174184
0.533	0.991678883
0.534	0.991168346
0.535	0.990642567
0.536	0.990101543
0.537	0.989545269
0.538	0.988973738
0.539	0.988386945
0.54	0.987784886
0.541	0.987167554
0.542	0.986534943
0.543	0.985887049
0.544	0.985223863
0.545	0.984545381
0.546	0.983851595
0.547	0.9831425
0.548	0.982418088
0.549	0.981678352
0.55	0.980923286
0.551	0.980152881
0.552	0.979367132
0.553	0.97856603
0.554	0.977749567
0.555	0.976917736
0.556	0.976070528
0.557	0.975207935
0.558	0.97432995
0.559	0.973436563
0.56	0.972527766
0.561	0.971603549
0.562	0.970663904
0.563	0.969708821
0.564	0.968738292
0.565	0.967752306
0.566	0.966750854
0.567	0.965733926
0.568	0.964701511
0.569	0.9636536
0.57	0.962590182
0.571	0.961511246
0.572	0.960416781
0.573	0.959306777
0.574	0.958181223
0.575	0.957040107
0.576	0.955883418
0.577	0.954711143
0.578	0.953523271
0.579	0.952319789
0.58	0.951100686
0.581	0.949865948
0.582	0.948615564
0.583	0.947349519
0.584	0.946067801
0.585	0.944770396
0.586	0.943457292
0.587	0.942128473
0.588	0.940783926
0.589	0.939423636
0.59	0.938047588
0.591	0.936655769
0.592	0.935248162
0.593	0.933824754
0.594	0.932385527
0.595	0.930930469
0.596	0.929459561
0.597	0.927972789
0.598	0.926470136
0.599	0.924951585
0.6	0.92341712
0.601	0.921866724
0.602	0.920300379
0.603	0.918718067
0.604	0.917119772
0.605	0.915505474
0.606	0.913875155
0.607	0.912228798
0.608	0.910566383
0.609	0.90888789
0.61	0.907193302
0.611	0.905482597
0.612	0.903755757
0.613	0.90201276
0.614	0.900253587
0.615	0.898478216
0.616	0.896686627
0.617	0.894878798
0.618	0.893054708
0.619	0.891214334
0.62	0.889357654
0.621	0.887484646
0.622	0.885595286
0.623	0.883689552
0.624	0.88176742
0.625	0.879828865
0.626	0.877873864
0.627	0.875902391
0.628	0.873914422
0.629	0.871909931
0.63	0.869888892
0.631	0.867851279
0.632	0.865797066
0.633	0.863726227
0.634	0.861638733
0.635	0.859534559
0.636	0.857413676
0.637	0.855276055
0.638	0.853121669
0.639	0.850950488
0.64	0.848762483
0.641	0.846557623
0.642	0.844335877
0.643	0.842097214
0.644	0.839841603
0.645	0.837569011
0.646	0.835279406
0.647	0.832972754
0.648	0.830649018
0.649	0.828308165
0.65	0.82595016
0.651	0.823574969
0.652	0.821182556
0.653	0.818772886
0.654	0.816345922
0.655	0.813901627
0.656	0.811439963
0.657	0.808960893
0.658	0.806464377
0.659	0.803950378
0.66	0.801418853
0.661	0.798869765
0.662	0.796303071
0.663	0.79371873
0.664	0.7911167
0.665	0.788496938
0.666	0.785859399
0.667	0.78320404
0.668	0.780530816
0.669	0.777839681
0.67	0.775130588
0.671	0.772403489
0.672	0.769658338
0.673	0.766895085
0.674	0.764113667
0.675	0.761314034
0.676	0.758496145
0.677	0.755659951
0.678	0.752805396
0.679	0.749932428
0.68	0.747040991
0.681	0.744131031
0.682	0.74120249
0.683	0.738255311
0.684	0.735289435
0.685	0.732304803
0.686	0.729301355
0.687	0.726279027
0.688	0.723237759
0.689	0.720177485
0.69	0.717098142
0.691	0.713999636
0.692	0.710881896
0.693	0.707744873
0.694	0.704588498
0.695	0.7014127
0.696	0.698217416
0.697	0.695002583
0.698	0.691768126
0.699	0.688513969
0.7	0.685240035
0.701	0.681946245
0.702	0.67863251
0.703	0.675298749
0.704	0.671944887
0.705	0.668570841
0.706	0.665176523
0.707	0.661761847
0.708	0.658326723
0.709	0.654871067
0.71	0.651394789
0.711	0.647897793
0.712	0.644379984
0.713	0.640841264
0.714	0.637281538
0.715	0.633700705
0.716	0.630098666
0.717	0.626475324
0.718	0.622830576
0.719	0.61916433
0.72	0.615476484
0.721	0.611766932
0.722	0.608035573
0.723	0.604282305
0.724	0.600507031
0.725	0.596709656
0.726	0.592890086
0.727	0.589048228
0.728	0.585183994
0.729	0.581297304
0.73	0.577388086
0.731	0.573456279
0.732	0.569501834
0.733	0.565524715
0.734	0.561524908
0.735	0.557502422
0.736	0.553457293
0.737	0.549389594
0.738	0.545299442
0.739	0.541187007
0.74	0.537052528
0.741	0.532896325
0.742	0.528718793
0.743	0.524520474
0.744	0.520302066
0.745	0.516064447
0.746	0.511808755
0.747	0.507536401
0.748	0.503249064
0.749	0.498948801
0.75	0.494638078
0.751	0.490319759
0.752	0.485997062
0.753	0.481673504
0.754	0.477352815
0.755	0.47303878
0.756	0.468735074
0.757	0.464445107
0.758	0.460171914
0.759	0.455918087
0.76	0.451685773
0.761	0.447476686
0.762	0.443292165
0.763	0.439133211
0.764	0.435000522
0.765	0.430894578
0.766	0.426815687
0.767	0.422764027
0.768	0.418739676
0.769	0.414742625
0.77	0.410772791
0.771	0.406830042
0.772	0.402914212
0.773	0.399025129
0.774	0.395162596
0.775	0.391326394
0.776	0.387516305
0.777	0.383732106
0.778	0.37997357
0.779	0.376240469
0.78	0.372532573
0.781	0.368849659
0.782	0.365191502
0.783	0.361557884
0.784	0.357948592
0.785	0.354363415
0.786	0.350802148
0.787	0.347264592
0.788	0.343750549
0.789	0.340259831
0.79	0.336792254
0.791	0.333347638
0.792	0.329925807
0.793	0.326526589
0.794	0.323149818
0.795	0.319795333
0.796	0.316462973
0.797	0.313152586
0.798	0.30986402
0.799	0.306597129
0.8	0.30335177
0.801	0.300127803
0.802	0.296925092
0.803	0.293743506
0.804	0.290582916
0.805	0.287443197
0.806	0.284324225
0.807	0.281225883
0.808	0.278148053
0.809	0.275090621
0.81	0.272053478
0.811	0.269036515
0.812	0.266039627
0.813	0.263062709
0.814	0.26010566
0.815	0.257168381
0.816	0.254250776
0.817	0.251352748
0.818	0.248474206
0.819	0.245615058
0.82	0.242775216
0.821	0.239954593
0.822	0.237153104
0.823	0.234370665
0.824	0.231607196
0.825	0.228862615
0.826	0.226136845
0.827	0.22342981
0.828	0.220741433
0.829	0.218071641
0.83	0.215420361
0.831	0.212787524
0.832	0.210173058
0.833	0.207576895
0.834	0.204998969
0.835	0.202439214
0.836	0.199897565
0.837	0.197373958
0.838	0.194868333
0.839	0.192380628
0.84	0.189910782
0.841	0.187458737
0.842	0.185024435
0.843	0.182607819
0.844	0.180208833
0.845	0.177827421
0.846	0.17546353
0.847	0.173117106
0.848	0.170788094
0.849	0.168476442
0.85	0.166182098
0.851	0.163905012
0.852	0.161645124
0.853	0.159402374
0.854	0.157176715
0.855	0.154968099
0.856	0.152776482
0.857	0.150601819
0.858	0.148444066
0.859	0.146303178
0.86	0.144179113
0.861	0.142071836
0.862	0.13998131
0.863	0.137907496
0.864	0.135850352
0.865	0.133809839
0.866	0.131785917
0.867	0.129778548
0.868	0.127787694
0.869	0.125813316
0.87	0.123855379
0.871	0.121913844
0.872	0.119988677
0.873	0.118079843
0.874	0.116187305
0.875	0.114311017
0.876	0.112450936
0.877	0.110607027
0.878	0.108779259
0.879	0.106967598
0.88	0.105172014
0.881	0.103392474
0.882	0.101628959
0.883	0.099881425
0.884	0.09814982
0.885	0.096434113
0.886	0.094734277
0.887	0.093050305
0.888	0.091382189
0.889	0.0897299
0.89	0.088093391
0.891	0.086472615
0.892	0.084867552
0.893	0.083278185
0.894	0.081704488
0.895	0.080146446
0.896	0.078604044
0.897	0.077077256
0.898	0.075566059
0.899	0.07407043
0.9	0.072590348
0.901	0.07112579
0.902	0.069676732
0.903	0.06824315
0.904	0.066825007
0.905	0.065422268
0.906	0.064034909
0.907	0.06266291
0.908	0.061306248
0.909	0.059964912
0.91	0.058638889
0.911	0.057328158
0.912	0.0560327
0.913	0.054752491
0.914	0.053487512
0.915	0.052237743
0.916	0.051003163
0.917	0.049783755
0.918	0.048579498
0.919	0.047390375
0.92	0.046216367
0.921	0.045057456
0.922	0.043913626
0.923	0.042784862
0.924	0.041671144
0.925	0.040572456
0.926	0.039488778
0.927	0.038420094
0.928	0.037366388
0.929	0.036327642
0.93	0.035303842
0.931	0.034294971
0.932	0.033301013
0.933	0.032321954
0.934	0.031357779
0.935	0.030408472
0.936	0.029474018
0.937	0.028554402
0.938	0.027649608
0.939	0.026759624
0.94	0.025884433
0.941	0.025024022
0.942	0.024178378
0.943	0.023347485
0.944	0.022531332
0.945	0.021729889
0.946	0.020943129
0.947	0.020171054
0.948	0.019413667
0.949	0.018670953
0.95	0.017942902
0.951	0.017229501
0.952	0.016530739
0.953	0.015846602
0.954	0.015177067
0.955	0.014522109
0.956	0.013881716
0.957	0.013255879
0.958	0.012644587
0.959	0.012047829
0.96	0.011465596
0.961	0.010897877
0.962	0.010344664
0.963	0.009805945
0.964	0.009281712
0.965	0.008771955
0.966	0.008276666
0.967	0.007795835
0.968	0.007329453
0.969	0.006877512
0.97	0.006440004
0.971	0.006016919
0.972	0.005608264
0.973	0.005214045
0.974	0.004834255
0.975	0.004468884
0.976	0.004117927
0.977	0.003781373
0.978	0.003459214
0.979	0.003151444
0.98	0.002858055
0.981	0.00257904
0.982	0.002314392
0.983	0.002064104
0.984	0.001828171
0.985	0.001606586
0.986	0.001399342
0.987	0.001206433
0.988	0.00102785
0.989	0.000863583
0.99	0.000713627
0.991	0.000577975
0.992	0.000456624
0.993	0.000349566
0.994	0.000256798
0.995	0.000178314
0.996	0.00011411
0.997	6.42E-05
0.998	2.85E-05
0.999	7.13E-06
1	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> P4_buck_mode_phi_2_minus_phi_1_LBFGSB_method.txt <==
0	0
0.001	1.00E-05
0.002	4.01E-05
0.003	9.02E-05
0.004	1.60E-04
0.005	2.51E-04
0.006	3.61E-04
0.007	4.92E-04
0.008	6.42E-04
0.009	0.000813165
0.01	0.001003956
0.011	0.001214814
0.012	0.001445734
0.013	0.001696708
0.014	0.00196773
0.015	0.002258796
0.016	0.002569899
0.017	0.002901033
0.018	0.003252194
0.019	0.003623377
0.02	0.004014575
0.021	0.004425785
0.022	0.004857004
0.023	0.005308231
0.024	0.005779462
0.025	0.006270691
0.026	0.006781915
0.027	0.007313131
0.028	0.007864334
0.029	0.008435521
0.03	0.009026688
0.031	0.009637862
0.032	0.010269072
0.033	0.010920312
0.034	0.01159158
0.035	0.012282873
0.036	0.012994219
0.037	0.013725649
0.038	0.014477162
0.039	0.015248756
0.04	0.016040431
0.041	0.016852185
0.042	0.017684018
0.043	0.018535925
0.044	0.019407908
0.045	0.020299966
0.046	0.0212121
0.047	0.022144309
0.048	0.023096594
0.049	0.024068956
0.05	0.025061405
0.051	0.026073953
0.052	0.027106598
0.053	0.028159343
0.054	0.029232172
0.055	0.030325072
0.056	0.031438044
0.057	0.03257109
0.058	0.033724213
0.059	0.034897413
0.06	0.036090693
0.061	0.037304056
0.062	0.038537504
0.063	0.039791041
0.064	0.041064668
0.065	0.042358402
0.066	0.043672257
0.067	0.045006238
0.068	0.046360349
0.069	0.047734595
0.07	0.049128979
0.071	0.050543523
0.072	0.051978229
0.073	0.053433082
0.074	0.054908088
0.075	0.056403254
0.076	0.057918586
0.077	0.059454091
0.078	0.061009777
0.079	0.062585649
0.08	0.064181717
0.081	0.065797987
0.082	0.067434468
0.083	0.069091167
0.084	0.070768093
0.085	0.072465254
0.086	0.074182659
0.087	0.075920317
0.088	0.077678236
0.089	0.079456509
0.09	0.081255228
0.091	0.083074401
0.092	0.084913966
0.093	0.08677386
0.094	0.088654092
0.095	0.090554672
0.096	0.092475609
0.097	0.094416912
0.098	0.096378586
0.099	0.098360652
0.1	0.100363128
0.101	0.102386026
0.102	0.104429357
0.103	0.106493204
0.104	0.108577648
0.105	0.1106827
0.106	0.112808374
0.107	0.114954682
0.108	0.117121637
0.109	0.119309174
0.11	0.121517227
0.111	0.123745819
0.112	0.12599497
0.113	0.128264695
0.114	0.130555027
0.115	0.132865998
0.116	0.135197623
0.117	0.137549916
0.118	0.139922881
0.119	0.142316516
0.12	0.144730831
0.121	0.147165842
0.122	0.149621564
0.123	0.152098016
0.124	0.154595285
0.125	0.157113463
0.126	0.15965257
0.127	0.162212623
0.128	0.164793641
0.129	0.167395642
0.13	0.170018644
0.131	0.172662668
0.132	0.17532773
0.133	0.178013852
0.134	0.180721053
0.135	0.183449352
0.136	0.186198771
0.137	0.188969181
0.138	0.191760456
0.139	0.194572614
0.14	0.197405674
0.141	0.20025973
0.142	0.203134878
0.143	0.20603113
0.144	0.208948501
0.145	0.211887007
0.146	0.214846664
0.147	0.217827486
0.148	0.220829495
0.149	0.223852732
0.15	0.226897239
0.151	0.229963026
0.152	0.233050105
0.153	0.236158495
0.154	0.239288207
0.155	0.242439261
0.156	0.245611679
0.157	0.248805476
0.158	0.252020775
0.159	0.255257632
0.16	0.258516075
0.161	0.261796204
0.162	0.265098002
0.163	0.268421496
0.164	0.271766758
0.165	0.275133814
0.166	0.278522693
0.167	0.281933423
0.168	0.285366033
0.169	0.288820565
0.17	0.292297062
0.171	0.295795553
0.172	0.299316067
0.173	0.302858618
0.174	0.306423223
0.175	0.310009911
0.176	0.313618711
0.177	0.317249671
0.178	0.320902828
0.179	0.324578166
0.18	0.32827568
0.181	0.331995439
0.182	0.335737507
0.183	0.339501914
0.184	0.343288675
0.185	0.347097826
0.186	0.350929416
0.187	0.354783472
0.188	0.358660023
0.189	0.362559082
0.19	0.366480664
0.191	0.370424805
0.192	0.374391534
0.193	0.378380882
0.194	0.382392875
0.195	0.386427535
0.196	0.390484883
0.197	0.394564938
0.198	0.39866772
0.199	0.402793249
0.2	0.406941536
0.201	0.411112594
0.202	0.41530643
0.203	0.419523051
0.204	0.423762457
0.205	0.428024647
0.206	0.432309616
0.207	0.436617355
0.208	0.440947847
0.209	0.445301072
0.21	0.449677004
0.211	0.454075607
0.212	0.45849684
0.213	0.462940649
0.214	0.467406977
0.215	0.471895755
0.216	0.476406901
0.217	0.480940314
0.218	0.485495876
0.219	0.490073451
0.22	0.494672885
0.221	0.499293997
0.222	0.503936582
0.223	0.508600403
0.224	0.513285189
0.225	0.517990614
0.226	0.522716288
0.227	0.527461768
0.228	0.532226597
0.229	0.53701021
0.23	0.54181197
0.231	0.546631172
0.232	0.551466964
0.233	0.556318343
0.234	0.56118414
0.235	0.566062993
0.236	0.570953295
0.237	0.575853153
0.238	0.580760286
0.239	0.585672076
0.24	0.590585469
0.241	0.595496886
0.242	0.600402125
0.243	0.605296289
0.244	0.610173945
0.245	0.615028958
0.246	0.61985472
0.247	0.624644748
0.248	0.629392979
0.249	0.634094157
0.25	0.638744034
0.251	0.64333961
0.252	0.647879242
0.253	0.652362278
0.254	0.65678868
0.255	0.661159112
0.256	0.665475055
0.257	0.669737628
0.258	0.673948752
0.259	0.678110482
0.26	0.682223394
0.261	0.68628818
0.262	0.690305948
0.263	0.694278007
0.264	0.698205554
0.265	0.702089704
0.266	0.705931512
0.267	0.709731978
0.268	0.713492041
0.269	0.717212582
0.27	0.720894421
0.271	0.724538329
0.272	0.728145065
0.273	0.731715345
0.274	0.735249834
0.275	0.73874916
0.276	0.742213918
0.277	0.745644676
0.278	0.749041973
0.279	0.752406321
0.28	0.755738192
0.281	0.759038052
0.282	0.762306365
0.283	0.765543557
0.284	0.768750035
0.285	0.77192619
0.286	0.775072397
0.287	0.778189017
0.288	0.781276394
0.289	0.784334862
0.29	0.78736474
0.291	0.790366326
0.292	0.793339904
0.293	0.796285762
0.294	0.799204176
0.295	0.802095468
0.296	0.804959948
0.297	0.80779772
0.298	0.810609019
0.299	0.813394083
0.3	0.816153137
0.301	0.8188865
0.302	0.821594295
0.303	0.824276669
0.304	0.826933822
0.305	0.829565988
0.306	0.832173394
0.307	0.834756224
0.308	0.837314659
0.309	0.839848893
0.31	0.842359115
0.311	0.84484549
0.312	0.847308172
0.313	0.849747312
0.314	0.852163061
0.315	0.854555603
0.316	0.856925115
0.317	0.859271737
0.318	0.861595605
0.319	0.863896853
0.32	0.866175613
0.321	0.868432012
0.322	0.870666176
0.323	0.872878201
0.324	0.875068185
0.325	0.877236246
0.326	0.8793825
0.327	0.881507062
0.328	0.883610043
0.329	0.885691552
0.33	0.887751697
0.331	0.889790582
0.332	0.89180831
0.333	0.893804982
0.334	0.895780696
0.335	0.89773555
0.336	0.899669638
0.337	0.901583054
0.338	0.903475899
0.339	0.905348271
0.34	0.907200253
0.341	0.909031929
0.342	0.910843381
0.343	0.912634657
0.344	0.914405811
0.345	0.916156921
0.346	0.917888066
0.347	0.91959932
0.348	0.92129077
0.349	0.922962502
0.35	0.924614589
0.351	0.926247115
0.352	0.927860166
0.353	0.929453808
0.354	0.931028109
0.355	0.932583134
0.356	0.934118948
0.357	0.935635614
0.358	0.937133195
0.359	0.93861176
0.36	0.940071381
0.361	0.941512107
0.362	0.942933987
0.363	0.94433708
0.364	0.945721438
0.365	0.947087117
0.366	0.948434193
0.367	0.949762734
0.368	0.951072813
0.369	0.952364501
0.37	0.953637853
0.371	0.954892923
0.372	0.956129763
0.373	0.9573484
0.374	0.958548871
0.375	0.95973125
0.376	0.960895597
0.377	0.962041962
0.378	0.963170393
0.379	0.964280939
0.38	0.965373646
0.381	0.966448562
0.382	0.967505732
0.383	0.968545202
0.384	0.969567017
0.385	0.97057122
0.386	0.971557856
0.387	0.972526972
0.388	0.973478609
0.389	0.974412809
0.39	0.975329618
0.391	0.976229076
0.392	0.977111223
0.393	0.9779761
0.394	0.978823746
0.395	0.9796542
0.396	0.980467502
0.397	0.981263688
0.398	0.982042796
0.399	0.982804864
0.4	0.983549929
0.401	0.984278029
0.402	0.984989199
0.403	0.985683473
0.404	0.986360887
0.405	0.987021474
0.406	0.987665269
0.407	0.988292306
0.408	0.988902617
0.409	0.989496237
0.41	0.990073197
0.411	0.99063353
0.412	0.991177268
0.413	0.991704442
0.414	0.992215084
0.415	0.992709225
0.416	0.993186894
0.417	0.993648122
0.418	0.994092939
0.419	0.994521374
0.42	0.994933456
0.421	0.995329215
0.422	0.995708678
0.423	0.996071875
0.424	0.996418832
0.425	0.996749578
0.426	0.99706414
0.427	0.997362544
0.428	0.997644818
0.429	0.997910989
0.43	0.998161081
0.431	0.998395121
0.432	0.998613134
0.433	0.998815146
0.434	0.999001181
0.435	0.999171264
0.436	0.999325421
0.437	0.999463674
0.438	0.999586047
0.439	0.999692565
0.44	0.999783251
0.441	0.999858128
0.442	0.999917219
0.443	0.999960546
0.444	0.999988133
0.445	1
0.446	0.999996171
0.447	0.999976666
0.448	0.999941508
0.449	0.999890717
0.45	0.999824315
0.451	0.999742323
0.452	0.999644761
0.453	0.999531649
0.454	0.999403007
0.455	0.999258857
0.456	0.999099217
0.457	0.998924106
0.458	0.998733545
0.459	0.998527553
0.46	0.998306147
0.461	0.998069348
0.462	0.997817173
0.463	0.997549642
0.464	0.997266771
0.465	0.99696858
0.466	0.996655085
0.467	0.996326305
0.468	0.995982257
0.469	0.995622957
0.47	0.995248424
0.471	0.994858674
0.472	0.994453723
0.473	0.994033589
0.474	0.993598287
0.475	0.993147834
0.476	0.992682245
0.477	0.992201537
0.478	0.991705725
0.479	0.991194824
0.48	0.990668851
0.481	0.990127819
0.482	0.989571745
0.483	0.989000642
0.484	0.988414526
0.485	0.987813411
0.486	0.987197312
0.487	0.986566242
0.488	0.985920216
0.489	0.985259247
0.49	0.98458335
0.491	0.983892538
0.492	0.983186824
0.493	0.982466222
0.494	0.981730744
0.495	0.980980405
0.496	0.980215216
0.497	0.979435191
0.498	0.978640342
0.499	0.977830681
0.5	0.977006221
0.501	0.976166974
0.502	0.975312952
0.503	0.974444166
0.504	0.97356063
0.505	0.972662354
0.506	0.971749353
0.507	0.970821637
0.508	0.969879218
0.509	0.968922106
0.51	0.967950311
0.511	0.966963844
0.512	0.965962715
0.513	0.964946934
0.514	0.963916512
0.515	0.96287146
0.516	0.96181179
0.517	0.960737512
0.518	0.959648635
0.519	0.958545167
0.52	0.957427118
0.521	0.956294501
0.522	0.955147324
0.523	0.953985597
0.524	0.952809328
0.525	0.951618528
0.526	0.950413204
0.527	0.949193366
0.528	0.947959023
0.529	0.946710184
0.53	0.945446856
0.531	0.94416905
0.532	0.942876774
0.533	0.941570037
0.534	0.940248846
0.535	0.938913209
0.536	0.937563131
0.537	0.936198622
0.538	0.934819689
0.539	0.93342634
0.54	0.932018581
0.541	0.930596422
0.542	0.929159869
0.543	0.927708929
0.544	0.926243606
0.545	0.924763908
0.546	0.923269841
0.547	0.921761412
0.548	0.920238628
0.549	0.918701495
0.55	0.917150022
0.551	0.915584213
0.552	0.914004075
0.553	0.912409614
0.554	0.910800837
0.555	0.909177749
0.556	0.907540356
0.557	0.905888664
0.558	0.904222677
0.559	0.902542402
0.56	0.900847843
0.561	0.899139005
0.562	0.897415895
0.563	0.895678516
0.564	0.893926875
0.565	0.892160976
0.566	0.890380825
0.567	0.888586425
0.568	0.886777783
0.569	0.884954902
0.57	0.883117786
0.571	0.881266442
0.572	0.879400872
0.573	0.877521082
0.574	0.875627074
0.575	0.873718855
0.576	0.871796427
0.577	0.869859794
0.578	0.867908961
0.579	0.865943934
0.58	0.863964715
0.581	0.861971308
0.582	0.859963717
0.583	0.857941945
0.584	0.855905996
0.585	0.853855873
0.586	0.851791579
0.587	0.849713117
0.588	0.84762049
0.589	0.845513702
0.59	0.843392755
0.591	0.841257652
0.592	0.839108395
0.593	0.836944988
0.594	0.834767434
0.595	0.832575733
0.596	0.83036989
0.597	0.828149906
0.598	0.825915785
0.599	0.823667526
0.6	0.821405133
0.601	0.819128606
0.602	0.816837948
0.603	0.814533162
0.604	0.812214248
0.605	0.809881209
0.606	0.807534047
0.607	0.805172764
0.608	0.80279736
0.609	0.800407839
0.61	0.798004202
0.611	0.795586449
0.612	0.793154583
0.613	0.790708606
0.614	0.788248518
0.615	0.785774323
0.616	0.783286024
0.617	0.780783625
0.618	0.77826713
0.619	0.775736541
0.62	0.773191859
0.621	0.770633085
0.622	0.76806022
0.623	0.765473265
0.624	0.762872222
0.625	0.760257091
0.626	0.757627873
0.627	0.754984569
0.628	0.752327181
0.629	0.749655709
0.63	0.746970155
0.631	0.744270519
0.632	0.741556802
0.633	0.738829005
0.634	0.73608713
0.635	0.733331176
0.636	0.730561146
0.637	0.72777704
0.638	0.724978859
0.639	0.722166605
0.64	0.719340277
0.641	0.71649987
0.642	0.71364538
0.643	0.71077681
0.644	0.707894163
0.645	0.70499744
0.646	0.702086624
0.647	0.699161701
0.648	0.696222674
0.649	0.693269543
0.65	0.690302314
0.651	0.687320987
0.652	0.684325566
0.653	0.681316043
0.654	0.67829241
0.655	0.67525466
0.656	0.672202787
0.657	0.669136799
0.658	0.6660567
0.659	0.662962497
0.66	0.659854196
0.661	0.656731805
0.662	0.65359533
0.663	0.650444781
0.664	0.647280164
0.665	0.644101487
0.666	0.640908754
0.667	0.637701969
0.668	0.634481143
0.669	0.631246286
0.67	0.627997404
0.671	0.624734504
0.672	0.621457596
0.673	0.618166688
0.674	0.614861787
0.675	0.611542904
0.676	0.608210048
0.677	0.60486323
0.678	0.601502466
0.679	0.598127768
0.68	0.594739149
0.681	0.591336621
0.682	0.587920202
0.683	0.584489914
0.684	0.581045772
0.685	0.577587797
0.686	0.574116012
0.687	0.570630436
0.688	0.567131087
0.689	0.563617988
0.69	0.56009116
0.691	0.556550626
0.692	0.552996413
0.693	0.549428548
0.694	0.54584706
0.695	0.54225198
0.696	0.538643345
0.697	0.53502119
0.698	0.531385551
0.699	0.527736469
0.7	0.524073986
0.701	0.520398144
0.702	0.516708992
0.703	0.513006583
0.704	0.509290972
0.705	0.505562219
0.706	0.501820388
0.707	0.498065547
0.708	0.494297771
0.709	0.490517138
0.71	0.486723735
0.711	0.482917657
0.712	0.479099
0.713	0.475267872
0.714	0.471424384
0.715	0.467568659
0.716	0.46370083
0.717	0.459821039
0.718	0.45592944
0.719	0.452026201
0.72	0.448111502
0.721	0.444185535
0.722	0.440248509
0.723	0.436300657
0.724	0.432342234
0.725	0.428373516
0.726	0.424394812
0.727	0.42040646
0.728	0.416408827
0.729	0.41240231
0.73	0.40838735
0.731	0.404364442
0.732	0.400334133
0.733	0.396297032
0.734	0.392253816
0.735	0.388205245
0.736	0.38415217
0.737	0.380095545
0.738	0.376036452
0.739	0.37197612
0.74	0.36791595
0.741	0.363857534
0.742	0.359802673
0.743	0.355753426
0.744	0.351712244
0.745	0.347681832
0.746	0.34366532
0.747	0.339666313
0.748	0.335688755
0.749	0.331737365
0.75	0.327817215
0.751	0.323933728
0.752	0.320092597
0.753	0.316299159
0.754	0.31255808
0.755	0.308872856
0.756	0.305245789
0.757	0.301677955
0.758	0.298169126
0.759	0.294718296
0.76	0.291324408
0.761	0.287985644
0.762	0.284699672
0.763	0.281464424
0.764	0.278277756
0.765	0.275137604
0.766	0.272042012
0.767	0.268989146
0.768	0.265977294
0.769	0.263004865
0.77	0.260070379
0.771	0.257172468
0.772	0.254309927
0.773	0.251481531
0.774	0.248686068
0.775	0.245922517
0.776	0.243189926
0.777	0.240487394
0.778	0.237814152
0.779	0.235169475
0.78	0.232552636
0.781	0.229962955
0.782	0.227399799
0.783	0.224862566
0.784	0.222350683
0.785	0.21986361
0.786	0.217400834
0.787	0.214961867
0.788	0.212546248
0.789	0.210153539
0.79	0.207783321
0.791	0.205435198
0.792	0.203108788
0.793	0.20080373
0.794	0.198519678
0.795	0.1962563
0.796	0.194013281
0.797	0.191790314
0.798	0.189587107
0.799	0.187403378
0.8	0.185238858
0.801	0.183093287
0.802	0.180966415
0.803	0.178858
0.804	0.176767811
0.805	0.174695623
0.806	0.172641218
0.807	0.170604387
0.808	0.168584926
0.809	0.166582638
0.81	0.164597334
0.811	0.162628831
0.812	0.16067693
0.813	0.15874144
0.814	0.156822195
0.815	0.154919051
0.816	0.153031869
0.817	0.151160495
0.818	0.149304771
0.819	0.147464542
0.82	0.145639666
0.821	0.14383002
0.822	0.142035471
0.823	0.140255893
0.824	0.13849117
0.825	0.136741178
0.826	0.135005796
0.827	0.133284908
0.828	0.131578398
0.829	0.129886154
0.83	0.128208061
0.831	0.126544003
0.832	0.12489388
0.833	0.123257591
0.834	0.121635011
0.835	0.12002604
0.836	0.118430605
0.837	0.116848614
0.838	0.115279973
0.839	0.113724592
0.84	0.112182383
0.841	0.110653261
0.842	0.109137131
0.843	0.10763391
0.844	0.106143529
0.845	0.104665907
0.846	0.103200966
0.847	0.10174863
0.848	0.10030882
0.849	0.098881461
0.85	0.097466482
0.851	0.096063811
0.852	0.094673384
0.853	0.09329513
0.854	0.091928983
0.855	0.090574878
0.856	0.089232751
0.857	0.087902544
0.858	0.086584192
0.859	0.085277636
0.86	0.083982811
0.861	0.082699656
0.862	0.081428113
0.863	0.080168124
0.864	0.078919633
0.865	0.077682584
0.866	0.076456921
0.867	0.07524259
0.868	0.07403954
0.869	0.072847718
0.87	0.071667073
0.871	0.070497555
0.872	0.069339113
0.873	0.068191698
0.874	0.067055261
0.875	0.065929754
0.876	0.06481513
0.877	0.063711343
0.878	0.062618346
0.879	0.061536094
0.88	0.060464544
0.881	0.059403652
0.882	0.058353372
0.883	0.057313663
0.884	0.056284483
0.885	0.055265788
0.886	0.054257539
0.887	0.053259695
0.888	0.052272214
0.889	0.051295058
0.89	0.050328187
0.891	0.049371564
0.892	0.048425149
0.893	0.047488906
0.894	0.046562797
0.895	0.045646786
0.896	0.044740836
0.897	0.04384491
0.898	0.042958975
0.899	0.042082994
0.9	0.041216933
0.901	0.040360757
0.902	0.039514434
0.903	0.038677929
0.904	0.03785121
0.905	0.037034244
0.906	0.036226997
0.907	0.03542944
0.908	0.034641539
0.909	0.033863264
0.91	0.033094583
0.911	0.032335467
0.912	0.031585884
0.913	0.030845806
0.914	0.030115202
0.915	0.029394043
0.916	0.0286823
0.917	0.027979945
0.918	0.027286948
0.919	0.026603282
0.92	0.025928919
0.921	0.025263831
0.922	0.024607991
0.923	0.023961372
0.924	0.023323947
0.925	0.02269569
0.926	0.022076574
0.927	0.021466573
0.928	0.020865662
0.929	0.020273815
0.93	0.019691007
0.931	0.019117212
0.932	0.018552407
0.933	0.017996565
0.934	0.017449664
0.935	0.016911679
0.936	0.016382586
0.937	0.015862362
0.938	0.015350982
0.939	0.014848424
0.94	0.014354664
0.941	0.01386968
0.942	0.013393449
0.943	0.012925949
0.944	0.012467157
0.945	0.012017052
0.946	0.01157561
0.947	0.011142812
0.948	0.010718635
0.949	0.010303055
0.95	0.00989605
0.951	0.009497599
0.952	0.009107681
0.953	0.008726274
0.954	0.008353359
0.955	0.007988915
0.956	0.007632896
0.957	0.007285253
0.958	0.006945968
0.959	0.00661503
0.96	0.006292428
0.961	0.005978143
0.962	0.005672157
0.963	0.00537445
0.964	0.005085005
0.965	0.004803776
0.966	0.004530715
0.967	0.004265806
0.968	0.004009031
0.969	0.003760371
0.97	0.00351981
0.971	0.00328733
0.972	0.003062913
0.973	0.002846543
0.974	0.002638203
0.975	0.002437875
0.976	0.002245542
0.977	0.002061188
0.978	0.001884796
0.979	0.00171635
0.98	0.001555833
0.981	0.001403229
0.982	0.001258561
0.983	0.001121852
0.984	0.000993086
0.985	0.000872247
0.986	0.000759318
0.987	0.000654283
0.988	0.000557126
0.989	0.000467831
0.99	0.000386382
0.991	0.000312764
0.992	0.00024696
0.993	0.000188955
0.994	0.000138733
0.995	9.63E-05
0.996	6.16E-05
0.997	3.46E-05
0.998	1.54E-05
0.999	3.84E-06
1	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> P4_buck_mode_phi_2_minus_phi_1_conven_method.txt <==
0	0
0.001	-3.00E-06
0.002	-1.20E-05
0.003	-2.69E-05
0.004	-4.77E-05
0.005	-7.44E-05
0.006	-0.000106991
0.007	-0.000145355
0.008	-0.000189496
0.009	-0.000239381
0.01	-0.000294977
0.011	-0.000356251
0.012	-0.000423169
0.013	-0.000495696
0.014	-0.000573801
0.015	-0.00065745
0.016	-0.000746608
0.017	-0.000841244
0.018	-0.000941323
0.019	-0.001046812
0.02	-0.001157678
0.021	-0.001273887
0.022	-0.001395406
0.023	-0.001522201
0.024	-0.001654238
0.025	-0.001791485
0.026	-0.001933906
0.027	-0.002081469
0.028	-0.002234139
0.029	-0.002391883
0.03	-0.002554667
0.031	-0.002722457
0.032	-0.002895224
0.033	-0.003072939
0.034	-0.003255568
0.035	-0.003443072
0.036	-0.003635412
0.037	-0.003832554
0.038	-0.004034462
0.039	-0.004241102
0.04	-0.00445244
0.041	-0.004668441
0.042	-0.004889069
0.043	-0.00511429
0.044	-0.005344068
0.045	-0.005578368
0.046	-0.005817154
0.047	-0.006060391
0.048	-0.006308043
0.049	-0.006560074
0.05	-0.006816448
0.051	-0.00707713
0.052	-0.007342082
0.053	-0.007611269
0.054	-0.007884654
0.055	-0.0081622
0.056	-0.00844387
0.057	-0.008729627
0.058	-0.009019434
0.059	-0.009313253
0.06	-0.009611048
0.061	-0.009912779
0.062	-0.010218409
0.063	-0.0105279
0.064	-0.010841214
0.065	-0.011158311
0.066	-0.011479153
0.067	-0.011803701
0.068	-0.012131915
0.069	-0.012463755
0.07	-0.012799181
0.071	-0.013138154
0.072	-0.013480633
0.073	-0.013826578
0.074	-0.014175947
0.075	-0.014528699
0.076	-0.014884795
0.077	-0.01524419
0.078	-0.015606845
0.079	-0.015972716
0.08	-0.016341761
0.081	-0.016713938
0.082	-0.017089207
0.083	-0.017467523
0.084	-0.017848843
0.085	-0.018233122
0.086	-0.018620316
0.087	-0.01901038
0.088	-0.019403267
0.089	-0.019798934
0.09	-0.020197333
0.091	-0.020598418
0.092	-0.021002142
0.093	-0.021408457
0.094	-0.021817317
0.095	-0.022228672
0.096	-0.022642473
0.097	-0.023058672
0.098	-0.02347722
0.099	-0.023898065
0.1	-0.024321158
0.101	-0.024746448
0.102	-0.025173882
0.103	-0.025603408
0.104	-0.026034974
0.105	-0.026468526
0.106	-0.026904011
0.107	-0.027341377
0.108	-0.027780567
0.109	-0.028221527
0.11	-0.028664199
0.111	-0.029108526
0.112	-0.02955445
0.113	-0.030001913
0.114	-0.030450855
0.115	-0.030901216
0.116	-0.031352935
0.117	-0.031805951
0.118	-0.032260201
0.119	-0.032715623
0.12	-0.033172151
0.121	-0.033629721
0.122	-0.034088268
0.123	-0.034547725
0.124	-0.035008023
0.125	-0.035469095
0.126	-0.035930871
0.127	-0.03639328
0.128	-0.03685625
0.129	-0.037319707
0.13	-0.037783579
0.131	-0.03824779
0.132	-0.038712265
0.133	-0.039176926
0.134	-0.039641695
0.135	-0.040106491
0.136	-0.040571235
0.137	-0.041035844
0.138	-0.041500233
0.139	-0.041964318
0.14	-0.042428013
0.141	-0.042891228
0.142	-0.043353875
0.143	-0.043815861
0.144	-0.044277095
0.145	-0.044737482
0.146	-0.045196924
0.147	-0.045655324
0.148	-0.046112581
0.149	-0.046568594
0.15	-0.047023257
0.151	-0.047476463
0.152	-0.047928104
0.153	-0.048378069
0.154	-0.048826245
0.155	-0.049272517
0.156	-0.049716767
0.157	-0.050158873
0.158	-0.050598712
0.159	-0.051036156
0.16	-0.051471076
0.161	-0.051903344
0.162	-0.052332826
0.163	-0.052759384
0.164	-0.053182877
0.165	-0.05360316
0.166	-0.054020084
0.167	-0.054433498
0.168	-0.054843245
0.169	-0.055249165
0.17	-0.055651095
0.171	-0.056048864
0.172	-0.056442301
0.173	-0.056831227
0.174	-0.05721546
0.175	-0.057594808
0.176	-0.057969075
0.177	-0.058338061
0.178	-0.058701563
0.179	-0.059059369
0.18	-0.059411264
0.181	-0.05975702
0.182	-0.060096409
0.183	-0.060429189
0.184	-0.060755115
0.185	-0.061073932
0.186	-0.061385379
0.187	-0.061689187
0.188	-0.061985071
0.189	-0.062272741
0.19	-0.062551896
0.191	-0.062822221
0.192	-0.063083388
0.193	-0.063335059
0.194	-0.063576881
0.195	-0.063808493
0.196	-0.064029514
0.197	-0.064239549
0.198	-0.064438192
0.199	-0.064625006
0.2	-0.064799537
0.201	-0.064961316
0.202	-0.06510985
0.203	-0.065244628
0.204	-0.065365112
0.205	-0.065470736
0.206	-0.065560904
0.207	-0.065634994
0.208	-0.065692351
0.209	-0.065732284
0.21	-0.065754065
0.211	-0.06575692
0.212	-0.065740035
0.213	-0.065702546
0.214	-0.06564354
0.215	-0.065562045
0.216	-0.06545703
0.217	-0.065327397
0.218	-0.065171974
0.219	-0.064989508
0.22	-0.064778657
0.221	-0.064537984
0.222	-0.064265946
0.223	-0.063960887
0.224	-0.063621027
0.225	-0.063244437
0.226	-0.062829069
0.227	-0.062372673
0.228	-0.061872748
0.229	-0.061326627
0.23	-0.060731399
0.231	-0.060083864
0.232	-0.059380515
0.233	-0.058617554
0.234	-0.057790836
0.235	-0.056895832
0.236	-0.055927785
0.237	-0.054881419
0.238	-0.053750985
0.239	-0.052530529
0.24	-0.051213853
0.241	-0.049795074
0.242	-0.048268432
0.243	-0.04662865
0.244	-0.044871013
0.245	-0.042991689
0.246	-0.040988407
0.247	-0.03886092
0.248	-0.036611259
0.249	-0.034243032
0.25	-0.031761253
0.251	-0.029171844
0.252	-0.026481427
0.253	-0.02369694
0.254	-0.020825215
0.255	-0.017873028
0.256	-0.014847239
0.257	-0.01175384
0.258	-0.008597924
0.259	-0.005384294
0.26	-0.002117327
0.261	0.001198933
0.262	0.004560916
0.263	0.007965318
0.264	0.01140899
0.265	0.014888968
0.266	0.018402608
0.267	0.021947579
0.268	0.02552172
0.269	0.029123027
0.27	0.032749609
0.271	0.036399758
0.272	0.040071892
0.273	0.043764506
0.274	0.047476239
0.275	0.051205828
0.276	0.054952093
0.277	0.058713933
0.278	0.06249032
0.279	0.06628029
0.28	0.07008294
0.281	0.07389742
0.282	0.077722932
0.283	0.081558723
0.284	0.085404083
0.285	0.08925834
0.286	0.093120859
0.287	0.096991039
0.288	0.100868309
0.289	0.104752128
0.29	0.108641982
0.291	0.11253738
0.292	0.116437855
0.293	0.120342963
0.294	0.124252279
0.295	0.128165398
0.296	0.132081932
0.297	0.13600151
0.298	0.139923776
0.299	0.143848389
0.3	0.147775023
0.301	0.151703363
0.302	0.155633109
0.303	0.159563969
0.304	0.163495666
0.305	0.167427931
0.306	0.171360504
0.307	0.175293136
0.308	0.179225586
0.309	0.183157623
0.31	0.187089021
0.311	0.191019564
0.312	0.194949041
0.313	0.198877251
0.314	0.202803995
0.315	0.206729085
0.316	0.210652335
0.317	0.214573567
0.318	0.218492608
0.319	0.222409288
0.32	0.226323445
0.321	0.23023492
0.322	0.234143558
0.323	0.23804921
0.324	0.241951729
0.325	0.245850974
0.326	0.249746806
0.327	0.25363909
0.328	0.257527696
0.329	0.261412495
0.33	0.265293363
0.331	0.269170178
0.332	0.273042822
0.333	0.276911179
0.334	0.280775135
0.335	0.28463458
0.336	0.288489406
0.337	0.292339508
0.338	0.296184781
0.339	0.300025124
0.34	0.303860441
0.341	0.307690635
0.342	0.31151561
0.343	0.315335275
0.344	0.319149537
0.345	0.32295831
0.346	0.326761506
0.347	0.330559038
0.348	0.334350824
0.349	0.338136779
0.35	0.341916824
0.351	0.345690879
0.352	0.349458867
0.353	0.35322071
0.354	0.356976333
0.355	0.360725664
0.356	0.364468629
0.357	0.368205158
0.358	0.371935182
0.359	0.37565863
0.36	0.379375435
0.361	0.38308553
0.362	0.38678885
0.363	0.390485329
0.364	0.394174903
0.365	0.397857511
0.366	0.401533089
0.367	0.405201578
0.368	0.408862916
0.369	0.412517045
0.37	0.416163906
0.371	0.419803442
0.372	0.423435595
0.373	0.427060309
0.374	0.430677529
0.375	0.4342872
0.376	0.437889268
0.377	0.44148368
0.378	0.445070382
0.379	0.448649324
0.38	0.452220453
0.381	0.455783718
0.382	0.459339068
0.383	0.462886454
0.384	0.466425827
0.385	0.469957138
0.386	0.47348034
0.387	0.476995385
0.388	0.480502225
0.389	0.484000814
0.39	0.487491106
0.391	0.490973055
0.392	0.494446615
0.393	0.497911742
0.394	0.501368392
0.395	0.50481652
0.396	0.508256082
0.397	0.511687035
0.398	0.515109337
0.399	0.518522943
0.4	0.521927813
0.401	0.525323905
0.402	0.528711175
0.403	0.532089585
0.404	0.535459091
0.405	0.538819655
0.406	0.542171234
0.407	0.54551379
0.408	0.548847283
0.409	0.552171672
0.41	0.555486918
0.411	0.558792982
0.412	0.562089826
0.413	0.56537741
0.414	0.568655696
0.415	0.571924647
0.416	0.575184224
0.417	0.578434389
0.418	0.581675106
0.419	0.584906336
0.42	0.588128043
0.421	0.591340191
0.422	0.594542743
0.423	0.597735662
0.424	0.600918912
0.425	0.604092457
0.426	0.60725626
0.427	0.610410286
0.428	0.613554499
0.429	0.616688864
0.43	0.619813344
0.431	0.622927904
0.432	0.626032506
0.433	0.629127115
0.434	0.632211697
0.435	0.635286218
0.436	0.638350646
0.437	0.641404945
0.438	0.644449083
0.439	0.647483024
0.44	0.650506734
0.441	0.653520179
0.442	0.656523324
0.443	0.659516135
0.444	0.662498579
0.445	0.665470621
0.446	0.668432228
0.447	0.671383365
0.448	0.674324
0.449	0.677254097
0.45	0.680173624
0.451	0.683082547
0.452	0.685980832
0.453	0.688868446
0.454	0.691745355
0.455	0.694611526
0.456	0.697466925
0.457	0.700311519
0.458	0.703145275
0.459	0.705968159
0.46	0.708780136
0.461	0.711581172
0.462	0.714371233
0.463	0.717150285
0.464	0.719918294
0.465	0.722675226
0.466	0.725421049
0.467	0.728155728
0.468	0.730879231
0.469	0.733591523
0.47	0.736292573
0.471	0.738982345
0.472	0.741660806
0.473	0.744327924
0.474	0.746983665
0.475	0.749627994
0.476	0.752260878
0.477	0.754882285
0.478	0.757492179
0.479	0.760090527
0.48	0.762677296
0.481	0.765252452
0.482	0.76781596
0.483	0.770367788
0.484	0.7729079
0.485	0.775436263
0.486	0.777952843
0.487	0.780457608
0.488	0.782950524
0.489	0.785431558
0.49	0.787900674
0.491	0.79035784
0.492	0.792803019
0.493	0.795236177
0.494	0.79765728
0.495	0.800066293
0.496	0.80246318
0.497	0.804847908
0.498	0.807220441
0.499	0.809580745
0.5	0.811928784
0.501	0.814264524
0.502	0.816587929
0.503	0.818898963
0.504	0.82119759
0.505	0.823483775
0.506	0.825757481
0.507	0.828018672
0.508	0.830267312
0.509	0.832503365
0.51	0.834726793
0.511	0.836937561
0.512	0.839135631
0.513	0.841320966
0.514	0.84349353
0.515	0.845653284
0.516	0.847800192
0.517	0.849934215
0.518	0.852055317
0.519	0.854163459
0.52	0.856258602
0.521	0.858340709
0.522	0.860409741
0.523	0.86246566
0.524	0.864508426
0.525	0.866538001
0.526	0.868554345
0.527	0.870557419
0.528	0.872547184
0.529	0.874523598
0.53	0.876486623
0.531	0.878436219
0.532	0.880372344
0.533	0.882294958
0.534	0.88420402
0.535	0.886099489
0.536	0.887981324
0.537	0.889849483
0.538	0.891703925
0.539	0.893544606
0.54	0.895371486
0.541	0.897184521
0.542	0.898983668
0.543	0.900768884
0.544	0.902540127
0.545	0.904297352
0.546	0.906040515
0.547	0.907769573
0.548	0.90948448
0.549	0.911185193
0.55	0.912871665
0.551	0.914543852
0.552	0.916201708
0.553	0.917845187
0.554	0.919474243
0.555	0.921088829
0.556	0.922688898
0.557	0.924274403
0.558	0.925845296
0.559	0.927401529
0.56	0.928943055
0.561	0.930469824
0.562	0.931981787
0.563	0.933478896
0.564	0.9349611
0.565	0.936428349
0.566	0.937880592
0.567	0.93931778
0.568	0.940739859
0.569	0.94214678
0.57	0.943538489
0.571	0.944914935
0.572	0.946276063
0.573	0.947621822
0.574	0.948952157
0.575	0.950267014
0.576	0.951566338
0.577	0.952850074
0.578	0.954118167
0.579	0.95537056
0.58	0.956607196
0.581	0.957828018
0.582	0.95903297
0.583	0.960221991
0.584	0.961395025
0.585	0.962552012
0.586	0.963692891
0.587	0.964817603
0.588	0.965926086
0.589	0.967018279
0.59	0.968094119
0.591	0.969153543
0.592	0.970196489
0.593	0.971222893
0.594	0.972232689
0.595	0.973225814
0.596	0.974202201
0.597	0.975161783
0.598	0.976104494
0.599	0.977030266
0.6	0.97793903
0.601	0.978830717
0.602	0.979705256
0.603	0.980562577
0.604	0.981402608
0.605	0.982225277
0.606	0.983030511
0.607	0.983818235
0.608	0.984588375
0.609	0.985340856
0.61	0.986075601
0.611	0.986792532
0.612	0.987491572
0.613	0.988172641
0.614	0.988835659
0.615	0.989480546
0.616	0.990107219
0.617	0.990715595
0.618	0.991305591
0.619	0.991877121
0.62	0.992430099
0.621	0.992964438
0.622	0.99348005
0.623	0.993976846
0.624	0.994454734
0.625	0.994913624
0.626	0.995353422
0.627	0.995774034
0.628	0.996175365
0.629	0.996557316
0.63	0.996919791
0.631	0.997262689
0.632	0.997585911
0.633	0.997889354
0.634	0.998172916
0.635	0.998436491
0.636	0.998679972
0.637	0.998903253
0.638	0.999106222
0.639	0.99928877
0.64	0.999450784
0.641	0.999592147
0.642	0.999712743
0.643	0.999812453
0.644	0.999891158
0.645	0.999948734
0.646	0.999985058
0.647	1
0.648	0.99999343
0.649	0.999965218
0.65	0.999915232
0.651	0.999843336
0.652	0.999749393
0.653	0.999633265
0.654	0.99949481
0.655	0.999333883
0.656	0.999150338
0.657	0.998944025
0.658	0.998714792
0.659	0.998462485
0.66	0.998186945
0.661	0.997888013
0.662	0.997565524
0.663	0.997219313
0.664	0.996849209
0.665	0.996455038
0.666	0.996036624
0.667	0.995593785
0.668	0.995126339
0.669	0.994634097
0.67	0.994116866
0.671	0.993574451
0.672	0.993006653
0.673	0.992413265
0.674	0.991794061
0.675	0.991148826
0.676	0.990477358
0.677	0.989779435
0.678	0.989054827
0.679	0.988303299
0.68	0.987524614
0.681	0.986718524
0.682	0.985884778
0.683	0.985023118
0.684	0.98413328
0.685	0.983214993
0.686	0.982267978
0.687	0.981291949
0.688	0.980286613
0.689	0.979251669
0.69	0.978186807
0.691	0.977091667
0.692	0.975965913
0.693	0.97480924
0.694	0.9736213
0.695	0.972401737
0.696	0.971150198
0.697	0.969866317
0.698	0.968549705
0.699	0.967199955
0.7	0.96581665
0.701	0.964399359
0.702	0.962947621
0.703	0.961460973
0.704	0.959938953
0.705	0.958381064
0.706	0.956786791
0.707	0.955155602
0.708	0.953486946
0.709	0.951780252
0.71	0.95003493
0.711	0.948250353
0.712	0.946425868
0.713	0.944560799
0.714	0.942654442
0.715	0.940706057
0.716	0.938714877
0.717	0.936680098
0.718	0.934600878
0.719	0.93247635
0.72	0.93030559
0.721	0.928087611
0.722	0.925821388
0.723	0.923505843
0.724	0.92113984
0.725	0.918722183
0.726	0.916251606
0.727	0.913726759
0.728	0.911146211
0.729	0.908508451
0.73	0.905811876
0.731	0.903054775
0.732	0.90023533
0.733	0.897351598
0.734	0.894401506
0.735	0.891382837
0.736	0.888293219
0.737	0.885130111
0.738	0.881890793
0.739	0.878572349
0.74	0.875171666
0.741	0.87168542
0.742	0.868109956
0.743	0.864441507
0.744	0.860676116
0.745	0.856809644
0.746	0.852838061
0.747	0.848757399
0.748	0.844563563
0.749	0.840252996
0.75	0.83582301
0.751	0.831272024
0.752	0.826599467
0.753	0.821806029
0.754	0.816894542
0.755	0.811869658
0.756	0.80673773
0.757	0.801506514
0.758	0.796184691
0.759	0.790781416
0.76	0.785305842
0.761	0.779766825
0.762	0.774172705
0.763	0.768531202
0.764	0.762849395
0.765	0.757133663
0.766	0.751389717
0.767	0.745622646
0.768	0.739836984
0.769	0.734036776
0.77	0.728225629
0.771	0.722406765
0.772	0.716583059
0.773	0.710757085
0.774	0.704931153
0.775	0.699107341
0.776	0.693287523
0.777	0.687473394
0.778	0.681666489
0.779	0.675868202
0.78	0.670079799
0.781	0.664302439
0.782	0.658537177
0.783	0.652784983
0.784	0.647046744
0.785	0.641323277
0.786	0.635615336
0.787	0.629923613
0.788	0.624248752
0.789	0.618591346
0.79	0.612951948
0.791	0.60733107
0.792	0.601729189
0.793	0.596146747
0.794	0.590584158
0.795	0.585041808
0.796	0.579520058
0.797	0.574019244
0.798	0.568539682
0.799	0.563081668
0.8	0.55764548
0.801	0.552231378
0.802	0.546839609
0.803	0.541470403
0.804	0.536123978
0.805	0.530800541
0.806	0.525500286
0.807	0.520223396
0.808	0.514970045
0.809	0.509740397
0.81	0.504534609
0.811	0.499352828
0.812	0.494195193
0.813	0.489061838
0.814	0.483952888
0.815	0.478868462
0.816	0.473808674
0.817	0.468773631
0.818	0.463763436
0.819	0.458778186
0.82	0.453817975
0.821	0.448882892
0.822	0.443973022
0.823	0.439088445
0.824	0.434229241
0.825	0.429395481
0.826	0.424587237
0.827	0.419804577
0.828	0.415047565
0.829	0.410316263
0.83	0.40561073
0.831	0.400931025
0.832	0.3962772
0.833	0.391649308
0.834	0.387047401
0.835	0.382471525
0.836	0.377921727
0.837	0.373398053
0.838	0.368900546
0.839	0.364429247
0.84	0.359984196
0.841	0.355565431
0.842	0.351172989
0.843	0.346806907
0.844	0.342467218
0.845	0.338153956
0.846	0.333867152
0.847	0.329606838
0.848	0.325373039
0.849	0.321165782
0.85	0.316985095
0.851	0.312831004
0.852	0.308703519
0.853	0.304602645
0.854	0.300528408
0.855	0.296480833
0.856	0.292459943
0.857	0.288465762
0.858	0.284498311
0.859	0.280557612
0.86	0.276643688
0.861	0.272756568
0.862	0.268896284
0.863	0.265062854
0.864	0.261256299
0.865	0.257476636
0.866	0.253723884
0.867	0.249998061
0.868	0.246299185
0.869	0.242627271
0.87	0.238982337
0.871	0.2353644
0.872	0.231773475
0.873	0.228209578
0.874	0.224672725
0.875	0.221162912
0.876	0.217680135
0.877	0.214224409
0.878	0.21079575
0.879	0.207394172
0.88	0.204019692
0.881	0.200672322
0.882	0.197352096
0.883	0.194059004
0.884	0.190793023
0.885	0.187554168
0.886	0.184342452
0.887	0.181157928
0.888	0.178000643
0.889	0.174870612
0.89	0.171767813
0.891	0.168692223
0.892	0.165643872
0.893	0.162622786
0.894	0.159628979
0.895	0.156662483
0.896	0.15372333
0.897	0.150811532
0.898	0.147927103
0.899	0.145070059
0.9	0.142240421
0.901	0.139438201
0.902	0.136663411
0.903	0.133916063
0.904	0.131196145
0.905	0.128503646
0.906	0.125838579
0.907	0.123200957
0.908	0.120590794
0.909	0.118008118
0.91	0.11545296
0.911	0.112925331
0.912	0.110425244
0.913	0.107952711
0.914	0.105507742
0.915	0.103090351
0.916	0.100700552
0.917	0.098338358
0.918	0.096003782
0.919	0.093696837
0.92	0.091417537
0.921	0.089165897
0.922	0.086941933
0.923	0.084745663
0.924	0.0825771
0.925	0.080436255
0.926	0.078323141
0.927	0.076237771
0.928	0.07418016
0.929	0.072150321
0.93	0.070148269
0.931	0.068174019
0.932	0.066227586
0.933	0.064308985
0.934	0.062418231
0.935	0.060555338
0.936	0.058720321
0.937	0.056913193
0.938	0.055133969
0.939	0.053382665
0.94	0.051659293
0.941	0.04996387
0.942	0.048296411
0.943	0.04665693
0.944	0.045045443
0.945	0.043461938
0.946	0.041906402
0.947	0.040378879
0.948	0.038879415
0.949	0.037408024
0.95	0.035964723
0.951	0.034549529
0.952	0.033162458
0.953	0.031803527
0.954	0.030472728
0.955	0.029170051
0.956	0.027895515
0.957	0.026649137
0.958	0.025430937
0.959	0.024240933
0.96	0.023079144
0.961	0.021945588
0.962	0.020840284
0.963	0.019763252
0.964	0.01871451
0.965	0.017694079
0.966	0.016701978
0.967	0.015738226
0.968	0.014802845
0.969	0.013895853
0.97	0.013017271
0.971	0.01216712
0.972	0.011345449
0.973	0.010552307
0.974	0.009787714
0.975	0.009051692
0.976	0.008344262
0.977	0.007665444
0.978	0.007015257
0.979	0.006393722
0.98	0.005800862
0.981	0.005236699
0.982	0.004701256
0.983	0.004194556
0.984	0.003716621
0.985	0.003267474
0.986	0.002847139
0.987	0.00245564
0.988	0.002092992
0.989	0.001759212
0.99	0.001454324
0.991	0.001178352
0.992	0.000931322
0.993	0.000713257
0.994	0.000524184
0.995	0.000364127
0.996	0.000233112
0.997	1.31E-04
0.998	5.83E-05
0.999	1.46E-05
1	0
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> Prob_1_Iter_history_Eig_val_1.txt <==
1	0.755023359
2	0.755923382
3	0.756883568
4	0.758041181
5	0.759439424
6	0.761135035
7	0.76320395
8	0.765752893
9	0.768938989
10	0.77300402
11	0.778234494
12	0.78492829
13	0.793388286
14	0.803551276
15	0.814550181
16	0.824559082
17	0.832147556
18	0.838161365
19	0.844220313
20	0.85078985
21	0.857605326
22	0.864610598
23	0.871950684
24	0.879663519
25	0.887995801
26	0.897244021
27	0.90760376
28	0.920691681
29	0.938791875
30	0.962614386
31	0.988601818
32	1.015757276
33	1.041425523
34	1.06806964
35	1.094921864
36	1.122795486
37	1.149816641
38	1.179418907
39	1.204214487
40	1.230317067
41	1.253201239
42	1.279108943
43	1.303058716
44	1.327754885
45	1.351557417
46	1.374226002
47	1.396307995
48	1.420336208
49	1.443044271
50	1.46621293
51	1.487955322
52	1.512444082
53	1.533303845
54	1.55686061
55	1.577738724
56	1.600011876
57	1.621910343
58	1.642818849
59	1.663081985
60	1.682988792
61	1.701736946
62	1.719850038
63	1.737677188
64	1.755631702
65	1.773230777
66	1.790775132
67	1.808067476
68	1.825814747
69	1.843890547
70	1.862987983
71	1.881037088
72	1.902572686
73	1.918493513
74	1.939264313
75	1.957830543
76	1.978195012
77	1.997143504
78	2.016342542
79	2.035175764
80	2.053285385
81	2.070033904
82	2.086643166
83	2.102778741
84	2.118178071
85	2.132926223
86	2.146904595
87	2.16089958
88	2.175125688
89	2.189374907
90	2.203592367
91	2.218522748
92	2.234399186
93	2.25068245
94	2.267496668
95	2.284480238
96	2.302108454
97	2.320063953
98	2.338350224
99	2.357147458
100	2.376374621
101	2.395501034
102	2.414417605
103	2.432467442
104	2.450842722
105	2.468673664
106	2.486725207
107	2.504098837
108	2.521948349
109	2.539441412
110	2.556773683
111	2.574151875
112	2.591680769
113	2.608975534
114	2.625745068
115	2.641459918
116	2.656814699
117	2.671326551
118	2.685591416
119	2.699225916
120	2.713268519
121	2.72646874
122	2.741654952
123	2.754227501
124	2.775068166
125	2.781998357
126	2.800382157
127	2.811087143
128	2.826774258
129	2.8403594
130	2.854639612
131	2.868345399
132	2.881537021
133	2.893864064
134	2.904975715
135	2.915196652
136	2.92477021
137	2.933831077
138	2.942550831
139	2.951225672
140	2.960258676
141	2.969827283
142	2.979916421
143	2.990405615
144	3.000877417
145	3.011384262
146	3.021914751
147	3.032753084
148	3.043659965
149	3.055399476
150	3.06897103
151	3.084385538
152	3.101044537
153	3.117327692
154	3.133203704
155	3.148503352
156	3.163425205
157	3.177986916
158	3.192185653
159	3.206954495
160	3.221246796
161	3.236835389
162	3.251005681
163	3.267209458
164	3.282148227
165	3.297549837
166	3.311972463
167	3.325182391
168	3.337260825
169	3.349233277
170	3.360265307
171	3.371629712
172	3.382729321
173	3.394419439
174	3.406000722
175	3.418326492
176	3.429918303
177	3.441689253
178	3.452686669
179	3.463573726
180	3.473862279
181	3.485389023
182	3.496344693
183	3.508003855
184	3.519273778
185	3.530527094
186	3.541851874
187	3.552043139
188	3.562279165
189	3.571494932
190	3.581228906
191	3.590017048
192	3.599822654
193	3.609062708
194	3.618787477
195	3.627652432
196	3.637045967
197	3.645350706
198	3.653740124
199	3.661693271
200	3.66977461
201	3.677908911
202	3.68687891
203	3.696846825
204	3.708462801
205	3.721347675
206	3.735302097
207	3.748638479
208	3.761480581
209	3.77273245
210	3.783493477
211	3.793050043
212	3.803283854
213	3.812989752
214	3.824104337
215	3.835179584
216	3.846870294
217	3.857503111
218	3.868343939
219	3.877644913
220	3.88698679
221	3.894449932
222	3.903332296
223	3.908993161
224	3.920743718
225	3.920228826
226	3.950993913
227	3.927258264
228	3.946243544
229	3.927703193
230	3.964107371
231	3.944160314
232	3.953086553
233	3.956561895
234	3.961515532
235	3.965302153
236	3.968948068
237	3.972340979
238	3.975755668
239	3.979272257
240	3.982764993
241	3.986332034
242	3.990060562
243	3.994000853
244	3.998247054
245	4.002557616
246	4.006860517
247	4.011068273
248	4.015320597
249	4.019455576
250	4.023612054
251	4.027656709
252	4.031560177
253	4.035193199
254	4.03862587
255	4.041604034
256	4.044655125
257	4.046983699
258	4.049608425
259	4.05220752
260	4.054904485
261	4.0574789
262	4.060249152
263	4.063222707
264	4.066493824
265	4.069949995
266	4.073970266
267	4.078200324
268	4.083028932
269	4.088082058
270	4.093671794
271	4.099045645
272	4.105113948
273	4.110467523
274	4.116191999
275	4.120619447
276	4.126043807
277	4.130152638
278	4.134683396
279	4.138651424
280	4.142145415
281	4.145215103
282	4.14779548
283	4.150131561
284	4.152468672
285	4.154470293
286	4.156943628
287	4.157940706
288	4.161369199
289	4.161280139
290	4.164717604
291	4.165442013
292	4.167426759
293	4.169123421
294	4.170800285
295	4.172432261
296	4.174036603
297	4.17575184
298	4.177456491
299	4.179209172
300	4.180981457
301	4.182915939
302	4.184614276
303	4.186609149
304	4.188571746
305	4.189852335
306	4.192405266
307	4.19323394
308	4.195551059
309	4.196989255
310	4.198552079
311	4.199889895
312	4.201165896
313	4.202478413
314	4.204048383
315	4.205565582
316	4.207705088
317	4.208888812
318	4.211803084
319	4.212294546
320	4.215783727
321	4.216221647
322	4.218446315
323	4.220014958
324	4.221761499
325	4.223496827
326	4.225249907
327	4.227106633
328	4.228818705
329	4.230405543
330	4.231990784
331	4.233374518
332	4.235024276
333	4.236267527
334	4.238040324
335	4.239025757
336	4.241193165
337	4.241552006
338	4.243541981
339	4.243942153
340	4.244226057
341	4.245543386
342	4.245439969
343	4.246358405
344	4.248758921
345	4.247015733
346	4.250324851
347	4.246808112
348	4.247725142
349	4.247542986
350	4.248104611
351	4.248541206
352	4.248943744
353	4.2493311
354	4.249711692
355	4.250042458
356	4.250354002
357	4.250577176
358	4.250851373
359	4.251155237
360	4.251508469
361	4.251829034
362	4.252263803
363	4.252746163
364	4.253221936
365	4.253770837
366	4.254265521
367	4.25490403
368	4.25538459
369	4.256081912
370	4.25659423
371	4.256980012
372	4.257663203
373	4.257782883
374	4.258061489
375	4.258676027
376	4.259022813
377	4.259664046
378	4.260098918
379	4.260693166
380	4.261107931
381	4.26180118
382	4.261925906
383	4.262797646
384	4.262679902
385	4.26331588
386	4.263793022
387	4.263595395
388	4.264287978
389	4.264326023
390	4.26473525
391	4.264996997
392	4.265372785
393	4.265712537
394	4.266082106
395	4.266401441
396	4.266810669
397	4.26712589
398	4.267662161
399	4.26772562
400	4.268669209
401	4.329156459
402	4.333178222
403	4.336573179
404	4.339655856
405	4.341960044
406	4.343433607
407	4.344576407
408	4.345742419
409	4.347027399
410	4.348447045
411	4.350025948
412	4.351798667
413	4.353791697
414	4.356036843
415	4.35857174
416	4.36143869
417	4.364677553
418	4.368339859
419	4.372488493
420	4.377200959
421	4.382595135
422	4.3888061
423	4.396033377
424	4.404357771
425	4.413316346
426	4.456272487
427	4.459851229
428	4.462437909
429	4.463991592
430	4.464841927
431	4.465544534
432	4.466310678
433	4.467180257
434	4.468178616
435	4.46933959
436	4.470691832
437	4.472273521
438	4.474130067
439	4.476312844
440	4.47887945
441	4.481893169
442	4.48542116
443	4.489525276
444	4.494260923
445	4.499662396
446	4.505741747
447	4.512508139
448	4.520041116
449	4.52855435
450	4.53805031
451	4.571016666
452	4.574606697
453	4.577158871
454	4.578635023
455	4.579341357
456	4.579896636
457	4.58050464
458	4.581199507
459	4.581997196
460	4.582925572
461	4.584011213
462	4.585279435
463	4.586761046
464	4.58849072
465	4.590504125
466	4.592835962
467	4.595516779
468	4.598574369
469	4.602028146
470	4.605893479
471	4.610157207
472	4.614800488
473	4.619801576
474	4.625063881
475	4.630408446
476	4.651598164
477	4.654570038
478	4.656525389
479	4.657475223
480	4.657857272
481	4.658166117
482	4.658509174
483	4.65890282
484	4.659359815
485	4.659893408
486	4.660519928
487	4.661257672
488	4.662130211
489	4.663163499
490	4.66438839
491	4.665843615
492	4.66756327
493	4.669598904
494	4.672018342
495	4.674914295
496	4.678314066
497	4.682075808
498	4.685973772
499	4.689977084
500	4.694040493
501	4.708942405
502	4.711244555
503	4.712687974
504	4.713316144
505	4.713540153
506	4.713721761
507	4.713923255
508	4.71415542
509	4.714424035
510	4.714734673
511	4.715098135
512	4.715524096
513	4.716024932
514	4.716617177
515	4.717319136
516	4.718151284
517	4.719139515
518	4.720313117
519	4.721705033
520	4.72334116
521	4.725248585
522	4.727455295
523	4.729983276
524	4.732842807
525	4.736056168
526	4.747448809
527	4.749359828
528	4.75048475
529	4.750936942
530	4.751103816
531	4.751248738
532	4.751411862
533	4.75160045
534	4.751818621
535	4.752071971
536	4.752368243
537	4.75271522
538	4.75312318
539	4.753603573
540	4.754169545
541	4.754836468
542	4.755621526
543	4.756546015
544	4.757634882
545	4.758915706
546	4.760411856
547	4.762138313
548	4.764105607
549	4.766322822
550	4.768763215
551	4.777102917
552	4.778572434
553	4.779339245
554	4.779598084
555	4.779699631
556	4.779796242
557	4.779906395
558	4.780033729
559	4.780181621
560	4.780354672
561	4.780557403
562	4.780795753
563	4.781077246
564	4.781410359
565	4.78180451
566	4.782270987
567	4.782822785
568	4.783474297
569	4.784241568
570	4.785144406
571	4.786206578
572	4.787448052
573	4.78886871
574	4.790465453
575	4.792248277
576	4.798565089
577	4.799704931
578	4.800225542
579	4.800378371
580	4.800450297
581	4.800524254
582	4.800609409
583	4.800708214
584	4.800823212
585	4.800957768
586	4.801115866
587	4.801302434
588	4.801523384
589	4.80178523
590	4.802095662
591	4.802463369
592	4.802898415
593	4.80341241
594	4.804019409
595	4.804737584
596	4.805593424
597	4.806600523
598	4.807762708
599	4.809097161
600	4.810626772
601	4.815793718
602	4.816695257
603	4.817061601
604	4.817162539
605	4.817221178
606	4.817283829
607	4.817356207
608	4.817440405
609	4.817538785
610	4.817653847
611	4.817788624
612	4.817946642
613	4.818131713
614	4.818348085
615	4.818600566
616	4.818895653
617	4.819242175
618	4.819653906
619	4.820145701
620	4.820730149
621	4.821416601
622	4.822212395
623	4.823117039
624	4.824139103
625	4.825362334
626	4.826866762
627	4.82854663
628	4.83019095
629	4.831886215
630	4.833717137
631	4.83550694
632	4.837226854
633	4.838975689
634	4.84043516
635	4.842182285
636	4.842869666
637	4.844981883
638	4.844467315
639	4.847788639
640	4.845930423
641	4.84980115
642	4.84997353
643	4.85153502
644	4.853224105
645	4.854300899
646	4.855195758
647	4.85620184
648	4.857116038
649	4.858115961
650	4.859025794
651	4.860037495
652	4.860925279
653	4.861987337
654	4.862818265
655	4.863874453
656	4.86477088
657	4.865864504
658	4.866275774
659	4.867664683
660	4.867675483
661	4.869400728
662	4.869955754
663	4.871164321
664	4.871880479
665	4.872905465
666	4.873737
667	4.874619011
668	4.875249021
669	4.876035866
670	4.87670166
671	4.877653295
672	4.878264429
673	4.879252951
674	4.879873714
675	4.881008359
676	4.881605802
677	4.882585059
678	4.883357253
679	4.883938425
680	4.884917664
681	4.885501171
682	4.886432716
683	4.886891227
684	4.887709605
685	4.887952687
686	4.888897482
687	4.889063676
688	4.889950458
689	4.890304674
690	4.891108619
691	4.891594393
692	4.892232253
693	4.892815957
694	4.893470686
695	4.894101372
696	4.894834914
697	4.895366632
698	4.896100914
699	4.896355405
700	4.89728469
701	4.897134588
702	4.898343957
703	4.89813689
704	4.899431814
705	4.899465982
706	4.900324014
707	4.900701518
708	4.901336389
709	4.901836328
710	4.902554323
711	4.903012944
712	4.903523939
713	4.903787573
714	4.904128918
715	4.904337032
716	4.904702518
717	4.904918654
718	4.9053471
719	4.905681898
720	4.90619686
721	4.906600378
722	4.907200949
723	4.907377439
724	4.908026922
725	4.9079207
726	4.908872902
727	4.908412415
728	4.909565879
729	4.909409769
730	4.910278905
731	4.910525052
732	4.911148301
733	4.911477163
734	4.912018368
735	4.912287075
736	4.912814049
737	4.913111538
738	4.913495614
739	4.913701513
740	4.914059311
741	4.914273835
742	4.914626274
743	4.914953405
744	4.915146891
745	4.915503358
746	4.915663411
747	4.916058129
748	4.916183181
749	4.91677255
750	4.916751514


==> Prob_1_Iter_history_Eig_val_2.txt <==
1	5.987669999
2	5.994805257
3	6.00239942
4	6.011556069
5	6.022584108
6	6.035933133
7	6.05220892
8	6.072248228
9	6.097243551
10	6.128923135
11	6.16694073
12	6.21300356
13	6.26786511
14	6.328261731
15	6.385136824
16	6.425539474
17	6.44324843
18	6.447463066
19	6.447404886
20	6.44679443
21	6.446084335
22	6.445165201
23	6.445378818
24	6.448035277
25	6.453842547
26	6.463132017
27	6.473951719
28	6.484853997
29	6.500460173
30	6.535230253
31	6.604190366
32	6.6535109
33	6.430460926
34	6.395710064
35	6.335817088
36	6.350427113
37	6.352196601
38	6.234309631
39	6.2132686
40	6.128837698
41	6.22115459
42	6.026727877
43	6.165000846
44	6.087110037
45	6.244293003
46	6.213579492
47	6.289879386
48	6.251534885
49	6.329224453
50	6.217983539
51	6.333024152
52	6.125710566
53	6.221481095
54	6.1073187
55	6.083223924
56	6.043096619
57	6.024348826
58	6.000569384
59	5.979233044
60	5.961846649
61	5.932264201
62	5.903750699
63	5.894106273
64	5.859943631
65	5.884860061
66	5.834171602
67	5.895493173
68	5.795857955
69	5.921154046
70	5.710402153
71	5.972007961
72	5.677445671
73	5.975708644
74	5.758992122
75	5.90417906
76	5.79073911
77	5.84212726
78	5.802263777
79	5.786314114
80	5.750494732
81	5.714772873
82	5.67808107
83	5.626789661
84	5.564286636
85	5.485977343
86	5.407191044
87	5.31801959
88	5.21140631
89	5.054471561
90	4.959617934
91	4.83811133
92	4.778449457
93	4.785757455
94	4.812198532
95	4.829280227
96	4.847904256
97	4.859595074
98	4.869704571
99	4.881674782
100	4.892060665
101	4.903009275
102	4.898730652
103	4.903119295
104	4.885006254
105	4.885916917
106	4.865953976
107	4.856793335
108	4.838339071
109	4.823544002
110	4.801114142
111	4.791398695
112	4.765449846
113	4.751367867
114	4.729960763
115	4.724737886
116	4.704819884
117	4.705643215
118	4.677723605
119	4.688413717
120	4.623874525
121	4.680373894
122	4.553378651
123	4.719744401
124	4.49901536
125	4.720178383
126	4.496164637
127	4.617826575
128	4.521269516
129	4.542757039
130	4.51994723
131	4.499631678
132	4.472751287
133	4.442416772
134	4.408086716
135	4.370575764
136	4.333174475
137	4.294947636
138	4.259784952
139	4.219162845
140	4.189223312
141	4.143208765
142	4.11205091
143	4.05153373
144	4.010351493
145	3.947800498
146	3.897043941
147	3.831687748
148	3.762309431
149	3.692240921
150	3.620346436
151	3.579073539
152	3.569683539
153	3.567333591
154	3.564356287
155	3.550141864
156	3.551795942
157	3.526008962
158	3.543138258
159	3.513209217
160	3.539143595
161	3.517147771
162	3.53214668
163	3.526680425
164	3.529812381
165	3.528194779
166	3.525075724
167	3.522084984
168	3.529502727
169	3.529848071
170	3.540916548
171	3.545269568
172	3.55693967
173	3.562291847
174	3.575951307
175	3.581503476
176	3.596329945
177	3.604220031
178	3.618149627
179	3.628736005
180	3.638859748
181	3.64948333
182	3.661925548
183	3.673040364
184	3.688409268
185	3.699981947
186	3.711136767
187	3.72057015
188	3.72816721
189	3.739350585
190	3.746062804
191	3.760081241
192	3.767557013
193	3.778439671
194	3.789129064
195	3.800343093
196	3.810434169
197	3.818582928
198	3.82794249
199	3.837143141
200	3.847144135
201	3.856227354
202	3.86659696
203	3.881967704
204	3.89763069
205	3.914153994
206	3.926994632
207	3.94178188
208	3.950302698
209	3.962598805
210	3.96741162
211	3.978163209
212	3.978678886
213	3.986481495
214	3.988503499
215	3.996005399
216	4.002561747
217	4.012700316
218	4.020211575
219	4.032171375
220	4.039161996
221	4.050985411
222	4.052637999
223	4.067052417
224	4.058415844
225	4.100591097
226	4.093366628
227	4.124530789
228	4.048809489
229	4.127833629
230	4.087432017
231	4.107810249
232	4.077252049
233	4.094678213
234	4.098545648
235	4.10333643
236	4.106976986
237	4.110781892
238	4.114054217
239	4.117062961
240	4.119856303
241	4.122448391
242	4.125224961
243	4.128580598
244	4.132164804
245	4.136285701
246	4.140322439
247	4.144092576
248	4.147200156
249	4.15076966
250	4.154051201
251	4.15754037
252	4.161744076
253	4.165736231
254	4.17094455
255	4.174237071
256	4.178449971
257	4.181251576
258	4.183908808
259	4.186335414
260	4.189007724
261	4.192190208
262	4.195115736
263	4.197389147
264	4.19934249
265	4.201613781
266	4.203314002
267	4.205630739
268	4.207983744
269	4.211238731
270	4.214299768
271	4.219115182
272	4.222043391
273	4.226175001
274	4.229376943
275	4.235113178
276	4.237868814
277	4.243258172
278	4.247280567
279	4.251060992
280	4.254509808
281	4.257543092
282	4.260531408
283	4.262624978
284	4.264011243
285	4.265869825
286	4.266075926
287	4.27069185
288	4.267408326
289	4.275488818
290	4.27096154
291	4.275533529
292	4.27575276
293	4.276972682
294	4.278334258
295	4.279610632
296	4.280905984
297	4.281822756
298	4.282684257
299	4.283335732
300	4.284002667
301	4.283972419
302	4.284684731
303	4.284485621
304	4.284262594
305	4.286457859
306	4.284604875
307	4.287919324
308	4.286482397
309	4.287812149
310	4.288712179
311	4.290099878
312	4.291535457
313	4.292826011
314	4.293757616
315	4.29529772
316	4.29607533
317	4.299845718
318	4.300012697
319	4.306267182
320	4.305200988
321	4.310381895
322	4.310852268
323	4.312672382
324	4.314281908
325	4.315661293
326	4.316864731
327	4.317748379
328	4.318672887
329	4.319645525
330	4.320529316
331	4.321966518
332	4.322608365
333	4.324213915
334	4.324470647
335	4.326326808
336	4.324920277
337	4.327944454
338	4.326545687
339	4.328673737
340	4.329878609
341	4.328708854
342	4.332812401
343	4.331015012
344	4.336824672
345	4.337507999
346	4.335125788
347	4.336130879
348	4.330875599
349	4.33185385
350	4.332349478
351	4.33294216
352	4.333425595
353	4.333846556
354	4.334245554
355	4.334698069
356	4.335126483
357	4.335672246
358	4.336064255
359	4.336419553
360	4.336682692
361	4.337000382
362	4.337079394
363	4.337085432
364	4.337167897
365	4.337120714
366	4.337292594
367	4.337158021
368	4.337496644
369	4.337412551
370	4.338627256
371	4.339475555
372	4.338881646
373	4.339519596
374	4.339603065
375	4.339609893
376	4.340263946
377	4.340194969
378	4.340669718
379	4.340815131
380	4.341445714
381	4.34140465
382	4.342660987
383	4.341897779
384	4.343606399
385	4.343317499
386	4.343446136
387	4.344803564
388	4.343750086
389	4.344583523
390	4.3445337
391	4.344802115
392	4.344790074
393	4.344888002
394	4.344954592
395	4.345163343
396	4.345200863
397	4.345506659
398	4.345405103
399	4.34644749
400	4.34552883
401	4.522100657
402	4.532907286
403	4.542260649
404	4.55008639
405	4.554816227
406	4.556397187
407	4.556614308
408	4.556493617
409	4.556231364
410	4.555876425
411	4.555504612
412	4.55517435
413	4.554945112
414	4.554881276
415	4.555053523
416	4.555525284
417	4.556402132
418	4.557769363
419	4.559782941
420	4.562568398
421	4.566226313
422	4.570898063
423	4.576619585
424	4.583384077
425	4.590334864
426	4.700008725
427	4.708228051
428	4.713398214
429	4.715877797
430	4.716464449
431	4.716601744
432	4.716693304
433	4.716811808
434	4.716985757
435	4.717253613
436	4.717668153
437	4.71826451
438	4.719079368
439	4.720147711
440	4.721520496
441	4.723251138
442	4.72538186
443	4.727958329
444	4.731048923
445	4.734596905
446	4.738523262
447	4.742415324
448	4.745671457
449	4.748415574
450	4.752144107
451	4.823940295
452	4.831927893
453	4.836956275
454	4.839480235
455	4.840183346
456	4.840448308
457	4.84068013
458	4.840913286
459	4.841181959
460	4.841522741
461	4.841968505
462	4.842547048
463	4.84329247
464	4.844223605
465	4.845376737
466	4.84678195
467	4.848477842
468	4.850474035
469	4.852790054
470	4.855401132
471	4.858300007
472	4.861444178
473	4.864914329
474	4.868796987
475	4.872776733
476	4.920023017
477	4.926294529
478	4.930107969
479	4.931758849
480	4.932134791
481	4.932320002
482	4.93249731
483	4.932685443
484	4.932890139
485	4.933143524
486	4.933467702
487	4.93387768
488	4.934387773
489	4.935017163
490	4.935775622
491	4.936682593
492	4.937786598
493	4.939135234
494	4.940823075
495	4.942984109
496	4.945706781
497	4.948825596
498	4.952245994
499	4.955982011
500	4.960054245
501	4.993934649
502	4.998749421
503	5.001643894
504	5.002802613
505	5.003088394
506	5.003266214
507	5.003458616
508	5.003671601
509	5.003913034
510	5.00421096
511	5.00457158
512	5.005021322
513	5.005574208
514	5.006231232
515	5.00700722
516	5.0079139
517	5.008971818
518	5.010197527
519	5.011598473
520	5.013157317
521	5.014864123
522	5.016682146
523	5.018650875
524	5.020874703
525	5.023503811
526	5.047761957
527	5.051809251
528	5.054017235
529	5.054794668
530	5.054944273
531	5.055036018
532	5.055134859
533	5.055243203
534	5.055370921
535	5.055533784
536	5.055739423
537	5.05600247
538	5.056324151
539	5.056711135
540	5.057166676
541	5.057695638
542	5.058305384
543	5.05900371
544	5.059810437
545	5.060727552
546	5.061780267
547	5.062976477
548	5.064259626
549	5.065576718
550	5.06700897
551	5.084136907
552	5.087280257
553	5.088769696
554	5.089165867
555	5.089216594
556	5.089245796
557	5.089276508
558	5.089312597
559	5.089358304
560	5.089415293
561	5.089495831
562	5.089603933
563	5.089738424
564	5.089899873
565	5.090092446
566	5.090321499
567	5.090594351
568	5.090926767
569	5.091341604
570	5.091880156
571	5.092546915
572	5.093300194
573	5.094029902
574	5.094724124
575	5.095590313
576	5.108213957
577	5.110665264
578	5.111669274
579	5.111865711
580	5.111881715
581	5.11188712
582	5.111890388
583	5.11189561
584	5.111904456
585	5.111918361
586	5.111941181
587	5.111971026
588	5.112005072
589	5.112042642
590	5.112079499
591	5.112113639
592	5.112149789
593	5.112198307
594	5.112283336
595	5.11245224
596	5.112752039
597	5.113200079
598	5.113699506
599	5.114164068
600	5.114694911
601	5.124217143
602	5.126187546
603	5.126891415
604	5.12700117
605	5.127014926
606	5.127023728
607	5.127032227
608	5.127042817
609	5.12705794
610	5.127081587
611	5.127114327
612	5.127153799
613	5.127198345
614	5.127249666
615	5.127310334
616	5.127381498
617	5.12746509
618	5.127573099
619	5.127736569
620	5.127999166
621	5.128385991
622	5.128834694
623	5.129227287
624	5.129511648
625	5.129540681
626	5.129195375
627	5.128780415
628	5.12941544
629	5.130020583
630	5.129797402
631	5.130297495
632	5.130253614
633	5.130279222
634	5.130851416
635	5.129507188
636	5.130429399
637	5.121446769
638	5.134164176
639	5.114318981
640	5.134332727
641	5.119326019
642	5.128969291
643	5.125504685
644	5.12864508
645	5.129678953
646	5.131193505
647	5.131976322
648	5.132854493
649	5.133704525
650	5.134878794
651	5.135558061
652	5.136779142
653	5.136403849
654	5.13691224
655	5.135432086
656	5.136050546
657	5.134453587
658	5.138894751
659	5.133136705
660	5.139974522
661	5.13379035
662	5.13772301
663	5.135667351
664	5.137044024
665	5.136325122
666	5.136565401
667	5.136625405
668	5.13657888
669	5.136866034
670	5.13752782
671	5.137845267
672	5.13946412
673	5.138786423
674	5.14240981
675	5.141208161
676	5.143052519
677	5.142189823
678	5.143514774
679	5.144195003
680	5.143262071
681	5.145532123
682	5.144772456
683	5.147620461
684	5.146487243
685	5.150781642
686	5.147945314
687	5.152032001
688	5.149490782
689	5.15269486
690	5.151122166
691	5.152097447
692	5.151475099
693	5.152110086
694	5.15243821
695	5.153440851
696	5.153641197
697	5.154817719
698	5.153889079
699	5.156949162
700	5.15370042
701	5.158490455
702	5.152915168
703	5.159107909
704	5.15327085
705	5.157940971
706	5.15529026
707	5.157466781
708	5.157026917
709	5.15787895
710	5.156916566
711	5.157818354
712	5.158081803
713	5.158359683
714	5.158431879
715	5.158616996
716	5.158966071
717	5.159250153
718	5.159238145
719	5.159926374
720	5.159967591
721	5.161232184
722	5.160601189
723	5.162384122
724	5.16049615
725	5.164233557
726	5.159583062
727	5.166430657
728	5.161078464
729	5.166171982
730	5.163227894
731	5.165551878
732	5.165030045
733	5.166355415
734	5.166197578
735	5.167365763
736	5.167510823
737	5.168541133
738	5.168718052
739	5.169459485
740	5.16935991
741	5.169927221
742	5.169936208
743	5.170025949
744	5.170306222
745	5.170145884
746	5.171351282
747	5.17064175
748	5.172554763
749	5.171014226
750	5.173674077


==> Prob_1_Iter_history_Eig_val_3.txt <==
1	0.755023359
2	0.755923382
3	0.756883568
4	0.758041181
5	0.759439424
6	0.761135035
7	0.76320395
8	0.765752893
9	0.768938989
10	0.77300402
11	0.778234494
12	0.78492829
13	0.793388286
14	0.803551276
15	0.814550181
16	0.824559082
17	0.832147556
18	0.838161365
19	0.844220313
20	0.850789851
21	0.857605326
22	0.864610598
23	0.871950684
24	0.879663519
25	0.887995801
26	0.897244021
27	0.90760376
28	0.920691681
29	0.938791875
30	0.962614386
31	0.988601818
32	1.015757276
33	1.041425523
34	1.068069639
35	1.094921864
36	1.122795486
37	1.149816641
38	1.179418907
39	1.204214487
40	1.230317067
41	1.253201239
42	1.279108943
43	1.303058716
44	1.327754885
45	1.351557417
46	1.374226002
47	1.396307995
48	1.420336208
49	1.443044271
50	1.46621293
51	1.487955322
52	1.512444082
53	1.533303845
54	1.55686061
55	1.577738724
56	1.600011876
57	1.621910342
58	1.642818849
59	1.663081985
60	1.682988792
61	1.701736946
62	1.719850038
63	1.737677188
64	1.755631702
65	1.773230777
66	1.790775132
67	1.808067476
68	1.825814747
69	1.843890547
70	1.862987983
71	1.881037088
72	1.902572686
73	1.918493513
74	1.939264313
75	1.957830543
76	1.978195013
77	1.997143504
78	2.016342542
79	2.035175764
80	2.053285385
81	2.070033904
82	2.086643166
83	2.102778741
84	2.118178071
85	2.132926223
86	2.146904595
87	2.16089958
88	2.175125688
89	2.189374906
90	2.203592367
91	2.218522747
92	2.234399185
93	2.250682449
94	2.267496667
95	2.284480237
96	2.302108453
97	2.320063953
98	2.338350224
99	2.357147458
100	2.376374622
101	2.395501033
102	2.414417606
103	2.432467442
104	2.450842723
105	2.468673663
106	2.486725207
107	2.504098836
108	2.521948349
109	2.539441411
110	2.556773683
111	2.574151875
112	2.591680769
113	2.608975534
114	2.625745068
115	2.641459917
116	2.656814699
117	2.671326551
118	2.685591416
119	2.699225916
120	2.713268519
121	2.726468737
122	2.74165495
123	2.754227486
124	2.775068189
125	2.781998336
126	2.800382125
127	2.811087126
128	2.826774246
129	2.840359389
130	2.854639602
131	2.86834539
132	2.881537014
133	2.893864057
134	2.90497571
135	2.915196647
136	2.924770206
137	2.933831073
138	2.942550828
139	2.951225669
140	2.960258673
141	2.96982728
142	2.979916418
143	2.990405614
144	3.000877419
145	3.011384263
146	3.02191476
147	3.032753094
148	3.043659981
149	3.055399494
150	3.068971046
151	3.084385548
152	3.101044545
153	3.1173277
154	3.133203704
155	3.148503355
156	3.163425208
157	3.177986916
158	3.192185658
159	3.206954502
160	3.221246816
161	3.236835402
162	3.251005709
163	3.267209475
164	3.282148251
165	3.297549853
166	3.311972476
167	3.325182403
168	3.337260833
169	3.349233284
170	3.360265313
171	3.371629707
172	3.38272933
173	3.394419437
174	3.406000731
175	3.418326488
176	3.429918316
177	3.441689229
178	3.452686612
179	3.463573579
180	3.47386202
181	3.485388747
182	3.496344476
183	3.508003674
184	3.519273725
185	3.530527051
186	3.541851821
187	3.552043163
188	3.562279111
189	3.571496041
190	3.581232051
191	3.590023872
192	3.599836026
193	3.60907522
194	3.618810678
195	3.627677382
196	3.637066014
197	3.645367011
198	3.653745458
199	3.661700965
200	3.669788536
201	3.677912656
202	3.686892926
203	3.69687845
204	3.708513723
205	3.721411662
206	3.735369275
207	3.748721601
208	3.761555774
209	3.772843851
210	3.783551108
211	3.793150744
212	3.803354202
213	3.813093774
214	3.824264913
215	3.835278137
216	3.847045619
217	3.857579294
218	3.868452982
219	3.877708317
220	3.887028225
221	3.894455618
222	3.903177101
223	3.909060744
224	3.919866355
225	3.9209673
226	3.949248198
227	3.929263844
228	3.947481486
229	3.92859803
230	3.966891939
231	3.944762844
232	3.954003732
233	3.957123392
234	3.962381892
235	3.966296918
236	3.969876812
237	3.973214757
238	3.976643794
239	3.980124994
240	3.983586116
241	3.987033487
242	3.990623196
243	3.994461281
244	3.99865243
245	4.002953922
246	4.007310824
247	4.011670921
248	4.016115408
249	4.020404143
250	4.024592413
251	4.028695084
252	4.032570607
253	4.036099179
254	4.039321019
255	4.042375066
256	4.045606244
257	4.047889289
258	4.050397177
259	4.052790186
260	4.055344971
261	4.057935043
262	4.060752574
263	4.063641453
264	4.066855301
265	4.070209039
266	4.074014183
267	4.078094894
268	4.08259619
269	4.087355077
270	4.092574299
271	4.097771217
272	4.103213353
273	4.108430993
274	4.113684088
275	4.11854858
276	4.123413864
277	4.127982445
278	4.132510987
279	4.13640571
280	4.140398115
281	4.143607012
282	4.146907227
283	4.148933207
284	4.152018307
285	4.153093845
286	4.156123743
287	4.157067571
288	4.159494909
289	4.160970077
290	4.163017754
291	4.164600364
292	4.166603267
293	4.168212761
294	4.170240574
295	4.171996792
296	4.17388793
297	4.175770813
298	4.177992387
299	4.179854494
300	4.182124429
301	4.184168959
302	4.186297227
303	4.18875025
304	4.190357765
305	4.19273811
306	4.194465607
307	4.196122416
308	4.19807803
309	4.19904175
310	4.201185117
311	4.202103689
312	4.204135898
313	4.205536947
314	4.207699834
315	4.209464745
316	4.211731605
317	4.213464835
318	4.215527578
319	4.217098408
320	4.219026685
321	4.220388484
322	4.22247387
323	4.223982744
324	4.226431791
325	4.228207121
326	4.230880902
327	4.232532218
328	4.235080438
329	4.236246458
330	4.238537381
331	4.239613475
332	4.24140592
333	4.242492261
334	4.243481698
335	4.244885912
336	4.245214848
337	4.246464198
338	4.246969587
339	4.247709819
340	4.248350728
341	4.249111054
342	4.249823939
343	4.250484697
344	4.251077285
345	4.251651811
346	4.252231342
347	4.252722251
348	4.253565913
349	4.253793048
350	4.254423964
351	4.255038926
352	4.254711078
353	4.255927233
354	4.255738781
355	4.256518181
356	4.256802128
357	4.257183356
358	4.257673999
359	4.25815513
360	4.258648809
361	4.259239593
362	4.259717245
363	4.260339957
364	4.260684137
365	4.261349436
366	4.261612368
367	4.262428238
368	4.262548667
369	4.263171936
370	4.263680439
371	4.263748717
372	4.264455271
373	4.264578062
374	4.265155795
375	4.265510928
376	4.26613464
377	4.266492793
378	4.267159984
379	4.26730601
380	4.268133652
381	4.267859142
382	4.268967949
383	4.268540098
384	4.269229765
385	4.269550144
386	4.269635438
387	4.270118018
388	4.270345106
389	4.270804955
390	4.271013095
391	4.27138602
392	4.271573286
393	4.271913116
394	4.272046979
395	4.272530297
396	4.2724498
397	4.273332368
398	4.273168714
399	4.272688676
400	4.275392515
401	4.33269982
402	4.3370481
403	4.340582845
404	4.343804355
405	4.346225474
406	4.347762895
407	4.348923948
408	4.350094284
409	4.351377797
410	4.35278757
411	4.354349413
412	4.356097032
413	4.358055281
414	4.360247756
415	4.362705491
416	4.36547581
417	4.368594411
418	4.372122229
419	4.37611437
420	4.380646751
421	4.385812591
422	4.391739212
423	4.398577667
424	4.406362684
425	4.414827525
426	4.457555058
427	4.46120398
428	4.463855804
429	4.465462896
430	4.466354767
431	4.467094474
432	4.467895647
433	4.468799879
434	4.469834908
435	4.471030901
436	4.472416586
437	4.474025343
438	4.475900347
439	4.478089209
440	4.480645499
441	4.483630956
442	4.487103053
443	4.491128097
444	4.495768584
445	4.501072314
446	4.50707346
447	4.513784162
448	4.521278239
449	4.529833489
450	4.539525939
451	4.572463341
452	4.576027053
453	4.57853905
454	4.579967504
455	4.580654718
456	4.581207131
457	4.581813539
458	4.582506594
459	4.583302269
460	4.58422974
461	4.585315862
462	4.586589005
463	4.588079619
464	4.589823646
465	4.591858936
466	4.594225167
467	4.596955886
468	4.600076307
469	4.603603738
470	4.607543585
471	4.611891418
472	4.616637947
473	4.621805014
474	4.627406842
475	4.633241362
476	4.654745194
477	4.657754105
478	4.65976562
479	4.660773675
480	4.661191408
481	4.661528893
482	4.661905109
483	4.662338526
484	4.662842726
485	4.663435492
486	4.664135746
487	4.664965914
488	4.665952734
489	4.667128485
490	4.668526388
491	4.670183949
492	4.672137496
493	4.674411847
494	4.677013087
495	4.67993294
496	4.683180918
497	4.686746099
498	4.690574529
499	4.694552273
500	4.698600041
501	4.713588672
502	4.715913986
503	4.717373919
504	4.718010571
505	4.718236609
506	4.7184187
507	4.71862069
508	4.718852919
509	4.719120385
510	4.719428212
511	4.719787224
512	4.720206259
513	4.720696591
514	4.721273025
515	4.721952198
516	4.722752873
517	4.723698794
518	4.724817295
519	4.726139936
520	4.727703721
521	4.729542422
522	4.731689589
523	4.734191042
524	4.737057329
525	4.740265537
526	4.751742653
527	4.753638623
528	4.754748961
529	4.755193464
530	4.755359448
531	4.755505278
532	4.755670014
533	4.755860725
534	4.756082417
535	4.75633983
536	4.756640732
537	4.756992452
538	4.757404911
539	4.757889319
540	4.758458882
541	4.759128557
542	4.759914556
543	4.760833909
544	4.761911782
545	4.763175003
546	4.764639111
547	4.766324661
548	4.76824757
549	4.770421216
550	4.77282764
551	4.781257134
552	4.782716442
553	4.783470159
554	4.78372204
555	4.78382397
556	4.783922126
557	4.784034297
558	4.784163939
559	4.784314485
560	4.784490373
561	4.784695738
562	4.784936267
563	4.785220204
564	4.785556228
565	4.785953683
566	4.78642326
567	4.786976505
568	4.787625054
569	4.788382366
570	4.789265183
571	4.79029762
572	4.791515064
573	4.792936919
574	4.794555626
575	4.796367092
576	4.802752618
577	4.803869898
578	4.804366483
579	4.804508097
580	4.804577182
581	4.804648985
582	4.804731861
583	4.804827956
584	4.80493998
585	4.805071374
586	4.805225651
587	4.805407347
588	4.805621806
589	4.805875726
590	4.806176548
591	4.806532487
592	4.806952702
593	4.807447762
594	4.808029323
595	4.808714302
596	4.809523224
597	4.8104614
598	4.811527247
599	4.812759221
600	4.814199525
601	4.819262978
602	4.820125202
603	4.820455732
604	4.820541392
605	4.820592745
606	4.82064783
607	4.820711362
608	4.820785387
609	4.820872092
610	4.820973774
611	4.82109345
612	4.821234825
613	4.821402118
614	4.821600892
615	4.821837935
616	4.822121596
617	4.822462394
618	4.822873008
619	4.823371807
620	4.823975267
621	4.8246898
622	4.825499473
623	4.826370457
624	4.827318233
625	4.828431409
626	4.829762935
627	4.831240078
628	4.832712858
629	4.834323712
630	4.836069302
631	4.837840681
632	4.839673109
633	4.841269803
634	4.843090052
635	4.844352044
636	4.846416904
637	4.846603565
638	4.849034684
639	4.848697538
640	4.851767741
641	4.852647817
642	4.854315943
643	4.855297015
644	4.856665663
645	4.857793713
646	4.859089435
647	4.86006935
648	4.861312215
649	4.862151358
650	4.863423137
651	4.864112367
652	4.865515137
653	4.865719097
654	4.866894591
655	4.868293945
656	4.869875238
657	4.87045868
658	4.871690136
659	4.872351982
660	4.873428499
661	4.874150252
662	4.875372307
663	4.875625304
664	4.877086003
665	4.877369465
666	4.878518721
667	4.879163147
668	4.87990012
669	4.880745308
670	4.88131572
671	4.882206737
672	4.882943482
673	4.883543954
674	4.884379036
675	4.885045918
676	4.88574813
677	4.88634246
678	4.886951887
679	4.887587731
680	4.888182689
681	4.888708882
682	4.889253219
683	4.889840914
684	4.890484173
685	4.890532985
686	4.891421027
687	4.891041867
688	4.892279965
689	4.89179806
690	4.893137558
691	4.89316533
692	4.893798857
693	4.894092906
694	4.894530369
695	4.894955793
696	4.8954106
697	4.895941035
698	4.896461193
699	4.896988833
700	4.897352771
701	4.897895222
702	4.898326086
703	4.898805036
704	4.899342665
705	4.899699739
706	4.900426251
707	4.900639642
708	4.901347538
709	4.90130888
710	4.9021113
711	4.902302516
712	4.902895793
713	4.903236989
714	4.90377086
715	4.904184675
716	4.904719837
717	4.905134679
718	4.905575732
719	4.905925365
720	4.906244269
721	4.906477
722	4.906893618
723	4.906983217
724	4.907517405
725	4.907604971
726	4.908156015
727	4.908291911
728	4.908749589
729	4.908841831
730	4.90922462
731	4.909354558
732	4.909819428
733	4.910052575
734	4.910537399
735	4.91077314
736	4.911223403
737	4.911428976
738	4.912012887
739	4.912021654
740	4.912745689
741	4.912514916
742	4.913300169
743	4.913205618
744	4.913735499
745	4.913707547
746	4.914093889
747	4.914170392
748	4.914447178
749	4.914589235
750	4.91483302


==> Prob_1_Iter_history_Eig_val_4.txt <==
1	5.987669999
2	5.994805257
3	6.00239942
4	6.011556069
5	6.022584108
6	6.035933133
7	6.05220892
8	6.072248228
9	6.097243551
10	6.128923135
11	6.16694073
12	6.21300356
13	6.26786511
14	6.328261731
15	6.385136824
16	6.425539474
17	6.44324843
18	6.447463066
19	6.447404886
20	6.44679443
21	6.446084335
22	6.445165201
23	6.445378818
24	6.448035277
25	6.453842547
26	6.463132017
27	6.473951719
28	6.484853997
29	6.500460173
30	6.535230253
31	6.604190366
32	6.6535109
33	6.430460926
34	6.395710064
35	6.335817088
36	6.350427113
37	6.352196601
38	6.234309631
39	6.2132686
40	6.128837698
41	6.221154591
42	6.026727876
43	6.165000846
44	6.087110036
45	6.244293003
46	6.213579492
47	6.289879387
48	6.251534885
49	6.329224453
50	6.217983538
51	6.333024152
52	6.125710565
53	6.221481095
54	6.1073187
55	6.083223924
56	6.043096619
57	6.024348826
58	6.000569384
59	5.979233044
60	5.961846649
61	5.932264201
62	5.903750699
63	5.894106272
64	5.859943632
65	5.88486006
66	5.834171602
67	5.895493173
68	5.795857958
69	5.921154045
70	5.710402157
71	5.972007961
72	5.67744567
73	5.975708647
74	5.758992118
75	5.904179063
76	5.790739109
77	5.84212726
78	5.802263777
79	5.786314114
80	5.750494733
81	5.714772874
82	5.678081071
83	5.626789661
84	5.564286637
85	5.485977343
86	5.407191045
87	5.318019589
88	5.211406317
89	5.054471538
90	4.959617957
91	4.838111384
92	4.778449471
93	4.785757451
94	4.812198528
95	4.829280227
96	4.847904253
97	4.859595074
98	4.869704567
99	4.881674788
100	4.892060654
101	4.903009286
102	4.898730631
103	4.903119318
104	4.885006226
105	4.885916952
106	4.865953927
107	4.856793425
108	4.838339051
109	4.823544007
110	4.801114134
111	4.79139869
112	4.765449857
113	4.751367881
114	4.729960741
115	4.724737869
116	4.704819863
117	4.705643245
118	4.677723588
119	4.688413801
120	4.62387444
121	4.680374123
122	4.553378354
123	4.719744908
124	4.499015269
125	4.720178474
126	4.496164449
127	4.617826559
128	4.521269441
129	4.542756979
130	4.519947175
131	4.499631622
132	4.472751202
133	4.442416715
134	4.408086653
135	4.370575694
136	4.333174393
137	4.294947564
138	4.259784888
139	4.219162776
140	4.189223225
141	4.143208802
142	4.112050679
143	4.051533905
144	4.010351367
145	3.947800601
146	3.897043341
147	3.831688053
148	3.762308971
149	3.692240693
150	3.620346418
151	3.579073434
152	3.569683764
153	3.567333814
154	3.564356374
155	3.55014206
156	3.551795798
157	3.526009082
158	3.543138217
159	3.513209314
160	3.539143402
161	3.517147984
162	3.532146709
163	3.526680671
164	3.529812459
165	3.528194832
166	3.525075772
167	3.522084938
168	3.529502743
169	3.529848054
170	3.540916503
171	3.545269731
172	3.556939592
173	3.562291956
174	3.575951244
175	3.581503569
176	3.596329762
177	3.604220122
178	3.618149408
179	3.628736016
180	3.638859104
181	3.649482677
182	3.661925225
183	3.673040197
184	3.688408983
185	3.699982096
186	3.711136883
187	3.720570234
188	3.728167504
189	3.739338451
190	3.746036543
191	3.760023243
192	3.767461209
193	3.77837795
194	3.788942864
195	3.800147645
196	3.810275035
197	3.818489335
198	3.82802737
199	3.837231122
200	3.847239092
201	3.856406806
202	3.866731742
203	3.882043469
204	3.897770801
205	3.914171063
206	3.926957722
207	3.941651296
208	3.950408461
209	3.962327834
210	3.967765345
211	3.978093815
212	3.979014569
213	3.986682304
214	3.988511929
215	3.996648496
216	4.002589295
217	4.013160395
218	4.02032283
219	4.032393707
220	4.039194525
221	4.050886689
222	4.05289882
223	4.066136006
224	4.059414931
225	4.094638018
226	4.09201965
227	4.123041369
228	4.050847975
229	4.130946359
230	4.092723703
231	4.110408114
232	4.07504581
233	4.095116234
234	4.098622296
235	4.103183384
236	4.107159688
237	4.110921807
238	4.113925493
239	4.116728525
240	4.119418438
241	4.122433594
242	4.125901188
243	4.129841306
244	4.133876804
245	4.138475598
246	4.14289567
247	4.147301403
248	4.150451103
249	4.153974023
250	4.157593033
251	4.161001552
252	4.164452236
253	4.168057957
254	4.172299375
255	4.175395788
256	4.180370521
257	4.182476828
258	4.185236068
259	4.18599395
260	4.188533496
261	4.191115438
262	4.193453191
263	4.195923603
264	4.197658373
265	4.19974936
266	4.201556314
267	4.203695523
268	4.206017024
269	4.208944248
270	4.212014258
271	4.216110075
272	4.220133332
273	4.224884902
274	4.229219443
275	4.233427381
276	4.237954562
277	4.241479957
278	4.245125229
279	4.249094531
280	4.25171462
281	4.255453126
282	4.257170169
283	4.26156398
284	4.260967884
285	4.266120141
286	4.264011695
287	4.268241551
288	4.267599403
289	4.270323521
290	4.271353859
291	4.273638087
292	4.274575505
293	4.276796913
294	4.277655812
295	4.27938596
296	4.280685816
297	4.281827199
298	4.282005434
299	4.28336414
300	4.283610436
301	4.284272332
302	4.284794773
303	4.283970722
304	4.285411358
305	4.284790374
306	4.28581248
307	4.28695043
308	4.287028615
309	4.289579646
310	4.288993124
311	4.2917978
312	4.292200947
313	4.294757561
314	4.296361099
315	4.299107032
316	4.301011597
317	4.303656481
318	4.305354211
319	4.308182429
320	4.31025634
321	4.313647096
322	4.31542241
323	4.318792374
324	4.320203507
325	4.32311925
326	4.323527214
327	4.325756083
328	4.324934667
329	4.326685694
330	4.325183162
331	4.326199875
332	4.325237882
333	4.325733271
334	4.326390861
335	4.325750285
336	4.327998938
337	4.327653794
338	4.328993047
339	4.329629902
340	4.330495917
341	4.331147659
342	4.331910299
343	4.332723227
344	4.333634194
345	4.334462836
346	4.335238439
347	4.336216335
348	4.336517452
349	4.338184688
350	4.338724194
351	4.338712908
352	4.340420828
353	4.338104051
354	4.339952007
355	4.339570563
356	4.340322551
357	4.340831155
358	4.341071631
359	4.341344357
360	4.341641409
361	4.341705181
362	4.34211182
363	4.342115433
364	4.342705073
365	4.342438656
366	4.34320379
367	4.342511917
368	4.343721099
369	4.343393641
370	4.343377224
371	4.344256618
372	4.343710225
373	4.344668708
374	4.344613415
375	4.34519313
376	4.345117465
377	4.345642678
378	4.345402146
379	4.346255519
380	4.345439048
381	4.347252323
382	4.345920312
383	4.347996829
384	4.347375382
385	4.347368108
386	4.348150608
387	4.348046678
388	4.348560919
389	4.348475639
390	4.34891809
391	4.348889939
392	4.349255416
393	4.34925769
394	4.349718824
395	4.349326023
396	4.350260123
397	4.348878888
398	4.350398973
399	4.353111512
400	4.349427685
401	4.530739052
402	4.54172503
403	4.551327599
404	4.55937381
405	4.564207621
406	4.565686868
407	4.565650166
408	4.565220973
409	4.564592049
410	4.563830523
411	4.562999201
412	4.562167857
413	4.561398179
414	4.560766201
415	4.560322058
416	4.560173893
417	4.560446575
418	4.5612121
419	4.562608921
420	4.564763104
421	4.567812085
422	4.571898183
423	4.577252556
424	4.583830626
425	4.590976041
426	4.700566471
427	4.70893404
428	4.714234162
429	4.716796566
430	4.717412807
431	4.717575914
432	4.717695762
433	4.717841476
434	4.718040266
435	4.718338698
436	4.718779785
437	4.719405574
438	4.720239167
439	4.72131187
440	4.72266417
441	4.72433264
442	4.726376862
443	4.728869642
444	4.731864152
445	4.735304587
446	4.739046854
447	4.742756415
448	4.746103889
449	4.749021258
450	4.752967399
451	4.824593626
452	4.832577669
453	4.837573608
454	4.840006125
455	4.840658299
456	4.840906204
457	4.841118102
458	4.841332772
459	4.841585554
460	4.841914018
461	4.842345873
462	4.842906119
463	4.84363207
464	4.844543924
465	4.845671568
466	4.847036532
467	4.848675493
468	4.850603859
469	4.852836628
470	4.855339347
471	4.858092174
472	4.861100322
473	4.864353561
474	4.868031827
475	4.872341685
476	4.920435267
477	4.92672871
478	4.930673612
479	4.932459719
480	4.932937534
481	4.93319665
482	4.93345886
483	4.933747101
484	4.934072004
485	4.934463121
486	4.934952229
487	4.935558519
488	4.936306711
489	4.93721898
490	4.938337345
491	4.939679365
492	4.941267168
493	4.943120482
494	4.945265325
495	4.947728702
496	4.95047496
497	4.953590774
498	4.9570272
499	4.960790968
500	4.964961983
501	4.999300522
502	5.004100883
503	5.00697191
504	5.008112011
505	5.008370069
506	5.008522536
507	5.008687383
508	5.008867916
509	5.009070455
510	5.009326407
511	5.009640369
512	5.010036681
513	5.010527882
514	5.011112415
515	5.011802848
516	5.012608073
517	5.013541091
518	5.01461279
519	5.015823557
520	5.017164187
521	5.018626298
522	5.020203268
523	5.021910711
524	5.023805418
525	5.026060528
526	5.05040972
527	5.05445537
528	5.056633395
529	5.057382391
530	5.057513975
531	5.057591404
532	5.05767575
533	5.057769615
534	5.057880474
535	5.058027191
536	5.058217825
537	5.058471605
538	5.058786488
539	5.059171248
540	5.059632031
541	5.060177142
542	5.060812416
543	5.061552745
544	5.062400441
545	5.063365012
546	5.064463853
547	5.065692257
548	5.066989276
549	5.068292129
550	5.069683721
551	5.087157906
552	5.090274342
553	5.091722044
554	5.092086444
555	5.092117646
556	5.09212957
557	5.092140812
558	5.092154753
559	5.092176132
560	5.092209287
561	5.092268579
562	5.092359285
563	5.092477359
564	5.092623814
565	5.092802152
566	5.09301485
567	5.093263776
568	5.093552769
569	5.093883584
570	5.094276459
571	5.094759448
572	5.095386871
573	5.096136961
574	5.096910969
575	5.097637569
576	5.110370903
577	5.112794266
578	5.113757695
579	5.11393516
580	5.113947256
581	5.113951849
582	5.113956124
583	5.113963398
584	5.113976831
585	5.113998938
586	5.114034345
587	5.114084452
588	5.114148862
589	5.114223914
590	5.114305238
591	5.114391943
592	5.114483917
593	5.114589206
594	5.114729058
595	5.114945542
596	5.115285228
597	5.11574009
598	5.116214793
599	5.116707686
600	5.117255758
601	5.126940898
602	5.128835771
603	5.129465723
604	5.129542963
605	5.129541635
606	5.129536722
607	5.129531128
608	5.129526541
609	5.129523955
610	5.129527597
611	5.129539719
612	5.129562454
613	5.129599241
614	5.129652624
615	5.12972517
616	5.129819188
617	5.129933453
618	5.130061909
619	5.13020132
620	5.130350728
621	5.130498561
622	5.130614617
623	5.130774847
624	5.131185944
625	5.131768541
626	5.132050782
627	5.131861853
628	5.131626635
629	5.131806929
630	5.132092073
631	5.132222006
632	5.132170257
633	5.13232781
634	5.132422078
635	5.133348098
636	5.130410636
637	5.137621317
638	5.122958444
639	5.137241882
640	5.12516375
641	5.131080995
642	5.130352669
643	5.132361916
644	5.132019836
645	5.133742721
646	5.133074541
647	5.134747944
648	5.134576222
649	5.136923741
650	5.135080713
651	5.138259365
652	5.134731432
653	5.138619856
654	5.131306389
655	5.135515483
656	5.133285758
657	5.136166857
658	5.134076598
659	5.135808648
660	5.133875571
661	5.135803179
662	5.133027718
663	5.138005678
664	5.133568813
665	5.138804658
666	5.136138377
667	5.138899522
668	5.139657775
669	5.138774678
670	5.140735923
671	5.139741124
672	5.140890571
673	5.139674549
674	5.140187869
675	5.139802748
676	5.140602823
677	5.140575327
678	5.141473969
679	5.141535858
680	5.142011694
681	5.142584004
682	5.143405353
683	5.144300101
684	5.143763085
685	5.14700505
686	5.142452618
687	5.149671857
688	5.142930576
689	5.152266241
690	5.146441755
691	5.15195947
692	5.150632123
693	5.151934438
694	5.152080991
695	5.152795849
696	5.153109653
697	5.153155284
698	5.153479408
699	5.153572769
700	5.154399161
701	5.154492104
702	5.154798638
703	5.15618566
704	5.155834828
705	5.157848723
706	5.156840292
707	5.159879352
708	5.157636843
709	5.161812434
710	5.15918474
711	5.161535993
712	5.160323547
713	5.161280196
714	5.160996389
715	5.161838105
716	5.161520237
717	5.162530567
718	5.162624877
719	5.16305776
720	5.163441644
721	5.163661279
722	5.162732828
723	5.164083395
724	5.162394493
725	5.164459865
726	5.162875814
727	5.164713234
728	5.163599046
729	5.165162436
730	5.164036959
731	5.165605598
732	5.164696398
733	5.166393371
734	5.165434848
735	5.167225554
736	5.166682016
737	5.169005389
738	5.168115467
739	5.170258573
740	5.168369834
741	5.171477595
742	5.169678273
743	5.172388147
744	5.170500427
745	5.172878641
746	5.171739112
747	5.173028161
748	5.172233507
749	5.172698153
750	5.17232382


==> Prob_1_Iter_history_Obj_func_1.txt <==
1	1.324462333
2	1.322885392
3	1.321207174
4	1.319189544
5	1.316760716
6	1.313827316
7	1.310265756
8	1.305904305
9	1.300493296
10	1.293654333
11	1.284959749
12	1.274001732
13	1.260416895
14	1.244475654
15	1.227671448
16	1.212769372
17	1.201709952
18	1.193087682
19	1.184524922
20	1.175378385
21	1.166037534
22	1.156590033
23	1.146853851
24	1.136798308
25	1.126131451
26	1.114524005
27	1.101802399
28	1.086139932
29	1.065198823
30	1.038837581
31	1.011529598
32	0.984487164
33	0.96022229
34	0.936268538
35	0.91330718
36	0.890634147
37	0.869703885
38	0.847875165
39	0.830416849
40	0.812798608
41	0.797956441
42	0.781794237
43	0.767425127
44	0.753151061
45	0.739887176
46	0.727682345
47	0.716174371
48	0.704058655
49	0.692979433
50	0.682029178
51	0.67206319
52	0.661181469
53	0.652186456
54	0.642318261
55	0.633818505
56	0.624995361
57	0.616556892
58	0.608709841
59	0.601293267
60	0.594181022
61	0.587634888
62	0.581446044
63	0.575480882
64	0.569595547
65	0.563942389
66	0.558417404
67	0.553076704
68	0.547700692
69	0.54233154
70	0.536772115
71	0.531621629
72	0.525604098
73	0.521242315
74	0.515659466
75	0.510769435
76	0.505511334
77	0.500715145
78	0.495947479
79	0.491358052
80	0.48702436
81	0.483083875
82	0.479238624
83	0.475561209
84	0.472103839
85	0.46883947
86	0.465786883
87	0.462770232
88	0.459743548
89	0.456751375
90	0.45380444
91	0.450750393
92	0.447547603
93	0.44430968
94	0.441014981
95	0.437736332
96	0.4343844
97	0.431022601
98	0.427651936
99	0.424241596
100	0.420809072
101	0.417449204
102	0.414178557
103	0.411105194
104	0.408022918
105	0.405075816
106	0.402135305
107	0.39934526
108	0.396518827
109	0.393787388
110	0.391117918
111	0.388477467
112	0.38584999
113	0.383292211
114	0.380844284
115	0.378578525
116	0.37639057
117	0.374345847
118	0.372357461
119	0.370476585
120	0.368559172
121	0.36677479
122	0.3647432
123	0.363078213
124	0.360351509
125	0.359453843
126	0.357094119
127	0.355734258
128	0.35376012
129	0.352068122
130	0.350306916
131	0.348633048
132	0.347037013
133	0.345558733
134	0.344236957
135	0.343030032
136	0.341907202
137	0.340851253
138	0.339841198
139	0.338842268
140	0.337808317
141	0.336719918
142	0.335579882
143	0.334402797
144	0.333235871
145	0.332073198
146	0.330916021
147	0.32973341
148	0.328551831
149	0.327289508
150	0.325842356
151	0.324214325
152	0.32247304
153	0.320789106
154	0.319164356
155	0.317615005
156	0.316118024
157	0.314674626
158	0.313275066
159	0.31184405
160	0.310457689
161	0.308979931
162	0.307634344
163	0.306126624
164	0.304747549
165	0.303349425
166	0.302063096
167	0.300905687
168	0.29983452
169	0.298805917
170	0.297829966
171	0.296858911
172	0.295888204
173	0.294903132
174	0.293897304
175	0.292877005
176	0.291877926
177	0.290906201
178	0.28997118
179	0.289067729
180	0.288218631
181	0.287277176
182	0.286375902
183	0.285434111
184	0.284505692
185	0.283603973
186	0.282704863
187	0.281903876
188	0.2811143
189	0.280384069
190	0.279644699
191	0.278937253
192	0.278196088
193	0.277480756
194	0.276736003
195	0.276052831
196	0.275342014
197	0.274720688
198	0.274090013
199	0.273493122
200	0.27288598
201	0.272282591
202	0.271618553
203	0.270866033
204	0.270005738
205	0.26906206
206	0.268069495
207	0.267116858
208	0.26623176
209	0.265439414
210	0.264719653
211	0.264052523
212	0.263400184
213	0.262747053
214	0.262047094
215	0.261322228
216	0.260573046
217	0.259866559
218	0.259171741
219	0.258537204
220	0.257940983
221	0.257419656
222	0.256896336
223	0.256461935
224	0.255869389
225	0.255591064
226	0.253894153
227	0.255050123
228	0.254627968
229	0.255008186
230	0.253250563
231	0.254162134
232	0.253937414
233	0.253579725
234	0.253276944
235	0.253029079
236	0.252799842
237	0.25258306
238	0.252370375
239	0.252155071
240	0.251943463
241	0.251730266
242	0.251507318
243	0.251268244
244	0.25101151
245	0.250746828
246	0.250483946
247	0.250229177
248	0.249979219
249	0.249731364
250	0.249485868
251	0.249244571
252	0.249003729
253	0.248779193
254	0.248553107
255	0.248369506
256	0.248173467
257	0.248028131
258	0.24786938
259	0.247714374
260	0.247552245
261	0.247391549
262	0.247223701
263	0.247052205
264	0.246869308
265	0.24667453
266	0.246458188
267	0.246226157
268	0.245965524
269	0.245685548
270	0.24538312
271	0.245072699
272	0.244751869
273	0.244452377
274	0.244147703
275	0.243874051
276	0.243590575
277	0.243336766
278	0.243080568
279	0.242853579
280	0.242652627
281	0.242476321
282	0.242323038
283	0.242191795
284	0.242069234
285	0.24195627
286	0.241842564
287	0.241741312
288	0.241628604
289	0.241533106
290	0.241434993
291	0.241345516
292	0.2412544
293	0.24116384
294	0.241072474
295	0.240984255
296	0.240897099
297	0.240809967
298	0.24072416
299	0.240639137
300	0.240553279
301	0.240469887
302	0.240387161
303	0.240304352
304	0.240223912
305	0.240139058
306	0.240057496
307	0.239975552
308	0.239898973
309	0.239819787
310	0.239741745
311	0.239665997
312	0.23959216
313	0.239518971
314	0.239440432
315	0.239355242
316	0.239255744
317	0.239151756
318	0.239029461
319	0.238918676
320	0.23878997
321	0.238697409
322	0.238598649
323	0.238507934
324	0.238412963
325	0.238321828
326	0.238232586
327	0.23814385
328	0.238060602
329	0.237981876
330	0.237904632
331	0.23782747
332	0.237751387
333	0.237677489
334	0.237602426
335	0.237535182
336	0.237469905
337	0.237409806
338	0.23735194
339	0.237303544
340	0.237274036
341	0.237239574
342	0.237181684
343	0.237172083
344	0.236989465
345	0.237049501
346	0.236952557
347	0.237077901
348	0.237120157
349	0.237112392
350	0.237082615
351	0.237056315
352	0.237033032
353	0.237011304
354	0.236990181
355	0.236970221
356	0.236951392
357	0.236934292
358	0.236917504
359	0.236900098
360	0.236882132
361	0.236864638
362	0.23684624
363	0.236827091
364	0.236807069
365	0.236786179
366	0.236764098
367	0.236741126
368	0.23671707
369	0.23669112
370	0.236652243
371	0.236624038
372	0.236606557
373	0.236591965
374	0.236579799
375	0.236555744
376	0.236532042
377	0.236508173
378	0.236483845
379	0.236458499
380	0.236432515
381	0.236406301
382	0.236381743
383	0.236359996
384	0.236337704
385	0.236317568
386	0.236297094
387	0.236283487
388	0.236273177
389	0.236258595
390	0.236243549
391	0.23622921
392	0.236214889
393	0.236200238
394	0.236184946
395	0.236169343
396	0.236153011
397	0.236136033
398	0.236117074
399	0.236098037
400	0.236076555
401	0.231643956
402	0.231392351
403	0.231180778
404	0.230993739
405	0.23086032
406	0.230782388
407	0.230727068
408	0.230672452
409	0.23061307
410	0.230547997
411	0.230475747
412	0.230394457
413	0.230302639
414	0.230198526
415	0.230080046
416	0.229944954
417	0.22979087
418	0.229614994
419	0.229413573
420	0.229182386
421	0.2289156
422	0.228606443
423	0.22824612
424	0.227831628
425	0.227389895
426	0.22486818
427	0.224671396
428	0.224532667
429	0.224451854
430	0.224410555
431	0.224377763
432	0.224342253
433	0.22430193
434	0.224255536
435	0.22420139
436	0.224137996
437	0.224063499
438	0.223975717
439	0.223872218
440	0.223750246
441	0.223606799
442	0.223438783
443	0.223243374
444	0.223017985
445	0.22276157
446	0.222474248
447	0.222157892
448	0.221812515
449	0.221429449
450	0.221002297
451	0.219250171
452	0.21906306
453	0.218932959
454	0.218859269
455	0.2188259
456	0.218800742
457	0.218773424
458	0.218742337
459	0.218706668
460	0.21866508
461	0.218616305
462	0.218559157
463	0.218492191
464	0.218413861
465	0.218322522
466	0.218216604
467	0.218094698
468	0.217955642
469	0.21779861
470	0.217623146
471	0.217429958
472	0.217220145
473	0.216994411
474	0.216756548
475	0.216515475
476	0.21543721
477	0.215289445
478	0.215193553
479	0.215147726
480	0.215130296
481	0.215116619
482	0.215101528
483	0.215084269
484	0.215064286
485	0.215040912
486	0.215013384
487	0.214980884
488	0.214942376
489	0.21489671
490	0.214842568
491	0.214778272
492	0.214702246
493	0.214612195
494	0.214504986
495	0.214376327
496	0.214224838
497	0.214057116
498	0.213882929
499	0.21370352
500	0.21352069
501	0.212786328
502	0.212675364
503	0.212606308
504	0.2125766
505	0.212566412
506	0.212558323
507	0.212549364
508	0.21253907
509	0.212527177
510	0.212513366
511	0.212497171
512	0.212478108
513	0.212455623
514	0.21242903
515	0.212397528
516	0.212360238
517	0.21231603
518	0.21226365
519	0.212201728
520	0.212129266
521	0.212045206
522	0.211948544
523	0.211838297
524	0.211713762
525	0.2115736
526	0.21103152
527	0.210941224
528	0.210888649
529	0.210867845
530	0.210860566
531	0.210854355
532	0.210847377
533	0.210839328
534	0.21083001
535	0.210819149
536	0.210806406
537	0.21079142
538	0.210773768
539	0.210752962
540	0.210728456
541	0.210699611
542	0.210665705
543	0.210625851
544	0.210578981
545	0.210523973
546	0.210459817
547	0.2103859
548	0.21030199
549	0.210207914
550	0.210104555
551	0.209715768
552	0.209647191
553	0.209611867
554	0.209600248
555	0.209595983
556	0.20959198
557	0.209587424
558	0.209582156
559	0.209576027
560	0.209568846
561	0.209560396
562	0.209550425
563	0.209538632
564	0.209524672
565	0.209508154
566	0.209488607
567	0.209465486
568	0.209438167
569	0.209405941
570	0.209367895
571	0.209323063
572	0.20927077
573	0.209211359
574	0.209145015
575	0.209070752
576	0.208780184
577	0.20872742
578	0.208703663
579	0.208696965
580	0.208694028
581	0.208691038
582	0.208687605
583	0.208683618
584	0.208678969
585	0.208673521
586	0.208667103
587	0.208659521
588	0.208650548
589	0.208639923
590	0.208627353
591	0.208612495
592	0.208594934
593	0.20857418
594	0.208549604
595	0.208520347
596	0.208485218
597	0.20844363
598	0.208395723
599	0.208341081
600	0.208278517
601	0.2080447
602	0.2080031
603	0.207986483
604	0.207982146
605	0.20797977
606	0.207977248
607	0.20797434
608	0.207970955
609	0.207966992
610	0.207962341
611	0.207956878
612	0.207950472
613	0.207942975
614	0.207934213
615	0.207923988
616	0.20791204
617	0.207898013
618	0.207881327
619	0.207861302
620	0.207837314
621	0.207808921
622	0.207776018
623	0.20773898
624	0.207697633
625	0.207649123
626	0.207590706
627	0.207525716
628	0.207459
629	0.207390452
630	0.207319307
631	0.2072476
632	0.207180504
633	0.207112186
634	0.207053433
635	0.206990068
636	0.206960242
637	0.206910614
638	0.206885563
639	0.206830572
640	0.206828227
641	0.206734056
642	0.206691046
643	0.206644042
644	0.20656758
645	0.206522506
646	0.206482611
647	0.206441215
648	0.206402993
649	0.206361617
650	0.206322482
651	0.206281331
652	0.20624289
653	0.206203836
654	0.20617028
655	0.206135819
656	0.206099408
657	0.20606424
658	0.206031333
659	0.206001527
660	0.205974096
661	0.205933476
662	0.205896694
663	0.205859466
664	0.205826925
665	0.205791352
666	0.205759162
667	0.205725851
668	0.205702455
669	0.205671811
670	0.205644138
671	0.205607242
672	0.205577604
673	0.205543557
674	0.20550517
675	0.205467845
676	0.205437803
677	0.205404938
678	0.205370568
679	0.205346052
680	0.205313602
681	0.205282236
682	0.205250857
683	0.205221704
684	0.205196113
685	0.205168965
686	0.2051458
687	0.205122407
688	0.205100145
689	0.205073482
690	0.205050248
691	0.205028094
692	0.205007093
693	0.20498276
694	0.204957116
695	0.204929486
696	0.204901489
697	0.20487679
698	0.204853637
699	0.204831141
700	0.20481078
701	0.204795788
702	0.204775223
703	0.20475609
704	0.204733655
705	0.204711969
706	0.204691926
707	0.204668493
708	0.204647065
709	0.204624944
710	0.204602814
711	0.204581986
712	0.204562071
713	0.204551167
714	0.204538329
715	0.204529876
716	0.204514929
717	0.204505745
718	0.204490099
719	0.204474773
720	0.204455729
721	0.204435331
722	0.204416154
723	0.204401767
724	0.204386427
725	0.204373719
726	0.204359684
727	0.204346112
728	0.204327616
729	0.204310653
730	0.204291898
731	0.204272546
732	0.204252084
733	0.204234177
734	0.204215104
735	0.204200103
736	0.204180209
737	0.204164781
738	0.204149967
739	0.204139172
740	0.204126542
741	0.204116201
742	0.204103294
743	0.204090954
744	0.204082654
745	0.204070359
746	0.204059185
747	0.204047926
748	0.204034914
749	0.204020231
750	0.204009255


==> Prob_1_Iter_history_Obj_func_2.txt <==
1	1.324462333
2	1.322885392
3	1.321207174
4	1.319189544
5	1.316760716
6	1.313827316
7	1.310265756
8	1.305904305
9	1.300493296
10	1.293654333
11	1.284959749
12	1.274001732
13	1.260416895
14	1.244475654
15	1.227671448
16	1.212769372
17	1.201709952
18	1.193087682
19	1.184524922
20	1.175378384
21	1.166037534
22	1.156590033
23	1.146853851
24	1.136798308
25	1.126131451
26	1.114524005
27	1.101802399
28	1.086139932
29	1.065198823
30	1.038837581
31	1.011529598
32	0.984487164
33	0.960222289
34	0.936268538
35	0.91330718
36	0.890634147
37	0.869703885
38	0.847875165
39	0.830416849
40	0.812798608
41	0.797956441
42	0.781794237
43	0.767425127
44	0.753151061
45	0.739887176
46	0.727682345
47	0.716174371
48	0.704058655
49	0.692979433
50	0.682029179
51	0.67206319
52	0.661181469
53	0.652186456
54	0.642318261
55	0.633818505
56	0.624995361
57	0.616556892
58	0.608709841
59	0.601293267
60	0.594181022
61	0.587634888
62	0.581446044
63	0.575480882
64	0.569595547
65	0.563942389
66	0.558417404
67	0.553076704
68	0.547700692
69	0.54233154
70	0.536772115
71	0.531621629
72	0.525604098
73	0.521242315
74	0.515659466
75	0.510769435
76	0.505511334
77	0.500715145
78	0.495947479
79	0.491358052
80	0.48702436
81	0.483083875
82	0.479238624
83	0.475561209
84	0.472103839
85	0.46883947
86	0.465786883
87	0.462770232
88	0.459743548
89	0.456751376
90	0.45380444
91	0.450750393
92	0.447547603
93	0.44430968
94	0.441014981
95	0.437736332
96	0.4343844
97	0.431022601
98	0.427651936
99	0.424241596
100	0.420809072
101	0.417449204
102	0.414178557
103	0.411105194
104	0.408022918
105	0.405075817
106	0.402135305
107	0.39934526
108	0.396518827
109	0.393787388
110	0.391117918
111	0.388477467
112	0.38584999
113	0.383292211
114	0.380844284
115	0.378578525
116	0.37639057
117	0.374345847
118	0.372357461
119	0.370476585
120	0.368559172
121	0.366774791
122	0.3647432
123	0.363078215
124	0.360351506
125	0.359453845
126	0.357094123
127	0.35573426
128	0.353760121
129	0.352068123
130	0.350306918
131	0.348633049
132	0.347037014
133	0.345558734
134	0.344236958
135	0.343030032
136	0.341907203
137	0.340851254
138	0.339841198
139	0.338842268
140	0.337808317
141	0.336719919
142	0.335579882
143	0.334402797
144	0.333235871
145	0.332073198
146	0.33091602
147	0.329733409
148	0.328551829
149	0.327289506
150	0.325842354
151	0.324214324
152	0.32247304
153	0.320789105
154	0.319164356
155	0.317615005
156	0.316118024
157	0.314674626
158	0.313275065
159	0.311844049
160	0.310457687
161	0.30897993
162	0.307634342
163	0.306126622
164	0.304747547
165	0.303349424
166	0.302063095
167	0.300905686
168	0.299834519
169	0.298805917
170	0.297829966
171	0.296858911
172	0.295888204
173	0.294903132
174	0.293897303
175	0.292877005
176	0.291877926
177	0.290906202
178	0.289971186
179	0.28906774
180	0.288218654
181	0.287277201
182	0.28637592
183	0.285434126
184	0.284505697
185	0.283603976
186	0.282704867
187	0.281903874
188	0.281114302
189	0.280384054
190	0.279644621
191	0.278937069
192	0.278195662
193	0.277480203
194	0.276735367
195	0.276052101
196	0.275341444
197	0.274720047
198	0.274089202
199	0.273492138
200	0.272884542
201	0.272281432
202	0.271616929
203	0.270863528
204	0.27000166
205	0.269057672
206	0.268065172
207	0.267111921
208	0.266226339
209	0.265433425
210	0.264714165
211	0.264046426
212	0.263393858
213	0.262739391
214	0.2620372
215	0.261311873
216	0.260562384
217	0.259858662
218	0.259164504
219	0.258531838
220	0.257938335
221	0.257420054
222	0.256903102
223	0.256464757
224	0.25590893
225	0.255583054
226	0.25400143
227	0.254938018
228	0.254538812
229	0.25494058
230	0.253048826
231	0.254110061
232	0.253913053
233	0.253545362
234	0.253229686
235	0.252977103
236	0.2527484
237	0.252535027
238	0.252324181
239	0.252112839
240	0.251904065
241	0.251693369
242	0.251471271
243	0.251232041
244	0.250973874
245	0.250705127
246	0.250435771
247	0.250166974
248	0.249906443
249	0.249651073
250	0.249400544
251	0.249157042
252	0.248925252
253	0.248710016
254	0.248504449
255	0.248319002
256	0.248106552
257	0.247970343
258	0.247816591
259	0.247688315
260	0.247534698
261	0.247379087
262	0.247214683
263	0.247045659
264	0.246868105
265	0.246680522
266	0.246474175
267	0.246251687
268	0.246007718
269	0.245745756
270	0.245461219
271	0.24516729
272	0.244863544
273	0.244562916
274	0.244266311
275	0.243990149
276	0.243710892
277	0.243457924
278	0.24320606
279	0.242979906
280	0.242766052
281	0.242574706
282	0.24240416
283	0.242258944
284	0.242126945
285	0.242015483
286	0.241905021
287	0.241810346
288	0.241709522
289	0.241609695
290	0.241505502
291	0.241406514
292	0.241305714
293	0.241206444
294	0.241105782
295	0.241006324
296	0.240906441
297	0.240809077
298	0.240709501
299	0.240610643
300	0.240508904
301	0.240411862
302	0.240313465
303	0.240220428
304	0.240132218
305	0.240040891
306	0.23995394
307	0.239868383
308	0.239786097
309	0.239708771
310	0.239628826
311	0.239549506
312	0.239459793
313	0.239364351
314	0.239251733
315	0.239138768
316	0.23901765
317	0.238907733
318	0.238798229
319	0.238692576
320	0.238583311
321	0.238478643
322	0.23836735
323	0.238257434
324	0.238136405
325	0.238022156
326	0.237906377
327	0.237806995
328	0.237714887
329	0.237642118
330	0.237571836
331	0.237513506
332	0.237456603
333	0.237405955
334	0.237356706
335	0.237311361
336	0.23726348
337	0.23721967
338	0.237178979
339	0.237139996
340	0.237101379
341	0.237061403
342	0.237021586
343	0.236983051
344	0.236945695
345	0.236910338
346	0.236875618
347	0.236841297
348	0.236803498
349	0.236769063
350	0.236735981
351	0.236711926
352	0.236698981
353	0.236686431
354	0.236665485
355	0.236640676
356	0.236618003
357	0.23659525
358	0.236572306
359	0.236549253
360	0.236525346
361	0.236501244
362	0.236476302
363	0.236451939
364	0.236429384
365	0.236407611
366	0.236385479
367	0.236364597
368	0.236341014
369	0.236321947
370	0.23630253
371	0.236286077
372	0.236267349
373	0.236247504
374	0.236226051
375	0.236203202
376	0.236180342
377	0.236158234
378	0.236136387
379	0.236117221
380	0.236098473
381	0.236080164
382	0.236058846
383	0.236042185
384	0.236025536
385	0.236013369
386	0.235997638
387	0.23598079
388	0.235963895
389	0.235947648
390	0.235932618
391	0.235918804
392	0.235905801
393	0.23589278
394	0.235880287
395	0.23586814
396	0.235856244
397	0.235844874
398	0.235826571
399	0.235802016
400	0.235758003
401	0.23142717
402	0.231161201
403	0.230943393
404	0.230750008
405	0.230611267
406	0.230530943
407	0.2304759
408	0.23042245
409	0.230364805
410	0.230302101
411	0.230232894
412	0.230155335
413	0.230068027
414	0.22996955
415	0.229858269
416	0.229731463
417	0.229586821
418	0.229421176
419	0.229231224
420	0.229012793
421	0.228760883
422	0.228469003
423	0.228129104
424	0.22774031
425	0.227319357
426	0.224807121
427	0.22460652
428	0.224464322
429	0.224380774
430	0.224337492
431	0.224302936
432	0.224265756
433	0.224223791
434	0.22417568
435	0.224119881
436	0.224054934
437	0.223979174
438	0.223890579
439	0.223786904
440	0.223665617
441	0.223523861
442	0.223358904
443	0.2231676
444	0.222947099
445	0.222695747
446	0.222412979
447	0.222100229
448	0.221756494
449	0.221371176
450	0.220934931
451	0.219184742
452	0.21899878
453	0.218870563
454	0.218799307
455	0.21876698
456	0.218742035
457	0.218714889
458	0.218683984
459	0.218648502
460	0.218607044
461	0.218558353
462	0.218501122
463	0.21843391
464	0.218355114
465	0.218263023
466	0.218155893
467	0.218032199
468	0.217890878
469	0.21773122
470	0.217553248
471	0.217357358
472	0.217144063
473	0.21691264
474	0.216661867
475	0.216399364
476	0.21530322
477	0.215153742
478	0.215054999
479	0.215006253
480	0.214986989
481	0.214971878
482	0.214955129
483	0.214935886
484	0.214913544
485	0.214887253
486	0.214856109
487	0.214819108
488	0.214775046
489	0.214722502
490	0.214659949
491	0.214585773
492	0.214498405
493	0.214396776
494	0.214280582
495	0.214150122
496	0.214005187
497	0.213845974
498	0.213674955
499	0.213496854
500	0.213314656
501	0.212576552
502	0.212464904
503	0.212395379
504	0.212365439
505	0.212355274
506	0.212347261
507	0.212338387
508	0.212328213
509	0.212316514
510	0.21230298
511	0.212287149
512	0.212268579
513	0.212246768
514	0.21222111
515	0.212190881
516	0.212155284
517	0.212113303
518	0.212063785
519	0.21200544
520	0.21193679
521	0.211856499
522	0.211763246
523	0.211655152
524	0.211531667
525	0.211393231
526	0.21084776
527	0.210758148
528	0.210706304
529	0.210685922
530	0.210678746
531	0.210672554
532	0.210665569
533	0.210657495
534	0.210648105
535	0.210637151
536	0.210624292
537	0.210609172
538	0.210591394
539	0.210570475
540	0.210545859
541	0.210516916
542	0.21048297
543	0.210443288
544	0.210396847
545	0.210342536
546	0.210279686
547	0.210207496
548	0.21012553
549	0.210033473
550	0.209931842
551	0.209538733
552	0.209470709
553	0.209436072
554	0.20942484
555	0.209420625
556	0.209416618
557	0.209412047
558	0.209406761
559	0.209400609
560	0.209393399
561	0.209384924
562	0.209374938
563	0.20936312
564	0.209349119
565	0.209332546
566	0.209312966
567	0.20928991
568	0.209262901
569	0.209231395
570	0.209194667
571	0.209151672
572	0.209100837
573	0.209041463
574	0.208974168
575	0.208899362
576	0.208605891
577	0.208554136
578	0.208531475
579	0.208525291
580	0.208522487
581	0.208519595
582	0.208516261
583	0.208512389
584	0.208507861
585	0.208502533
586	0.20849625
587	0.208488828
588	0.208480054
589	0.20846967
590	0.208457393
591	0.208442897
592	0.20842582
593	0.208405717
594	0.208382066
595	0.208354071
596	0.208320782
597	0.208282017
598	0.208238128
599	0.208187603
600	0.208128672
601	0.207898715
602	0.207858931
603	0.207843967
604	0.207840338
605	0.207838299
606	0.207836123
607	0.207833613
608	0.207830684
609	0.207827244
610	0.207823192
611	0.2078184
612	0.207812716
613	0.207805962
614	0.20779791
615	0.207788284
616	0.207776746
617	0.207762883
618	0.207746211
619	0.207726015
620	0.207701649
621	0.207672899
622	0.207640495
623	0.207605558
624	0.207566859
625	0.207521135
626	0.207467744
627	0.207410132
628	0.207352945
629	0.207289141
630	0.207219827
631	0.20715012
632	0.207078757
633	0.207016029
634	0.206944928
635	0.206892799
636	0.206822955
637	0.206791041
638	0.206749404
639	0.206711135
640	0.206636438
641	0.206580636
642	0.206519413
643	0.206474391
644	0.206423331
645	0.206373782
646	0.20632686
647	0.206283171
648	0.206236488
649	0.206195626
650	0.206154314
651	0.206115942
652	0.206076368
653	0.206053522
654	0.206038
655	0.205968222
656	0.2059177
657	0.205883993
658	0.205846261
659	0.205814261
660	0.205781942
661	0.205746841
662	0.205712899
663	0.205682424
664	0.205646687
665	0.205613822
666	0.205582238
667	0.205546431
668	0.205515732
669	0.205488009
670	0.205458394
671	0.205429491
672	0.205397156
673	0.20538011
674	0.205346897
675	0.205323869
676	0.205294348
677	0.205272473
678	0.205245964
679	0.205222179
680	0.205198086
681	0.205176111
682	0.205152369
683	0.205126709
684	0.205105345
685	0.205089275
686	0.205076713
687	0.205058917
688	0.205042958
689	0.205019834
690	0.204995612
691	0.204970478
692	0.204952781
693	0.204936276
694	0.204919475
695	0.204900668
696	0.204882511
697	0.204862726
698	0.204842124
699	0.204822254
700	0.204805239
701	0.204784833
702	0.20476762
703	0.204743935
704	0.204725652
705	0.204703755
706	0.204681368
707	0.204660362
708	0.204643989
709	0.204627424
710	0.204609139
711	0.204591948
712	0.204575326
713	0.204558628
714	0.204540218
715	0.204521346
716	0.204503058
717	0.204483415
718	0.204466803
719	0.204452071
720	0.204438695
721	0.204429186
722	0.204417965
723	0.204408765
724	0.204396597
725	0.204384309
726	0.204371082
727	0.20435801
728	0.20434615
729	0.204335887
730	0.204326826
731	0.204315157
732	0.204302144
733	0.204286135
734	0.204272615
735	0.204256102
736	0.204242014
737	0.204224314
738	0.204206825
739	0.204197161
740	0.204178908
741	0.204173819
742	0.204152883
743	0.204144578
744	0.204133362
745	0.20412407
746	0.204114849
747	0.204106466
748	0.204099773
749	0.204092557
750	0.204085264


==> cone1.txt <==
-0.1000000000000000 -0.1000000000000000 0.8585786437626904
-0.0950000000000000 -0.1000000000000000 0.8620688577586628
-0.0900000000000000 -0.1000000000000000 0.8654637595292629
-0.0850000000000000 -0.1000000000000000 0.8687559525159331
-0.0800000000000000 -0.1000000000000000 0.8719375152513430
-0.0750000000000000 -0.1000000000000000 0.8750000000000000
-0.0700000000000000 -0.1000000000000000 0.8779344438426629
-0.0650000000000000 -0.1000000000000000 0.8807313955812344
-0.0600000000000000 -0.1000000000000000 0.8833809621030940
-0.0550000000000000 -0.1000000000000000 0.8858728778948667
-0.0500000000000000 -0.1000000000000000 0.8881966011250105
-0.0450000000000000 -0.1000000000000000 0.8903414390026935
-0.0400000000000000 -0.1000000000000000 0.8922967038573099
-0.0350000000000000 -0.1000000000000000 0.8940518994979145
-0.0300000000000000 -0.1000000000000000 0.8955969349108945
-0.0250000000000000 -0.1000000000000000 0.8969223593595584
-0.0200000000000000 -0.1000000000000000 0.8980196097281443
-0.0150000000000000 -0.1000000000000000 0.8988812579192166
-0.0100000000000000 -0.1000000000000000 0.8995012437887910
-0.0050000000000000 -0.1000000000000000 0.8998750780274960
0.0000000000000000 -0.1000000000000000 0.9000000000000000
0.0050000000000000 -0.1000000000000000 0.8998750780274960
0.0100000000000000 -0.1000000000000000 0.8995012437887910
0.0150000000000000 -0.1000000000000000 0.8988812579192166
0.0200000000000000 -0.1000000000000000 0.8980196097281443
0.0250000000000000 -0.1000000000000000 0.8969223593595584
0.0300000000000000 -0.1000000000000000 0.8955969349108945
0.0350000000000000 -0.1000000000000000 0.8940518994979145
0.0400000000000000 -0.1000000000000000 0.8922967038573099
0.0450000000000000 -0.1000000000000000 0.8903414390026935
0.0500000000000000 -0.1000000000000000 0.8881966011250105
0.0550000000000000 -0.1000000000000000 0.8858728778948667
0.0600000000000000 -0.1000000000000000 0.8833809621030940
0.0650000000000000 -0.1000000000000000 0.8807313955812344
0.0700000000000000 -0.1000000000000000 0.8779344438426629
0.0750000000000000 -0.1000000000000000 0.8750000000000000
0.0800000000000000 -0.1000000000000000 0.8719375152513430
0.0850000000000000 -0.1000000000000000 0.8687559525159331
0.0900000000000000 -0.1000000000000000 0.8654637595292629
0.0950000000000000 -0.1000000000000000 0.8620688577586628
0.1000000000000000 -0.1000000000000000 0.8585786437626904

-0.1000000000000000 -0.0950000000000000 0.8620688577586628
-0.0950000000000000 -0.0950000000000000 0.8656497115745559
-0.0900000000000000 -0.0950000000000000 0.8691374767169759
-0.0850000000000000 -0.0950000000000000 0.8725245121601803
-0.0800000000000000 -0.0950000000000000 0.8758025765162578
-0.0750000000000000 -0.0950000000000000 0.8789628156308980
-0.0700000000000000 -0.0950000000000000 0.8819957627879406
-0.0650000000000000 -0.0950000000000000 0.8848913556677866
-0.0600000000000000 -0.0950000000000000 0.8876389747287788
-0.0550000000000000 -0.0950000000000000 0.8902275079994992
-0.0500000000000000 -0.0950000000000000 0.8926454472320806
-0.0450000000000000 -0.0950000000000000 0.8948810197918569
-0.0400000000000000 -0.0950000000000000 0.8969223593595584
-0.0350000000000000 -0.0950000000000000 0.8987577163434171
-0.0300000000000000 -0.0950000000000000 0.9003757057741436
-0.0250000000000000 -0.0950000000000000 0.9017655864780575
-0.0200000000000000 -0.0950000000000000 0.9029175608052620
-0.0150000000000000 -0.0950000000000000 0.9038230796916433
-0.0100000000000000 -0.0950000000000000 0.9044751341272860
-0.0050000000000000 -0.0950000000000000 0.9048685120477977
0.0000000000000000 -0.0950000000000000 0.9050000000000000
0.0050000000000000 -0.0950000000000000 0.9048685120477977
0.0100000000000000 -0.0950000000000000 0.9044751341272860
0.0150000000000000 -0.0950000000000000 0.9038230796916433
0.0200000000000000 -0.0950000000000000 0.9029175608052620
0.0250000000000000 -0.0950000000000000 0.9017655864780575
0.0300000000000000 -0.0950000000000000 0.9003757057741436
0.0350000000000000 -0.0950000000000000 0.8987577163434171
0.0400000000000000 -0.0950000000000000 0.8969223593595584
0.0450000000000000 -0.0950000000000000 0.8948810197918569
0.0500000000000000 -0.0950000000000000 0.8926454472320806
0.0550000000000000 -0.0950000000000000 0.8902275079994992
0.0600000000000000 -0.0950000000000000 0.8876389747287788
0.0650000000000000 -0.0950000000000000 0.8848913556677866
0.0700000000000000 -0.0950000000000000 0.8819957627879406
0.0750000000000000 -0.0950000000000000 0.8789628156308980
0.0800000000000000 -0.0950000000000000 0.8758025765162578
0.0850000000000000 -0.0950000000000000 0.8725245121601803
0.0900000000000000 -0.0950000000000000 0.8691374767169759
0.0950000000000000 -0.0950000000000000 0.8656497115745559
0.1000000000000000 -0.0950000000000000 0.8620688577586628

-0.1000000000000000 -0.0900000000000000 0.8654637595292629
-0.0950000000000000 -0.0900000000000000 0.8691374767169759
-0.0900000000000000 -0.0900000000000000 0.8727207793864215
-0.0850000000000000 -0.0900000000000000 0.8762058159686005
-0.0800000000000000 -0.0900000000000000 0.8795840542120771
-0.0750000000000000 -0.0900000000000000 0.8828462548614002
-0.0700000000000000 -0.0900000000000000 0.8859824574900862
-0.0650000000000000 -0.0900000000000000 0.8889819834441274
-0.0600000000000000 -0.0900000000000000 0.8918334617360804
-0.0550000000000000 -0.0900000000000000 0.8945248844513550
-0.0500000000000000 -0.0900000000000000 0.8970436985901300
-0.0450000000000000 -0.0900000000000000 0.8993769410125094
-0.0400000000000000 -0.0900000000000000 0.9015114219820389
-0.0350000000000000 -0.0900000000000000 0.9034339604208601
-0.0300000000000000 -0.0900000000000000 0.9051316701949486
-0.0250000000000000 -0.0900000000000000 0.9065922915386530
-0.0200000000000000 -0.0900000000000000 0.9078045554270712
-0.0150000000000000 -0.0900000000000000 0.9087585620455267
-0.0100000000000000 -0.0900000000000000 0.9094461486186258
-0.0050000000000000 -0.0900000000000000 0.9098612181134003
0.0000000000000000 -0.0900000000000000 0.9100000000000000
0.0050000000000000 -0.0900000000000000 0.9098612181134003
0.0100000000000000 -0.0900000000000000 0.9094461486186258
0.0150000000000000 -0.0900000000000000 0.9087585620455267
0.0200000000000000 -0.0900000000000000 0.9078045554270712
0.0250000000000000 -0.0900000000000000 0.9065922915386530
0.0300000000000000 -0.0900000000000000 0.9051316701949486
0.0350000000000000 -0.0900000000000000 0.9034339604208601
0.0400000000000000 -0.0900000000000000 0.9015114219820389
0.0450000000000000 -0.0900000000000000 0.8993769410125094
0.0500000000000000 -0.0900000000000000 0.8970436985901300
0.0550000000000000 -0.0900000000000000 0.8945248844513550
0.0600000000000000 -0.0900000000000000 0.8918334617360804
0.0650000000000000 -0.0900000000000000 0.8889819834441274
0.0700000000000000 -0.0900000000000000 0.8859824574900862
0.0750000000000000 -0.0900000000000000 0.8828462548614002
0.0800000000000000 -0.0900000000000000 0.8795840542120771
0.0850000000000000 -0.0900000000000000 0.8762058159686005
0.0900000000000000 -0.0900000000000000 0.8727207793864215
0.0950000000000000 -0.0900000000000000 0.8691374767169759
0.1000000000000000 -0.0900000000000000 0.8654637595292629

-0.1000000000000000 -0.0850000000000000 0.8687559525159331
-0.0950000000000000 -0.0850000000000000 0.8725245121601803
-0.0900000000000000 -0.0850000000000000 0.8762058159686005
-0.0850000000000000 -0.0850000000000000 0.8797918471982868
-0.0800000000000000 -0.0850000000000000 0.8832738247007125
-0.0750000000000000 -0.0850000000000000 0.8866421595124536
-0.0700000000000000 -0.0850000000000000 0.8898864222722738
-0.0650000000000000 -0.0850000000000000 0.8929953272048365
-0.0600000000000000 -0.0850000000000000 0.8959567397665760
-0.0550000000000000 -0.0850000000000000 0.8987577163434171
-0.0500000000000000 -0.0850000000000000 0.9013845853834199
-0.0450000000000000 -0.0850000000000000 0.9038230796916433
-0.0400000000000000 -0.0850000000000000 0.9060585288597203
-0.0350000000000000 -0.0850000000000000 0.9080761184457489
-0.0300000000000000 -0.0850000000000000 0.9098612181134003
-0.0250000000000000 -0.0850000000000000 0.9113997742666532
-0.0200000000000000 -0.0850000000000000 0.9126787540171351
-0.0150000000000000 -0.0850000000000000 0.9136866174918397
-0.0100000000000000 -0.0850000000000000 0.9144137861568815
-0.0050000000000000 -0.0850000000000000 0.9148530681703679
0.0000000000000000 -0.0850000000000000 0.9150000000000000
0.0050000000000000 -0.0850000000000000 0.9148530681703679
0.0100000000000000 -0.0850000000000000 0.9144137861568815
0.0150000000000000 -0.0850000000000000 0.9136866174918397
0.0200000000000000 -0.0850000000000000 0.9126787540171351
0.0250000000000000 -0.0850000000000000 0.9113997742666532
0.0300000000000000 -0.0850000000000000 0.9098612181134003
0.0350000000000000 -0.0850000000000000 0.9080761184457489
0.0400000000000000 -0.0850000000000000 0.9060585288597203
0.0450000000000000 -0.0850000000000000 0.9038230796916433
0.0500000000000000 -0.0850000000000000 0.9013845853834199
0.0550000000000000 -0.0850000000000000 0.8987577163434171
0.0600000000000000 -0.0850000000000000 0.8959567397665760
0.0650000000000000 -0.0850000000000000 0.8929953272048365
0.0700000000000000 -0.0850000000000000 0.8898864222722738
0.0750000000000000 -0.0850000000000000 0.8866421595124536
0.0800000000000000 -0.0850000000000000 0.8832738247007125
0.0850000000000000 -0.0850000000000000 0.8797918471982868
0.0900000000000000 -0.0850000000000000 0.8762058159686005
0.0950000000000000 -0.0850000000000000 0.8725245121601803
0.1000000000000000 -0.0850000000000000 0.8687559525159331

-0.1000000000000000 -0.0800000000000000 0.8719375152513430
-0.0950000000000000 -0.0800000000000000 0.8758025765162578
-0.0900000000000000 -0.0800000000000000 0.8795840542120771
-0.0850000000000000 -0.0800000000000000 0.8832738247007125
-0.0800000000000000 -0.0800000000000000 0.8868629150101524
-0.0750000000000000 -0.0800000000000000 0.8903414390026935
-0.0700000000000000 -0.0800000000000000 0.8936985418726535
-0.0650000000000000 -0.0800000000000000 0.8969223593595584
-0.0600000000000000 -0.0800000000000000 0.9000000000000000
-0.0550000000000000 -0.0800000000000000 0.9029175608052620
-0.0500000000000000 -0.0800000000000000 0.9056601886794340
-0.0450000000000000 -0.0800000000000000 0.9082122012465709
-0.0400000000000000 -0.0800000000000000 0.9105572809000084
-0.0350000000000000 -0.0800000000000000 0.9126787540171351
-0.0300000000000000 -0.0800000000000000 0.9145599625468247
-0.0250000000000000 -0.0800000000000000 0.9161847269287989
-0.0200000000000000 -0.0800000000000000 0.9175378874876468
-0.0150000000000000 -0.0800000000000000 0.9186058970195015
-0.0100000000000000 -0.0800000000000000 0.9193774225170145
-0.0050000000000000 -0.0800000000000000 0.9198439022905930
0.0000000000000000 -0.0800000000000000 0.9200000000000000
0.0050000000000000 -0.0800000000000000 0.9198439022905930
0.0100000000000000 -0.0800000000000000 0.9193774225170145
0.0150000000000000 -0.0800000000000000 0.9186058970195015
0.0200000000000000 -0.0800000000000000 0.9175378874876468
0.0250000000000000 -0.0800000000000000 0.9161847269287989
0.0300000000000000 -0.0800000000000000 0.9145599625468247
0.0350000000000000 -0.0800000000000000 0.9126787540171351
0.0400000000000000 -0.0800000000000000 0.9105572809000084
0.0450000000000000 -0.0800000000000000 0.9082122012465709
0.0500000000000000 -0.0800000000000000 0.9056601886794340
0.0550000000000000 -0.0800000000000000 0.9029175608052620
0.0600000000000000 -0.0800000000000000 0.9000000000000000
0.0650000000000000 -0.0800000000000000 0.8969223593595584
0.0700000000000000 -0.0800000000000000 0.8936985418726535
0.0750000000000000 -0.0800000000000000 0.8903414390026935
0.0800000000000000 -0.0800000000000000 0.8868629150101524
0.0850000000000000 -0.0800000000000000 0.8832738247007125
0.0900000000000000 -0.0800000000000000 0.8795840542120771
0.0950000000000000 -0.0800000000000000 0.8758025765162578
0.1000000000000000 -0.0800000000000000 0.8719375152513430

-0.1000000000000000 -0.0750000000000000 0.8750000000000000
-0.0950000000000000 -0.0750000000000000 0.8789628156308980
-0.0900000000000000 -0.0750000000000000 0.8828462548614002
-0.0850000000000000 -0.0750000000000000 0.8866421595124536
-0.0800000000000000 -0.0750000000000000 0.8903414390026935
-0.0750000000000000 -0.0750000000000000 0.8939339828220179
-0.0700000000000000 -0.0750000000000000 0.8974085773565841
-0.0650000000000000 -0.0750000000000000 0.9007528337936039
-0.0600000000000000 -0.0750000000000000 0.9039531364385073
-0.0550000000000000 -0.0750000000000000 0.9069946238113086
-0.0500000000000000 -0.0750000000000000 0.9098612181134003
-0.0450000000000000 -0.0750000000000000 0.9125357215773204
-0.0400000000000000 -0.0750000000000000 0.9150000000000000
-0.0350000000000000 -0.0750000000000000 0.9172352732137657
-0.0300000000000000 -0.0750000000000000 0.9192225278929824
-0.0250000000000000 -0.0750000000000000 0.9209430584957905
-0.0200000000000000 -0.0750000000000000 0.9223791265186999
-0.0150000000000000 -0.0750000000000000 0.9235147072961082
-0.0100000000000000 -0.0750000000000000 0.9243362702478922
-0.0050000000000000 -0.0750000000000000 0.9248335181081354
0.0000000000000000 -0.0750000000000000 0.9250000000000000
0.0050000000000000 -0.0750000000000000 0.9248335181081354
0.0100000000000000 -0.0750000000000000 0.9243362702478922
0.0150000000000000 -0.0750000000000000 0.9235147072961082
0.0200000000000000 -0.0750000000000000 0.9223791265186999
0.0250000000000000 -0.0750000000000000 0.9209430584957905
0.0300000000000000 -0.0750000000000000 0.9192225278929824
0.0350000000000000 -0.0750000000000000 0.9172352732137657
0.0400000000000000 -0.0750000000000000 0.9150000000000000
0.0450000000000000 -0.0750000000000000 0.9125357215773204
0.0500000000000000 -0.0750000000000000 0.9098612181134003
0.0550000000000000 -0.0750000000000000 0.9069946238113086
0.0600000000000000 -0.0750000000000000 0.9039531364385073
0.0650000000000000 -0.0750000000000000 0.9007528337936039
0.0700000000000000 -0.0750000000000000 0.8974085773565841
0.0750000000000000 -0.0750000000000000 0.8939339828220179
0.0800000000000000 -0.0750000000000000 0.8903414390026935
0.0850000000000000 -0.0750000000000000 0.8866421595124536
0.0900000000000000 -0.0750000000000000 0.8828462548614002
0.0950000000000000 -0.0750000000000000 0.8789628156308980
0.1000000000000000 -0.0750000000000000 0.8750000000000000

-0.1000000000000000 -0.0700000000000000 0.8779344438426629
-0.0950000000000000 -0.0700000000000000 0.8819957627879406
-0.0900000000000000 -0.0700000000000000 0.8859824574900862
-0.0850000000000000 -0.0700000000000000 0.8898864222722738
-0.0800000000000000 -0.0700000000000000 0.8936985418726535
-0.0750000000000000 -0.0700000000000000 0.8974085773565841
-0.0700000000000000 -0.0700000000000000 0.9010050506338834
-0.0650000000000000 -0.0700000000000000 0.9044751341272860
-0.0600000000000000 -0.0700000000000000 0.9078045554270712
-0.0550000000000000 -0.0700000000000000 0.9109775309261757
-0.0500000000000000 -0.0700000000000000 0.9139767473295737
-0.0450000000000000 -0.0700000000000000 0.9167834151145338
-0.0400000000000000 -0.0700000000000000 0.9193774225170145
-0.0350000000000000 -0.0700000000000000 0.9217376207875073
-0.0300000000000000 -0.0700000000000000 0.9238422689413609
-0.0250000000000000 -0.0700000000000000 0.9256696562634075
-0.0200000000000000 -0.0700000000000000 0.9271989011071948
-0.0150000000000000 -0.0700000000000000 0.9284108946836183
-0.0100000000000000 -0.0700000000000000 0.9292893218813453
-0.0050000000000000 -0.0700000000000000 0.9298216557619090
0.0000000000000000 -0.0700000000000000 0.9299999999999999
0.0050000000000000 -0.0700000000000000 0.9298216557619090
0.0100000000000000 -0.0700000000000000 0.9292893218813453
0.0150000000000000 -0.0700000000000000 0.9284108946836183
0.0200000000000000 -0.0700000000000000 0.9271989011071948
0.0250000000000000 -0.0700000000000000 0.9256696562634075
0.0300000000000000 -0.0700000000000000 0.9238422689413609
0.0350000000000000 -0.0700000000000000 0.9217376207875073
0.0400000000000000 -0.0700000000000000 0.9193774225170145
0.0450000000000000 -0.0700000000000000 0.9167834151145338
0.0500000000000000 -0.0700000000000000 0.9139767473295737
0.0550000000000000 -0.0700000000000000 0.9109775309261757
0.0600000000000000 -0.0700000000000000 0.9078045554270712
0.0650000000000000 -0.0700000000000000 0.9044751341272860
0.0700000000000000 -0.0700000000000000 0.9010050506338834
0.0750000000000000 -0.0700000000000000 0.8974085773565841
0.0800000000000000 -0.0700000000000000 0.8936985418726535
0.0850000000000000 -0.0700000000000000 0.8898864222722738
0.0900000000000000 -0.0700000000000000 0.8859824574900862
0.0950000000000000 -0.0700000000000000 0.8819957627879406
0.1000000000000000 -0.0700000000000000 0.8779344438426629

-0.1000000000000000 -0.0650000000000000 0.8807313955812344
-0.0950000000000000 -0.0650000000000000 0.8848913556677866
-0.0900000000000000 -0.0650000000000000 0.8889819834441274
-0.0850000000000000 -0.0650000000000000 0.8929953272048365
-0.0800000000000000 -0.0650000000000000 0.8969223593595584
-0.0750000000000000 -0.0650000000000000 0.9007528337936039
-0.0700000000000000 -0.0650000000000000 0.9044751341272860
-0.0650000000000000 -0.0650000000000000 0.9080761184457489
-0.0600000000000000 -0.0650000000000000 0.9115409699352294
-0.0550000000000000 -0.0650000000000000 0.9148530681703679
-0.0500000000000000 -0.0650000000000000 0.9179939026657163
-0.0450000000000000 -0.0650000000000000 0.9209430584957905
-0.0400000000000000 -0.0650000000000000 0.9236783123876312
-0.0350000000000000 -0.0650000000000000 0.9261758846988331
-0.0300000000000000 -0.0650000000000000 0.9284108946836183
-0.0250000000000000 -0.0650000000000000 0.9303580586140794
-0.0200000000000000 -0.0650000000000000 0.9319926474563228
-0.0150000000000000 -0.0650000000000000 0.9332916796793683
-0.0100000000000000 -0.0650000000000000 0.9342352678101704
-0.0050000000000000 -0.0650000000000000 0.9348079759479735
0.0000000000000000 -0.0650000000000000 0.9350000000000001
0.0050000000000000 -0.0650000000000000 0.9348079759479735
0.0100000000000000 -0.0650000000000000 0.9342352678101704
0.0150000000000000 -0.0650000000000000 0.9332916796793683
0.0200000000000000 -0.0650000000000000 0.9319926474563228
0.0250000000000000 -0.0650000000000000 0.9303580586140794
0.0300000000000000 -0.0650000000000000 0.9284108946836183
0.0350000000000000 -0.0650000000000000 0.9261758846988331
0.0400000000000000 -0.0650000000000000 0.9236783123876312
0.0450000000000000 -0.0650000000000000 0.9209430584957905
0.0500000000000000 -0.0650000000000000 0.9179939026657163
0.0550000000000000 -0.0650000000000000 0.9148530681703679
0.0600000000000000 -0.0650000000000000 0.9115409699352294
0.0650000000000000 -0.0650000000000000 0.9080761184457489
0.0700000000000000 -0.0650000000000000 0.9044751341272860
0.0750000000000000 -0.0650000000000000 0.9007528337936039
0.0800000000000000 -0.0650000000000000 0.8969223593595584
0.0850000000000000 -0.0650000000000000 0.8929953272048365
0.0900000000000000 -0.0650000000000000 0.8889819834441274
0.0950000000000000 -0.0650000000000000 0.8848913556677866
0.1000000000000000 -0.0650000000000000 0.8807313955812344

-0.1000000000000000 -0.0600000000000000 0.8833809621030940
-0.0950000000000000 -0.0600000000000000 0.8876389747287788
-0.0900000000000000 -0.0600000000000000 0.8918334617360804
-0.0850000000000000 -0.0600000000000000 0.8959567397665760
-0.0800000000000000 -0.0600000000000000 0.9000000000000000
-0.0750000000000000 -0.0600000000000000 0.9039531364385073
-0.0700000000000000 -0.0600000000000000 0.9078045554270712
-0.0650000000000000 -0.0600000000000000 0.9115409699352294
-0.0600000000000000 -0.0600000000000000 0.9151471862576143
-0.0550000000000000 -0.0600000000000000 0.9186058970195015
-0.0500000000000000 -0.0600000000000000 0.9218975032409334
-0.0450000000000000 -0.0600000000000000 0.9250000000000000
-0.0400000000000000 -0.0600000000000000 0.9278889744907202
-0.0350000000000000 -0.0600000000000000 0.9305377800527510
-0.0300000000000000 -0.0600000000000000 0.9329179606750063
-0.0250000000000000 -0.0600000000000000 0.9349999999999999
-0.0200000000000000 -0.0600000000000000 0.9367544467966324
-0.0150000000000000 -0.0600000000000000 0.9381534156157351
-0.0100000000000000 -0.0600000000000000 0.9391723746970178
-0.0050000000000000 -0.0600000000000000 0.9397920271060385
0.0000000000000000 -0.0600000000000000 0.9399999999999999
0.0050000000000000 -0.0600000000000000 0.9397920271060385
0.0100000000000000 -0.0600000000000000 0.9391723746970178
0.0150000000000000 -0.0600000000000000 0.9381534156157351
0.0200000000000000 -0.0600000000000000 0.9367544467966324
0.0250000000000000 -0.0600000000000000 0.9349999999999999
0.0300000000000000 -0.0600000000000000 0.9329179606750063
0.0350000000000000 -0.0600000000000000 0.9305377800527510
0.0400000000000000 -0.0600000000000000 0.9278889744907202
0.0450000000000000 -0.0600000000000000 0.9250000000000000
0.0500000000000000 -0.0600000000000000 0.9218975032409334
0.0550000000000000 -0.0600000000000000 0.9186058970195015
0.0600000000000000 -0.0600000000000000 0.9151471862576143
0.0650000000000000 -0.0600000000000000 0.9115409699352294
0.0700000000000000 -0.0600000000000000 0.9078045554270712
0.0750000000000000 -0.0600000000000000 0.9039531364385073
0.0800000000000000 -0.0600000000000000 0.9000000000000000
0.0850000000000000 -0.0600000000000000 0.8959567397665760
0.0900000000000000 -0.0600000000000000 0.8918334617360804
0.0950000000000000 -0.0600000000000000 0.8876389747287788
0.1000000000000000 -0.0600000000000000 0.8833809621030940

-0.1000000000000000 -0.0550000000000000 0.8858728778948667
-0.0950000000000000 -0.0550000000000000 0.8902275079994992
-0.0900000000000000 -0.0550000000000000 0.8945248844513550
-0.0850000000000000 -0.0550000000000000 0.8987577163434171
-0.0800000000000000 -0.0550000000000000 0.9029175608052620
-0.0750000000000000 -0.0550000000000000 0.9069946238113086
-0.0700000000000000 -0.0550000000000000 0.9109775309261757
-0.0650000000000000 -0.0550000000000000 0.9148530681703679
-0.0600000000000000 -0.0550000000000000 0.9186058970195015
-0.0550000000000000 -0.0550000000000000 0.9222182540694798
-0.0500000000000000 -0.0550000000000000 0.9256696562634075
-0.0450000000000000 -0.0550000000000000 0.9289366479822405
-0.0400000000000000 -0.0550000000000000 0.9319926474563228
-0.0350000000000000 -0.0550000000000000 0.9348079759479735
-0.0300000000000000 -0.0550000000000000 0.9373501795692917
-0.0250000000000000 -0.0550000000000000 0.9395847701320271
-0.0200000000000000 -0.0550000000000000 0.9414765004464019
-0.0150000000000000 -0.0550000000000000 0.9429912287450430
-0.0100000000000000 -0.0550000000000000 0.9440983005625052
-0.0050000000000000 -0.0550000000000000 0.9447731949140636
0.0000000000000000 -0.0550000000000000 0.9450000000000000
0.0050000000000000 -0.0550000000000000 0.9447731949140636
0.0100000000000000 -0.0550000000000000 0.9440983005625052
0.0150000000000000 -0.0550000000000000 0.9429912287450430
0.0200000000000000 -0.0550000000000000 0.9414765004464019
0.0250000000000000 -0.0550000000000000 0.9395847701320271
0.0300000000000000 -0.0550000000000000 0.9373501795692917
0.0350000000000000 -0.0550000000000000 0.9348079759479735
0.0400000000000000 -0.0550000000000000 0.9319926474563228
0.0450000000000000 -0.0550000000000000 0.9289366479822405
0.0500000000000000 -0.0550000000000000 0.9256696562634075
0.0550000000000000 -0.0550000000000000 0.9222182540694798
0.0600000000000000 -0.0550000000000000 0.9186058970195015
0.0650000000000000 -0.0550000000000000 0.9148530681703679
0.0700000000000000 -0.0550000000000000 0.9109775309261757
0.0750000000000000 -0.0550000000000000 0.9069946238113086
0.0800000000000000 -0.0550000000000000 0.9029175608052620
0.0850000000000000 -0.0550000000000000 0.8987577163434171
0.0900000000000000 -0.0550000000000000 0.8945248844513550
0.0950000000000000 -0.0550000000000000 0.8902275079994992
0.1000000000000000 -0.0550000000000000 0.8858728778948667

-0.1000000000000000 -0.0500000000000000 0.8881966011250105
-0.0950000000000000 -0.0500000000000000 0.8926454472320806
-0.0900000000000000 -0.0500000000000000 0.8970436985901300
-0.0850000000000000 -0.0500000000000000 0.9013845853834199
-0.0800000000000000 -0.0500000000000000 0.9056601886794340
-0.0750000000000000 -0.0500000000000000 0.9098612181134003
-0.0700000000000000 -0.0500000000000000 0.9139767473295737
-0.0650000000000000 -0.0500000000000000 0.9179939026657163
-0.0600000000000000 -0.0500000000000000 0.9218975032409334
-0.0550000000000000 -0.0500000000000000 0.9256696562634075
-0.0500000000000000 -0.0500000000000000 0.9292893218813453
-0.0450000000000000 -0.0500000000000000 0.9327318797646315
-0.0400000000000000 -0.0500000000000000 0.9359687576256714
-0.0350000000000000 -0.0500000000000000 0.9389672219213315
-0.0300000000000000 -0.0500000000000000 0.9416904810515470
-0.0250000000000000 -0.0500000000000000 0.9440983005625052
-0.0200000000000000 -0.0500000000000000 0.9461483519286550
-0.0150000000000000 -0.0500000000000000 0.9477984674554473
-0.0100000000000000 -0.0500000000000000 0.9490098048640722
-0.0050000000000000 -0.0500000000000000 0.9497506218943955
0.0000000000000000 -0.0500000000000000 0.9500000000000000
0.0050000000000000 -0.0500000000000000 0.9497506218943955
0.0100000000000000 -0.0500000000000000 0.9490098048640722
0.0150000000000000 -0.0500000000000000 0.9477984674554473
0.0200000000000000 -0.0500000000000000 0.9461483519286550
0.0250000000000000 -0.0500000000000000 0.9440983005625052
0.0300000000000000 -0.0500000000000000 0.9416904810515470
0.0350000000000000 -0.0500000000000000 0.9389672219213315
0.0400000000000000 -0.0500000000000000 0.9359687576256714
0.0450000000000000 -0.0500000000000000 0.9327318797646315
0.0500000000000000 -0.0500000000000000 0.9292893218813453
0.0550000000000000 -0.0500000000000000 0.9256696562634075
0.0600000000000000 -0.0500000000000000 0.9218975032409334
0.0650000000000000 -0.0500000000000000 0.9179939026657163
0.0700000000000000 -0.0500000000000000 0.9139767473295737
0.0750000000000000 -0.0500000000000000 0.9098612181134003
0.0800000000000000 -0.0500000000000000 0.9056601886794340
0.0850000000000000 -0.0500000000000000 0.9013845853834199
0.0900000000000000 -0.0500000000000000 0.8970436985901300
0.0950000000000000 -0.0500000000000000 0.8926454472320806
0.1000000000000000 -0.0500000000000000 0.8881966011250105

-0.1000000000000000 -0.0450000000000000 0.8903414390026935
-0.0950000000000000 -0.0450000000000000 0.8948810197918569
-0.0900000000000000 -0.0450000000000000 0.8993769410125094
-0.0850000000000000 -0.0450000000000000 0.9038230796916433
-0.0800000000000000 -0.0450000000000000 0.9082122012465709
-0.0750000000000000 -0.0450000000000000 0.9125357215773204
-0.0700000000000000 -0.0450000000000000 0.9167834151145338
-0.0650000000000000 -0.0450000000000000 0.9209430584957905
-0.0600000000000000 -0.0450000000000000 0.9250000000000000
-0.0550000000000000 -0.0450000000000000 0.9289366479822405
-0.0500000000000000 -0.0450000000000000 0.9327318797646315
-0.0450000000000000 -0.0450000000000000 0.9363603896932107
-0.0400000000000000 -0.0450000000000000 0.9397920271060385
-0.0350000000000000 -0.0450000000000000 0.9429912287450430
-0.0300000000000000 -0.0450000000000000 0.9459167308680402
-0.0250000000000000 -0.0450000000000000 0.9485218492950650
-0.0200000000000000 -0.0450000000000000 0.9507557109910195
-0.0150000000000000 -0.0450000000000000 0.9525658350974743
-0.0100000000000000 -0.0450000000000000 0.9539022777135355
-0.0050000000000000 -0.0450000000000000 0.9547230743093129
0.0000000000000000 -0.0450000000000000 0.9550000000000000
0.0050000000000000 -0.0450000000000000 0.9547230743093129
0.0100000000000000 -0.0450000000000000 0.9539022777135355
0.0150000000000000 -0.0450000000000000 0.9525658350974743
0.0200000000000000 -0.0450000000000000 0.9507557109910195
0.0250000000000000 -0.0450000000000000 0.9485218492950650
0.0300000000000000 -0.0450000000000000 0.9459167308680402
0.0350000000000000 -0.0450000000000000 0.9429912287450430
0.0400000000000000 -0.0450000000000000 0.9397920271060385
0.0450000000000000 -0.0450000000000000 0.9363603896932107
0.0500000000000000 -0.0450000000000000 0.9327318797646315
0.0550000000000000 -0.0450000000000000 0.9289366479822405
0.0600000000000000 -0.0450000000000000 0.9250000000000000
0.0650000000000000 -0.0450000000000000 0.9209430584957905
0.0700000000000000 -0.0450000000000000 0.9167834151145338
0.0750000000000000 -0.0450000000000000 0.9125357215773204
0.0800000000000000 -0.0450000000000000 0.9082122012465709
0.0850000000000000 -0.0450000000000000 0.9038230796916433
0.0900000000000000 -0.0450000000000000 0.8993769410125094
0.0950000000000000 -0.0450000000000000 0.8948810197918569
0.1000000000000000 -0.0450000000000000 0.8903414390026935

-0.1000000000000000 -0.0400000000000000 0.8922967038573099
-0.0950000000000000 -0.0400000000000000 0.8969223593595584
-0.0900000000000000 -0.0400000000000000 0.9015114219820389
-0.0850000000000000 -0.0400000000000000 0.9060585288597203
-0.0800000000000000 -0.0400000000000000 0.9105572809000084
-0.0750000000000000 -0.0400000000000000 0.9150000000000000
-0.0700000000000000 -0.0400000000000000 0.9193774225170145
-0.0650000000000000 -0.0400000000000000 0.9236783123876312
-0.0600000000000000 -0.0400000000000000 0.9278889744907202
-0.0550000000000000 -0.0400000000000000 0.9319926474563228
-0.0500000000000000 -0.0400000000000000 0.9359687576256714
-0.0450000000000000 -0.0400000000000000 0.9397920271060385
-0.0400000000000000 -0.0400000000000000 0.9434314575050762
-0.0350000000000000 -0.0400000000000000 0.9468492709363268
-0.0300000000000000 -0.0400000000000000 0.9500000000000000
-0.0250000000000000 -0.0400000000000000 0.9528300943397170
-0.0200000000000000 -0.0400000000000000 0.9552786404500042
-0.0150000000000000 -0.0400000000000000 0.9572799812734123
-0.0100000000000000 -0.0400000000000000 0.9587689437438234
-0.0050000000000000 -0.0400000000000000 0.9596887112585073
0.0000000000000000 -0.0400000000000000 0.9600000000000000
0.0050000000000000 -0.0400000000000000 0.9596887112585073
0.0100000000000000 -0.0400000000000000 0.9587689437438234
0.0150000000000000 -0.0400000000000000 0.9572799812734123
0.0200000000000000 -0.0400000000000000 0.9552786404500042
0.0250000000000000 -0.0400000000000000 0.9528300943397170
0.0300000000000000 -0.0400000000000000 0.9500000000000000
0.0350000000000000 -0.0400000000000000 0.9468492709363268
0.0400000000000000 -0.0400000000000000 0.9434314575050762
0.0450000000000000 -0.0400000000000000 0.9397920271060385
0.0500000000000000 -0.0400000000000000 0.9359687576256714
0.0550000000000000 -0.0400000000000000 0.9319926474563228
0.0600000000000000 -0.0400000000000000 0.9278889744907202
0.0650000000000000 -0.0400000000000000 0.9236783123876312
0.0700000000000000 -0.0400000000000000 0.9193774225170145
0.0750000000000000 -0.0400000000000000 0.9150000000000000
0.0800000000000000 -0.0400000000000000 0.9105572809000084
0.0850000000000000 -0.0400000000000000 0.9060585288597203
0.0900000000000000 -0.0400000000000000 0.9015114219820389
0.0950000000000000 -0.0400000000000000 0.8969223593595584
0.1000000000000000 -0.0400000000000000 0.8922967038573099

-0.1000000000000000 -0.0350000000000000 0.8940518994979145
-0.0950000000000000 -0.0350000000000000 0.8987577163434171
-0.0900000000000000 -0.0350000000000000 0.9034339604208601
-0.0850000000000000 -0.0350000000000000 0.9080761184457489
-0.0800000000000000 -0.0350000000000000 0.9126787540171351
-0.0750000000000000 -0.0350000000000000 0.9172352732137657
-0.0700000000000000 -0.0350000000000000 0.9217376207875073
-0.0650000000000000 -0.0350000000000000 0.9261758846988331
-0.0600000000000000 -0.0350000000000000 0.9305377800527510
-0.0550000000000000 -0.0350000000000000 0.9348079759479735
-0.0500000000000000 -0.0350000000000000 0.9389672219213315
-0.0450000000000000 -0.0350000000000000 0.9429912287450430
-0.0400000000000000 -0.0350000000000000 0.9468492709363268
-0.0350000000000000 -0.0350000000000000 0.9505025253169417
-0.0300000000000000 -0.0350000000000000 0.9539022777135355
-0.0250000000000000 -0.0350000000000000 0.9569883736647868
-0.0200000000000000 -0.0350000000000000 0.9596887112585073
-0.0150000000000000 -0.0350000000000000 0.9619211344706805
-0.0100000000000000 -0.0350000000000000 0.9635994505535974
-0.0050000000000000 -0.0350000000000000 0.9646446609406726
0.0000000000000000 -0.0350000000000000 0.9650000000000000
0.0050000000000000 -0.0350000000000000 0.9646446609406726
0.0100000000000000 -0.0350000000000000 0.9635994505535974
0.0150000000000000 -0.0350000000000000 0.9619211344706805
0.0200000000000000 -0.0350000000000000 0.9596887112585073
0.0250000000000000 -0.0350000000000000 0.9569883736647868
0.0300000000000000 -0.0350000000000000 0.9539022777135355
0.0350000000000000 -0.0350000000000000 0.9505025253169417
0.0400000000000000 -0.0350000000000000 0.9468492709363268
0.0450000000000000 -0.0350000000000000 0.9429912287450430
0.0500000000000000 -0.0350000000000000 0.9389672219213315
0.0550000000000000 -0.0350000000000000 0.9348079759479735
0.0600000000000000 -0.0350000000000000 0.9305377800527510
0.0650000000000000 -0.0350000000000000 0.9261758846988331
0.0700000000000000 -0.0350000000000000 0.9217376207875073
0.0750000000000000 -0.0350000000000000 0.9172352732137657
0.0800000000000000 -0.0350000000000000 0.9126787540171351
0.0850000000000000 -0.0350000000000000 0.9080761184457489
0.0900000000000000 -0.0350000000000000 0.9034339604208601
0.0950000000000000 -0.0350000000000000 0.8987577163434171
0.1000000000000000 -0.0350000000000000 0.8940518994979145

-0.1000000000000000 -0.0300000000000000 0.8955969349108945
-0.0950000000000000 -0.0300000000000000 0.9003757057741436
-0.0900000000000000 -0.0300000000000000 0.9051316701949486
-0.0850000000000000 -0.0300000000000000 0.9098612181134003
-0.0800000000000000 -0.0300000000000000 0.9145599625468247
-0.0750000000000000 -0.0300000000000000 0.9192225278929824
-0.0700000000000000 -0.0300000000000000 0.9238422689413609
-0.0650000000000000 -0.0300000000000000 0.9284108946836183
-0.0600000000000000 -0.0300000000000000 0.9329179606750063
-0.0550000000000000 -0.0300000000000000 0.9373501795692917
-0.0500000000000000 -0.0300000000000000 0.9416904810515470
-0.0450000000000000 -0.0300000000000000 0.9459167308680402
-0.0400000000000000 -0.0300000000000000 0.9500000000000000
-0.0350000000000000 -0.0300000000000000 0.9539022777135355
-0.0300000000000000 -0.0300000000000000 0.9575735931288072
-0.0250000000000000 -0.0300000000000000 0.9609487516204667
-0.0200000000000000 -0.0300000000000000 0.9639444872453601
-0.0150000000000000 -0.0300000000000000 0.9664589803375031
-0.0100000000000000 -0.0300000000000000 0.9683772233983162
-0.0050000000000000 -0.0300000000000000 0.9695861873485089
0.0000000000000000 -0.0300000000000000 0.9700000000000000
0.0050000000000000 -0.0300000000000000 0.9695861873485089
0.0100000000000000 -0.0300000000000000 0.9683772233983162
0.0150000000000000 -0.0300000000000000 0.9664589803375031
0.0200000000000000 -0.0300000000000000 0.9639444872453601
0.0250000000000000 -0.0300000000000000 0.9609487516204667
0.0300000000000000 -0.0300000000000000 0.9575735931288072
0.0350000000000000 -0.0300000000000000 0.9539022777135355
0.0400000000000000 -0.0300000000000000 0.9500000000000000
0.0450000000000000 -0.0300000000000000 0.9459167308680402
0.0500000000000000 -0.0300000000000000 0.9416904810515470
0.0550000000000000 -0.0300000000000000 0.9373501795692917
0.0600000000000000 -0.0300000000000000 0.9329179606750063
0.0650000000000000 -0.0300000000000000 0.9284108946836183
0.0700000000000000 -0.0300000000000000 0.9238422689413609
0.0750000000000000 -0.0300000000000000 0.9192225278929824
0.0800000000000000 -0.0300000000000000 0.9145599625468247
0.0850000000000000 -0.0300000000000000 0.9098612181134003
0.0900000000000000 -0.0300000000000000 0.9051316701949486
0.0950000000000000 -0.0300000000000000 0.9003757057741436
0.1000000000000000 -0.0300000000000000 0.8955969349108945

-0.1000000000000000 -0.0250000000000000 0.8969223593595584
-0.0950000000000000 -0.0250000000000000 0.9017655864780575
-0.0900000000000000 -0.0250000000000000 0.9065922915386530
-0.0850000000000000 -0.0250000000000000 0.9113997742666532
-0.0800000000000000 -0.0250000000000000 0.9161847269287989
-0.0750000000000000 -0.0250000000000000 0.9209430584957905
-0.0700000000000000 -0.0250000000000000 0.9256696562634075
-0.0650000000000000 -0.0250000000000000 0.9303580586140794
-0.0600000000000000 -0.0250000000000000 0.9349999999999999
-0.0550000000000000 -0.0250000000000000 0.9395847701320271
-0.0500000000000000 -0.0250000000000000 0.9440983005625052
-0.0450000000000000 -0.0250000000000000 0.9485218492950650
-0.0400000000000000 -0.0250000000000000 0.9528300943397170
-0.0350000000000000 -0.0250000000000000 0.9569883736647868
-0.0300000000000000 -0.0250000000000000 0.9609487516204667
-0.0250000000000000 -0.0250000000000000 0.9646446609406726
-0.0200000000000000 -0.0250000000000000 0.9679843788128357
-0.0150000000000000 -0.0250000000000000 0.9708452405257735
-0.0100000000000000 -0.0250000000000000 0.9730741759643274
-0.0050000000000000 -0.0250000000000000 0.9745049024320360
0.0000000000000000 -0.0250000000000000 0.9750000000000000
0.0050000000000000 -0.0250000000000000 0.9745049024320360
0.0100000000000000 -0.0250000000000000 0.9730741759643274
0.0150000000000000 -0.0250000000000000 0.9708452405257735
0.0200000000000000 -0.0250000000000000 0.9679843788128357
0.0250000000000000 -0.0250000000000000 0.9646446609406726
0.0300000000000000 -0.0250000000000000 0.9609487516204667
0.0350000000000000 -0.0250000000000000 0.9569883736647868
0.0400000000000000 -0.0250000000000000 0.9528300943397170
0.0450000000000000 -0.0250000000000000 0.9485218492950650
0.0500000000000000 -0.0250000000000000 0.9440983005625052
0.0550000000000000 -0.0250000000000000 0.9395847701320271
0.0600000000000000 -0.0250000000000000 0.9349999999999999
0.0650000000000000 -0.0250000000000000 0.9303580586140794
0.0700000000000000 -0.0250000000000000 0.9256696562634075
0.0750000000000000 -0.0250000000000000 0.9209430584957905
0.0800000000000000 -0.0250000000000000 0.9161847269287989
0.0850000000000000 -0.0250000000000000 0.9113997742666532
0.0900000000000000 -0.0250000000000000 0.9065922915386530
0.0950000000000000 -0.0250000000000000 0.9017655864780575
0.1000000000000000 -0.0250000000000000 0.8969223593595584

-0.1000000000000000 -0.0200000000000000 0.8980196097281443
-0.0950000000000000 -0.0200000000000000 0.9029175608052620
-0.0900000000000000 -0.0200000000000000 0.9078045554270712
-0.0850000000000000 -0.0200000000000000 0.9126787540171351
-0.0800000000000000 -0.0200000000000000 0.9175378874876468
-0.0750000000000000 -0.0200000000000000 0.9223791265186999
-0.0700000000000000 -0.0200000000000000 0.9271989011071948
-0.0650000000000000 -0.0200000000000000 0.9319926474563228
-0.0600000000000000 -0.0200000000000000 0.9367544467966324
-0.0550000000000000 -0.0200000000000000 0.9414765004464019
-0.0500000000000000 -0.0200000000000000 0.9461483519286550
-0.0450000000000000 -0.0200000000000000 0.9507557109910195
-0.0400000000000000 -0.0200000000000000 0.9552786404500042
-0.0350000000000000 -0.0200000000000000 0.9596887112585073
-0.0300000000000000 -0.0200000000000000 0.9639444872453601
-0.0250000000000000 -0.0200000000000000 0.9679843788128357
-0.0200000000000000 -0.0200000000000000 0.9717157287525381
-0.0150000000000000 -0.0200000000000000 0.9750000000000000
-0.0100000000000000 -0.0200000000000000 0.9776393202250021
-0.0050000000000000 -0.0200000000000000 0.9793844718719117
0.0000000000000000 -0.0200000000000000 0.9800000000000000
0.0050000000000000 -0.0200000000000000 0.9793844718719117
0.0100000000000000 -0.0200000000000000 0.9776393202250021
0.0150000000000000 -0.0200000000000000 0.9750000000000000
0.0200000000000000 -0.0200000000000000 0.9717157287525381
0.0250000000000000 -0.0200000000000000 0.9679843788128357
0.0300000000000000 -0.0200000000000000 0.9639444872453601
0.0350000000000000 -0.0200000000000000 0.9596887112585073
0.0400000000000000 -0.0200000000000000 0.9552786404500042
0.0450000000000000 -0.0200000000000000 0.9507557109910195
0.0500000000000000 -0.0200000000000000 0.9461483519286550
0.0550000000000000 -0.0200000000000000 0.9414765004464019
0.0600000000000000 -0.0200000000000000 0.9367544467966324
0.0650000000000000 -0.0200000000000000 0.9319926474563228
0.0700000000000000 -0.0200000000000000 0.9271989011071948
0.0750000000000000 -0.0200000000000000 0.9223791265186999
0.0800000000000000 -0.0200000000000000 0.9175378874876468
0.0850000000000000 -0.0200000000000000 0.9126787540171351
0.0900000000000000 -0.0200000000000000 0.9078045554270712
0.0950000000000000 -0.0200000000000000 0.9029175608052620
0.1000000000000000 -0.0200000000000000 0.8980196097281443

-0.1000000000000000 -0.0150000000000000 0.8988812579192166
-0.0950000000000000 -0.0150000000000000 0.9038230796916433
-0.0900000000000000 -0.0150000000000000 0.9087585620455267
-0.0850000000000000 -0.0150000000000000 0.9136866174918397
-0.0800000000000000 -0.0150000000000000 0.9186058970195015
-0.0750000000000000 -0.0150000000000000 0.9235147072961082
-0.0700000000000000 -0.0150000000000000 0.9284108946836183
-0.0650000000000000 -0.0150000000000000 0.9332916796793683
-0.0600000000000000 -0.0150000000000000 0.9381534156157351
-0.0550000000000000 -0.0150000000000000 0.9429912287450430
-0.0500000000000000 -0.0150000000000000 0.9477984674554473
-0.0450000000000000 -0.0150000000000000 0.9525658350974743
-0.0400000000000000 -0.0150000000000000 0.9572799812734123
-0.0350000000000000 -0.0150000000000000 0.9619211344706805
-0.0300000000000000 -0.0150000000000000 0.9664589803375031
-0.0250000000000000 -0.0150000000000000 0.9708452405257735
-0.0200000000000000 -0.0150000000000000 0.9750000000000000
-0.0150000000000000 -0.0150000000000000 0.9787867965644036
-0.0100000000000000 -0.0150000000000000 0.9819722436226801
-0.0050000000000000 -0.0150000000000000 0.9841886116991581
0.0000000000000000 -0.0150000000000000 0.9850000000000000
0.0050000000000000 -0.0150000000000000 0.9841886116991581
0.0100000000000000 -0.0150000000000000 0.9819722436226801
0.0150000000000000 -0.0150000000000000 0.9787867965644036
0.0200000000000000 -0.0150000000000000 0.9750000000000000
0.0250000000000000 -0.0150000000000000 0.9708452405257735
0.0300000000000000 -0.0150000000000000 0.9664589803375031
0.0350000000000000 -0.0150000000000000 0.9619211344706805
0.0400000000000000 -0.0150000000000000 0.9572799812734123
0.0450000000000000 -0.0150000000000000 0.9525658350974743
0.0500000000000000 -0.0150000000000000 0.9477984674554473
0.0550000000000000 -0.0150000000000000 0.9429912287450430
0.0600000000000000 -0.0150000000000000 0.9381534156157351
0.0650000000000000 -0.0150000000000000 0.9332916796793683
0.0700000000000000 -0.0150000000000000 0.9284108946836183
0.0750000000000000 -0.0150000000000000 0.9235147072961082
0.0800000000000000 -0.0150000000000000 0.9186058970195015
0.0850000000000000 -0.0150000000000000 0.9136866174918397
0.0900000000000000 -0.0150000000000000 0.9087585620455267
0.0950000000000000 -0.0150000000000000 0.9038230796916433
0.1000000000000000 -0.0150000000000000 0.8988812579192166

-0.1000000000000000 -0.0100000000000000 0.8995012437887910
-0.0950000000000000 -0.0100000000000000 0.9044751341272860
-0.0900000000000000 -0.0100000000000000 0.9094461486186258
-0.0850000000000000 -0.0100000000000000 0.9144137861568815
-0.0800000000000000 -0.0100000000000000 0.9193774225170145
-0.0750000000000000 -0.0100000000000000 0.9243362702478922
-0.0700000000000000 -0.0100000000000000 0.9292893218813453
-0.0650000000000000 -0.0100000000000000 0.9342352678101704
-0.0600000000000000 -0.0100000000000000 0.9391723746970178
-0.0550000000000000 -0.0100000000000000 0.9440983005625052
-0.0500000000000000 -0.0100000000000000 0.9490098048640722
-0.0450000000000000 -0.0100000000000000 0.9539022777135355
-0.0400000000000000 -0.0100000000000000 0.9587689437438234
-0.0350000000000000 -0.0100000000000000 0.9635994505535974
-0.0300000000000000 -0.0100000000000000 0.9683772233983162
-0.0250000000000000 -0.0100000000000000 0.9730741759643274
-0.0200000000000000 -0.0100000000000000 0.9776393202250021
-0.0150000000000000 -0.0100000000000000 0.9819722436226801
-0.0100000000000000 -0.0100000000000000 0.9858578643762690
-0.0050000000000000 -0.0100000000000000 0.9888196601125010
0.0000000000000000 -0.0100000000000000 0.9900000000000000
0.0050000000000000 -0.0100000000000000 0.9888196601125010
0.0100000000000000 -0.0100000000000000 0.9858578643762690
0.0150000000000000 -0.0100000000000000 0.9819722436226801
0.0200000000000000 -0.0100000000000000 0.9776393202250021
0.0250000000000000 -0.0100000000000000 0.9730741759643274
0.0300000000000000 -0.0100000000000000 0.9683772233983162
0.0350000000000000 -0.0100000000000000 0.9635994505535974
0.0400000000000000 -0.0100000000000000 0.9587689437438234
0.0450000000000000 -0.0100000000000000 0.9539022777135355
0.0500000000000000 -0.0100000000000000 0.9490098048640722
0.0550000000000000 -0.0100000000000000 0.9440983005625052
0.0600000000000000 -0.0100000000000000 0.9391723746970178
0.0650000000000000 -0.0100000000000000 0.9342352678101704
0.0700000000000000 -0.0100000000000000 0.9292893218813453
0.0750000000000000 -0.0100000000000000 0.9243362702478922
0.0800000000000000 -0.0100000000000000 0.9193774225170145
0.0850000000000000 -0.0100000000000000 0.9144137861568815
0.0900000000000000 -0.0100000000000000 0.9094461486186258
0.0950000000000000 -0.0100000000000000 0.9044751341272860
0.1000000000000000 -0.0100000000000000 0.8995012437887910

-0.1000000000000000 -0.0050000000000000 0.8998750780274960
-0.0950000000000000 -0.0050000000000000 0.9048685120477977
-0.0900000000000000 -0.0050000000000000 0.9098612181134003
-0.0850000000000000 -0.0050000000000000 0.9148530681703679
-0.0800000000000000 -0.0050000000000000 0.9198439022905930
-0.0750000000000000 -0.0050000000000000 0.9248335181081354
-0.0700000000000000 -0.0050000000000000 0.9298216557619090
-0.0650000000000000 -0.0050000000000000 0.9348079759479735
-0.0600000000000000 -0.0050000000000000 0.9397920271060385
-0.0550000000000000 -0.0050000000000000 0.9447731949140636
-0.0500000000000000 -0.0050000000000000 0.9497506218943955
-0.0450000000000000 -0.0050000000000000 0.9547230743093129
-0.0400000000000000 -0.0050000000000000 0.9596887112585073
-0.0350000000000000 -0.0050000000000000 0.9646446609406726
-0.0300000000000000 -0.0050000000000000 0.9695861873485089
-0.0250000000000000 -0.0050000000000000 0.9745049024320360
-0.0200000000000000 -0.0050000000000000 0.9793844718719117
-0.0150000000000000 -0.0050000000000000 0.9841886116991581
-0.0100000000000000 -0.0050000000000000 0.9888196601125010
-0.0050000000000000 -0.0050000000000000 0.9900000000000000
0.0000000000000000 -0.0050000000000000 0.9900000000000000
0.0050000000000000 -0.0050000000000000 0.9900000000000000
0.0100000000000000 -0.0050000000000000 0.9888196601125010
0.0150000000000000 -0.0050000000000000 0.9841886116991581
0.0200000000000000 -0.0050000000000000 0.9793844718719117
0.0250000000000000 -0.0050000000000000 0.9745049024320360
0.0300000000000000 -0.0050000000000000 0.9695861873485089
0.0350000000000000 -0.0050000000000000 0.9646446609406726
0.0400000000000000 -0.0050000000000000 0.9596887112585073
0.0450000000000000 -0.0050000000000000 0.9547230743093129
0.0500000000000000 -0.0050000000000000 0.9497506218943955
0.0550000000000000 -0.0050000000000000 0.9447731949140636
0.0600000000000000 -0.0050000000000000 0.9397920271060385
0.0650000000000000 -0.0050000000000000 0.9348079759479735
0.0700000000000000 -0.0050000000000000 0.9298216557619090
0.0750000000000000 -0.0050000000000000 0.9248335181081354
0.0800000000000000 -0.0050000000000000 0.9198439022905930
0.0850000000000000 -0.0050000000000000 0.9148530681703679
0.0900000000000000 -0.0050000000000000 0.9098612181134003
0.0950000000000000 -0.0050000000000000 0.9048685120477977
0.1000000000000000 -0.0050000000000000 0.8998750780274960

-0.1000000000000000 0.0000000000000000 0.9000000000000000
-0.0950000000000000 0.0000000000000000 0.9050000000000000
-0.0900000000000000 0.0000000000000000 0.9100000000000000
-0.0850000000000000 0.0000000000000000 0.9150000000000000
-0.0800000000000000 0.0000000000000000 0.9200000000000000
-0.0750000000000000 0.0000000000000000 0.9250000000000000
-0.0700000000000000 0.0000000000000000 0.9299999999999999
-0.0650000000000000 0.0000000000000000 0.9350000000000001
-0.0600000000000000 0.0000000000000000 0.9399999999999999
-0.0550000000000000 0.0000000000000000 0.9450000000000000
-0.0500000000000000 0.0000000000000000 0.9500000000000000
-0.0450000000000000 0.0000000000000000 0.9550000000000000
-0.0400000000000000 0.0000000000000000 0.9600000000000000
-0.0350000000000000 0.0000000000000000 0.9650000000000000
-0.0300000000000000 0.0000000000000000 0.9700000000000000
-0.0250000000000000 0.0000000000000000 0.9750000000000000
-0.0200000000000000 0.0000000000000000 0.9800000000000000
-0.0150000000000000 0.0000000000000000 0.9850000000000000
-0.0100000000000000 0.0000000000000000 0.9900000000000000
-0.0050000000000000 0.0000000000000000 0.9900000000000000
0.0000000000000000 0.0000000000000000 0.9900000000000000
0.0050000000000000 0.0000000000000000 0.9900000000000000
0.0100000000000000 0.0000000000000000 0.9900000000000000
0.0150000000000000 0.0000000000000000 0.9850000000000000
0.0200000000000000 0.0000000000000000 0.9800000000000000
0.0250000000000000 0.0000000000000000 0.9750000000000000
0.0300000000000000 0.0000000000000000 0.9700000000000000
0.0350000000000000 0.0000000000000000 0.9650000000000000
0.0400000000000000 0.0000000000000000 0.9600000000000000
0.0450000000000000 0.0000000000000000 0.9550000000000000
0.0500000000000000 0.0000000000000000 0.9500000000000000
0.0550000000000000 0.0000000000000000 0.9450000000000000
0.0600000000000000 0.0000000000000000 0.9399999999999999
0.0650000000000000 0.0000000000000000 0.9350000000000001
0.0700000000000000 0.0000000000000000 0.9299999999999999
0.0750000000000000 0.0000000000000000 0.9250000000000000
0.0800000000000000 0.0000000000000000 0.9200000000000000
0.0850000000000000 0.0000000000000000 0.9150000000000000
0.0900000000000000 0.0000000000000000 0.9100000000000000
0.0950000000000000 0.0000000000000000 0.9050000000000000
0.1000000000000000 0.0000000000000000 0.9000000000000000

-0.1000000000000000 0.0050000000000000 0.8998750780274960
-0.0950000000000000 0.0050000000000000 0.9048685120477977
-0.0900000000000000 0.0050000000000000 0.9098612181134003
-0.0850000000000000 0.0050000000000000 0.9148530681703679
-0.0800000000000000 0.0050000000000000 0.9198439022905930
-0.0750000000000000 0.0050000000000000 0.9248335181081354
-0.0700000000000000 0.0050000000000000 0.9298216557619090
-0.0650000000000000 0.0050000000000000 0.9348079759479735
-0.0600000000000000 0.0050000000000000 0.9397920271060385
-0.0550000000000000 0.0050000000000000 0.9447731949140636
-0.0500000000000000 0.0050000000000000 0.9497506218943955
-0.0450000000000000 0.0050000000000000 0.9547230743093129
-0.0400000000000000 0.0050000000000000 0.9596887112585073
-0.0350000000000000 0.0050000000000000 0.9646446609406726
-0.0300000000000000 0.0050000000000000 0.9695861873485089
-0.0250000000000000 0.0050000000000000 0.9745049024320360
-0.0200000000000000 0.0050000000000000 0.9793844718719117
-0.0150000000000000 0.0050000000000000 0.9841886116991581
-0.0100000000000000 0.0050000000000000 0.9888196601125010
-0.0050000000000000 0.0050000000000000 0.9900000000000000
0.0000000000000000 0.0050000000000000 0.9900000000000000
0.0050000000000000 0.0050000000000000 0.9900000000000000
0.0100000000000000 0.0050000000000000 0.9888196601125010
0.0150000000000000 0.0050000000000000 0.9841886116991581
0.0200000000000000 0.0050000000000000 0.9793844718719117
0.0250000000000000 0.0050000000000000 0.9745049024320360
0.0300000000000000 0.0050000000000000 0.9695861873485089
0.0350000000000000 0.0050000000000000 0.9646446609406726
0.0400000000000000 0.0050000000000000 0.9596887112585073
0.0450000000000000 0.0050000000000000 0.9547230743093129
0.0500000000000000 0.0050000000000000 0.9497506218943955
0.0550000000000000 0.0050000000000000 0.9447731949140636
0.0600000000000000 0.0050000000000000 0.9397920271060385
0.0650000000000000 0.0050000000000000 0.9348079759479735
0.0700000000000000 0.0050000000000000 0.9298216557619090
0.0750000000000000 0.0050000000000000 0.9248335181081354
0.0800000000000000 0.0050000000000000 0.9198439022905930
0.0850000000000000 0.0050000000000000 0.9148530681703679
0.0900000000000000 0.0050000000000000 0.9098612181134003
0.0950000000000000 0.0050000000000000 0.9048685120477977
0.1000000000000000 0.0050000000000000 0.8998750780274960

-0.1000000000000000 0.0100000000000000 0.8995012437887910
-0.0950000000000000 0.0100000000000000 0.9044751341272860
-0.0900000000000000 0.0100000000000000 0.9094461486186258
-0.0850000000000000 0.0100000000000000 0.9144137861568815
-0.0800000000000000 0.0100000000000000 0.9193774225170145
-0.0750000000000000 0.0100000000000000 0.9243362702478922
-0.0700000000000000 0.0100000000000000 0.9292893218813453
-0.0650000000000000 0.0100000000000000 0.9342352678101704
-0.0600000000000000 0.0100000000000000 0.9391723746970178
-0.0550000000000000 0.0100000000000000 0.9440983005625052
-0.0500000000000000 0.0100000000000000 0.9490098048640722
-0.0450000000000000 0.0100000000000000 0.9539022777135355
-0.0400000000000000 0.0100000000000000 0.9587689437438234
-0.0350000000000000 0.0100000000000000 0.9635994505535974
-0.0300000000000000 0.0100000000000000 0.9683772233983162
-0.0250000000000000 0.0100000000000000 0.9730741759643274
-0.0200000000000000 0.0100000000000000 0.9776393202250021
-0.0150000000000000 0.0100000000000000 0.9819722436226801
-0.0100000000000000 0.0100000000000000 0.9858578643762690
-0.0050000000000000 0.0100000000000000 0.9888196601125010
0.0000000000000000 0.0100000000000000 0.9900000000000000
0.0050000000000000 0.0100000000000000 0.9888196601125010
0.0100000000000000 0.0100000000000000 0.9858578643762690
0.0150000000000000 0.0100000000000000 0.9819722436226801
0.0200000000000000 0.0100000000000000 0.9776393202250021
0.0250000000000000 0.0100000000000000 0.9730741759643274
0.0300000000000000 0.0100000000000000 0.9683772233983162
0.0350000000000000 0.0100000000000000 0.9635994505535974
0.0400000000000000 0.0100000000000000 0.9587689437438234
0.0450000000000000 0.0100000000000000 0.9539022777135355
0.0500000000000000 0.0100000000000000 0.9490098048640722
0.0550000000000000 0.0100000000000000 0.9440983005625052
0.0600000000000000 0.0100000000000000 0.9391723746970178
0.0650000000000000 0.0100000000000000 0.9342352678101704
0.0700000000000000 0.0100000000000000 0.9292893218813453
0.0750000000000000 0.0100000000000000 0.9243362702478922
0.0800000000000000 0.0100000000000000 0.9193774225170145
0.0850000000000000 0.0100000000000000 0.9144137861568815
0.0900000000000000 0.0100000000000000 0.9094461486186258
0.0950000000000000 0.0100000000000000 0.9044751341272860
0.1000000000000000 0.0100000000000000 0.8995012437887910

-0.1000000000000000 0.0150000000000000 0.8988812579192166
-0.0950000000000000 0.0150000000000000 0.9038230796916433
-0.0900000000000000 0.0150000000000000 0.9087585620455267
-0.0850000000000000 0.0150000000000000 0.9136866174918397
-0.0800000000000000 0.0150000000000000 0.9186058970195015
-0.0750000000000000 0.0150000000000000 0.9235147072961082
-0.0700000000000000 0.0150000000000000 0.9284108946836183
-0.0650000000000000 0.0150000000000000 0.9332916796793683
-0.0600000000000000 0.0150000000000000 0.9381534156157351
-0.0550000000000000 0.0150000000000000 0.9429912287450430
-0.0500000000000000 0.0150000000000000 0.9477984674554473
-0.0450000000000000 0.0150000000000000 0.9525658350974743
-0.0400000000000000 0.0150000000000000 0.9572799812734123
-0.0350000000000000 0.0150000000000000 0.9619211344706805
-0.0300000000000000 0.0150000000000000 0.9664589803375031
-0.0250000000000000 0.0150000000000000 0.9708452405257735
-0.0200000000000000 0.0150000000000000 0.9750000000000000
-0.0150000000000000 0.0150000000000000 0.9787867965644036
-0.0100000000000000 0.0150000000000000 0.9819722436226801
-0.0050000000000000 0.0150000000000000 0.9841886116991581
0.0000000000000000 0.0150000000000000 0.9850000000000000
0.0050000000000000 0.0150000000000000 0.9841886116991581
0.0100000000000000 0.0150000000000000 0.9819722436226801
0.0150000000000000 0.0150000000000000 0.9787867965644036
0.0200000000000000 0.0150000000000000 0.9750000000000000
0.0250000000000000 0.0150000000000000 0.9708452405257735
0.0300000000000000 0.0150000000000000 0.9664589803375031
0.0350000000000000 0.0150000000000000 0.9619211344706805
0.0400000000000000 0.0150000000000000 0.9572799812734123
0.0450000000000000 0.0150000000000000 0.9525658350974743
0.0500000000000000 0.0150000000000000 0.9477984674554473
0.0550000000000000 0.0150000000000000 0.9429912287450430
0.0600000000000000 0.0150000000000000 0.9381534156157351
0.0650000000000000 0.0150000000000000 0.9332916796793683
0.0700000000000000 0.0150000000000000 0.9284108946836183
0.0750000000000000 0.0150000000000000 0.9235147072961082
0.0800000000000000 0.0150000000000000 0.9186058970195015
0.0850000000000000 0.0150000000000000 0.9136866174918397
0.0900000000000000 0.0150000000000000 0.9087585620455267
0.0950000000000000 0.0150000000000000 0.9038230796916433
0.1000000000000000 0.0150000000000000 0.8988812579192166

-0.1000000000000000 0.0200000000000000 0.8980196097281443
-0.0950000000000000 0.0200000000000000 0.9029175608052620
-0.0900000000000000 0.0200000000000000 0.9078045554270712
-0.0850000000000000 0.0200000000000000 0.9126787540171351
-0.0800000000000000 0.0200000000000000 0.9175378874876468
-0.0750000000000000 0.0200000000000000 0.9223791265186999
-0.0700000000000000 0.0200000000000000 0.9271989011071948
-0.0650000000000000 0.0200000000000000 0.9319926474563228
-0.0600000000000000 0.0200000000000000 0.9367544467966324
-0.0550000000000000 0.0200000000000000 0.9414765004464019
-0.0500000000000000 0.0200000000000000 0.9461483519286550
-0.0450000000000000 0.0200000000000000 0.9507557109910195
-0.0400000000000000 0.0200000000000000 0.9552786404500042
-0.0350000000000000 0.0200000000000000 0.9596887112585073
-0.0300000000000000 0.0200000000000000 0.9639444872453601
-0.0250000000000000 0.0200000000000000 0.9679843788128357
-0.0200000000000000 0.0200000000000000 0.9717157287525381
-0.0150000000000000 0.0200000000000000 0.9750000000000000
-0.0100000000000000 0.0200000000000000 0.9776393202250021
-0.0050000000000000 0.0200000000000000 0.9793844718719117
0.0000000000000000 0.0200000000000000 0.9800000000000000
0.0050000000000000 0.0200000000000000 0.9793844718719117
0.0100000000000000 0.0200000000000000 0.9776393202250021
0.0150000000000000 0.0200000000000000 0.9750000000000000
0.0200000000000000 0.0200000000000000 0.9717157287525381
0.0250000000000000 0.0200000000000000 0.9679843788128357
0.0300000000000000 0.0200000000000000 0.9639444872453601
0.0350000000000000 0.0200000000000000 0.9596887112585073
0.0400000000000000 0.0200000000000000 0.9552786404500042
0.0450000000000000 0.0200000000000000 0.9507557109910195
0.0500000000000000 0.0200000000000000 0.9461483519286550
0.0550000000000000 0.0200000000000000 0.9414765004464019
0.0600000000000000 0.0200000000000000 0.9367544467966324
0.0650000000000000 0.0200000000000000 0.9319926474563228
0.0700000000000000 0.0200000000000000 0.9271989011071948
0.0750000000000000 0.0200000000000000 0.9223791265186999
0.0800000000000000 0.0200000000000000 0.9175378874876468
0.0850000000000000 0.0200000000000000 0.9126787540171351
0.0900000000000000 0.0200000000000000 0.9078045554270712
0.0950000000000000 0.0200000000000000 0.9029175608052620
0.1000000000000000 0.0200000000000000 0.8980196097281443

-0.1000000000000000 0.0250000000000000 0.8969223593595584
-0.0950000000000000 0.0250000000000000 0.9017655864780575
-0.0900000000000000 0.0250000000000000 0.9065922915386530
-0.0850000000000000 0.0250000000000000 0.9113997742666532
-0.0800000000000000 0.0250000000000000 0.9161847269287989
-0.0750000000000000 0.0250000000000000 0.9209430584957905
-0.0700000000000000 0.0250000000000000 0.9256696562634075
-0.0650000000000000 0.0250000000000000 0.9303580586140794
-0.0600000000000000 0.0250000000000000 0.9349999999999999
-0.0550000000000000 0.0250000000000000 0.9395847701320271
-0.0500000000000000 0.0250000000000000 0.9440983005625052
-0.0450000000000000 0.0250000000000000 0.9485218492950650
-0.0400000000000000 0.0250000000000000 0.9528300943397170
-0.0350000000000000 0.0250000000000000 0.9569883736647868
-0.0300000000000000 0.0250000000000000 0.9609487516204667
-0.0250000000000000 0.0250000000000000 0.9646446609406726
-0.0200000000000000 0.0250000000000000 0.9679843788128357
-0.0150000000000000 0.0250000000000000 0.9708452405257735
-0.0100000000000000 0.0250000000000000 0.9730741759643274
-0.0050000000000000 0.0250000000000000 0.9745049024320360
0.0000000000000000 0.0250000000000000 0.9750000000000000
0.0050000000000000 0.0250000000000000 0.9745049024320360
0.0100000000000000 0.0250000000000000 0.9730741759643274
0.0150000000000000 0.0250000000000000 0.9708452405257735
0.0200000000000000 0.0250000000000000 0.9679843788128357
0.0250000000000000 0.0250000000000000 0.9646446609406726
0.0300000000000000 0.0250000000000000 0.9609487516204667
0.0350000000000000 0.0250000000000000 0.9569883736647868
0.0400000000000000 0.0250000000000000 0.9528300943397170
0.0450000000000000 0.0250000000000000 0.9485218492950650
0.0500000000000000 0.0250000000000000 0.9440983005625052
0.0550000000000000 0.0250000000000000 0.9395847701320271
0.0600000000000000 0.0250000000000000 0.9349999999999999
0.0650000000000000 0.0250000000000000 0.9303580586140794
0.0700000000000000 0.0250000000000000 0.9256696562634075
0.0750000000000000 0.0250000000000000 0.9209430584957905
0.0800000000000000 0.0250000000000000 0.9161847269287989
0.0850000000000000 0.0250000000000000 0.9113997742666532
0.0900000000000000 0.0250000000000000 0.9065922915386530
0.0950000000000000 0.0250000000000000 0.9017655864780575
0.1000000000000000 0.0250000000000000 0.8969223593595584

-0.1000000000000000 0.0300000000000000 0.8955969349108945
-0.0950000000000000 0.0300000000000000 0.9003757057741436
-0.0900000000000000 0.0300000000000000 0.9051316701949486
-0.0850000000000000 0.0300000000000000 0.9098612181134003
-0.0800000000000000 0.0300000000000000 0.9145599625468247
-0.0750000000000000 0.0300000000000000 0.9192225278929824
-0.0700000000000000 0.0300000000000000 0.9238422689413609
-0.0650000000000000 0.0300000000000000 0.9284108946836183
-0.0600000000000000 0.0300000000000000 0.9329179606750063
-0.0550000000000000 0.0300000000000000 0.9373501795692917
-0.0500000000000000 0.0300000000000000 0.9416904810515470
-0.0450000000000000 0.0300000000000000 0.9459167308680402
-0.0400000000000000 0.0300000000000000 0.9500000000000000
-0.0350000000000000 0.0300000000000000 0.9539022777135355
-0.0300000000000000 0.0300000000000000 0.9575735931288072
-0.0250000000000000 0.0300000000000000 0.9609487516204667
-0.0200000000000000 0.0300000000000000 0.9639444872453601
-0.0150000000000000 0.0300000000000000 0.9664589803375031
-0.0100000000000000 0.0300000000000000 0.9683772233983162
-0.0050000000000000 0.0300000000000000 0.9695861873485089
0.0000000000000000 0.0300000000000000 0.9700000000000000
0.0050000000000000 0.0300000000000000 0.9695861873485089
0.0100000000000000 0.0300000000000000 0.9683772233983162
0.0150000000000000 0.0300000000000000 0.9664589803375031
0.0200000000000000 0.0300000000000000 0.9639444872453601
0.0250000000000000 0.0300000000000000 0.9609487516204667
0.0300000000000000 0.0300000000000000 0.9575735931288072
0.0350000000000000 0.0300000000000000 0.9539022777135355
0.0400000000000000 0.0300000000000000 0.9500000000000000
0.0450000000000000 0.0300000000000000 0.9459167308680402
0.0500000000000000 0.0300000000000000 0.9416904810515470
0.0550000000000000 0.0300000000000000 0.9373501795692917
0.0600000000000000 0.0300000000000000 0.9329179606750063
0.0650000000000000 0.0300000000000000 0.9284108946836183
0.0700000000000000 0.0300000000000000 0.9238422689413609
0.0750000000000000 0.0300000000000000 0.9192225278929824
0.0800000000000000 0.0300000000000000 0.9145599625468247
0.0850000000000000 0.0300000000000000 0.9098612181134003
0.0900000000000000 0.0300000000000000 0.9051316701949486
0.0950000000000000 0.0300000000000000 0.9003757057741436
0.1000000000000000 0.0300000000000000 0.8955969349108945

-0.1000000000000000 0.0350000000000000 0.8940518994979145
-0.0950000000000000 0.0350000000000000 0.8987577163434171
-0.0900000000000000 0.0350000000000000 0.9034339604208601
-0.0850000000000000 0.0350000000000000 0.9080761184457489
-0.0800000000000000 0.0350000000000000 0.9126787540171351
-0.0750000000000000 0.0350000000000000 0.9172352732137657
-0.0700000000000000 0.0350000000000000 0.9217376207875073
-0.0650000000000000 0.0350000000000000 0.9261758846988331
-0.0600000000000000 0.0350000000000000 0.9305377800527510
-0.0550000000000000 0.0350000000000000 0.9348079759479735
-0.0500000000000000 0.0350000000000000 0.9389672219213315
-0.0450000000000000 0.0350000000000000 0.9429912287450430
-0.0400000000000000 0.0350000000000000 0.9468492709363268
-0.0350000000000000 0.0350000000000000 0.9505025253169417
-0.0300000000000000 0.0350000000000000 0.9539022777135355
-0.0250000000000000 0.0350000000000000 0.9569883736647868
-0.0200000000000000 0.0350000000000000 0.9596887112585073
-0.0150000000000000 0.0350000000000000 0.9619211344706805
-0.0100000000000000 0.0350000000000000 0.9635994505535974
-0.0050000000000000 0.0350000000000000 0.9646446609406726
0.0000000000000000 0.0350000000000000 0.9650000000000000
0.0050000000000000 0.0350000000000000 0.9646446609406726
0.0100000000000000 0.0350000000000000 0.9635994505535974
0.0150000000000000 0.0350000000000000 0.9619211344706805
0.0200000000000000 0.0350000000000000 0.9596887112585073
0.0250000000000000 0.0350000000000000 0.9569883736647868
0.0300000000000000 0.0350000000000000 0.9539022777135355
0.0350000000000000 0.0350000000000000 0.9505025253169417
0.0400000000000000 0.0350000000000000 0.9468492709363268
0.0450000000000000 0.0350000000000000 0.9429912287450430
0.0500000000000000 0.0350000000000000 0.9389672219213315
0.0550000000000000 0.0350000000000000 0.9348079759479735
0.0600000000000000 0.0350000000000000 0.9305377800527510
0.0650000000000000 0.0350000000000000 0.9261758846988331
0.0700000000000000 0.0350000000000000 0.9217376207875073
0.0750000000000000 0.0350000000000000 0.9172352732137657
0.0800000000000000 0.0350000000000000 0.9126787540171351
0.0850000000000000 0.0350000000000000 0.9080761184457489
0.0900000000000000 0.0350000000000000 0.9034339604208601
0.0950000000000000 0.0350000000000000 0.8987577163434171
0.1000000000000000 0.0350000000000000 0.8940518994979145

-0.1000000000000000 0.0400000000000000 0.8922967038573099
-0.0950000000000000 0.0400000000000000 0.8969223593595584
-0.0900000000000000 0.0400000000000000 0.9015114219820389
-0.0850000000000000 0.0400000000000000 0.9060585288597203
-0.0800000000000000 0.0400000000000000 0.9105572809000084
-0.0750000000000000 0.0400000000000000 0.9150000000000000
-0.0700000000000000 0.0400000000000000 0.9193774225170145
-0.0650000000000000 0.0400000000000000 0.9236783123876312
-0.0600000000000000 0.0400000000000000 0.9278889744907202
-0.0550000000000000 0.0400000000000000 0.9319926474563228
-0.0500000000000000 0.0400000000000000 0.9359687576256714
-0.0450000000000000 0.0400000000000000 0.9397920271060385
-0.0400000000000000 0.0400000000000000 0.9434314575050762
-0.0350000000000000 0.0400000000000000 0.9468492709363268
-0.0300000000000000 0.0400000000000000 0.9500000000000000
-0.0250000000000000 0.0400000000000000 0.9528300943397170
-0.0200000000000000 0.0400000000000000 0.9552786404500042
-0.0150000000000000 0.0400000000000000 0.9572799812734123
-0.0100000000000000 0.0400000000000000 0.9587689437438234
-0.0050000000000000 0.0400000000000000 0.9596887112585073
0.0000000000000000 0.0400000000000000 0.9600000000000000
0.0050000000000000 0.0400000000000000 0.9596887112585073
0.0100000000000000 0.0400000000000000 0.9587689437438234
0.0150000000000000 0.0400000000000000 0.9572799812734123
0.0200000000000000 0.0400000000000000 0.9552786404500042
0.0250000000000000 0.0400000000000000 0.9528300943397170
0.0300000000000000 0.0400000000000000 0.9500000000000000
0.0350000000000000 0.0400000000000000 0.9468492709363268
0.0400000000000000 0.0400000000000000 0.9434314575050762
0.0450000000000000 0.0400000000000000 0.9397920271060385
0.0500000000000000 0.0400000000000000 0.9359687576256714
0.0550000000000000 0.0400000000000000 0.9319926474563228
0.0600000000000000 0.0400000000000000 0.9278889744907202
0.0650000000000000 0.0400000000000000 0.9236783123876312
0.0700000000000000 0.0400000000000000 0.9193774225170145
0.0750000000000000 0.0400000000000000 0.9150000000000000
0.0800000000000000 0.0400000000000000 0.9105572809000084
0.0850000000000000 0.0400000000000000 0.9060585288597203
0.0900000000000000 0.0400000000000000 0.9015114219820389
0.0950000000000000 0.0400000000000000 0.8969223593595584
0.1000000000000000 0.0400000000000000 0.8922967038573099

-0.1000000000000000 0.0450000000000000 0.8903414390026935
-0.0950000000000000 0.0450000000000000 0.8948810197918569
-0.0900000000000000 0.0450000000000000 0.8993769410125094
-0.0850000000000000 0.0450000000000000 0.9038230796916433
-0.0800000000000000 0.0450000000000000 0.9082122012465709
-0.0750000000000000 0.0450000000000000 0.9125357215773204
-0.0700000000000000 0.0450000000000000 0.9167834151145338
-0.0650000000000000 0.0450000000000000 0.9209430584957905
-0.0600000000000000 0.0450000000000000 0.9250000000000000
-0.0550000000000000 0.0450000000000000 0.9289366479822405
-0.0500000000000000 0.0450000000000000 0.9327318797646315
-0.0450000000000000 0.0450000000000000 0.9363603896932107
-0.0400000000000000 0.0450000000000000 0.9397920271060385
-0.0350000000000000 0.0450000000000000 0.9429912287450430
-0.0300000000000000 0.0450000000000000 0.9459167308680402
-0.0250000000000000 0.0450000000000000 0.9485218492950650
-0.0200000000000000 0.0450000000000000 0.9507557109910195
-0.0150000000000000 0.0450000000000000 0.9525658350974743
-0.0100000000000000 0.0450000000000000 0.9539022777135355
-0.0050000000000000 0.0450000000000000 0.9547230743093129
0.0000000000000000 0.0450000000000000 0.9550000000000000
0.0050000000000000 0.0450000000000000 0.9547230743093129
0.0100000000000000 0.0450000000000000 0.9539022777135355
0.0150000000000000 0.0450000000000000 0.9525658350974743
0.0200000000000000 0.0450000000000000 0.9507557109910195
0.0250000000000000 0.0450000000000000 0.9485218492950650
0.0300000000000000 0.0450000000000000 0.9459167308680402
0.0350000000000000 0.0450000000000000 0.9429912287450430
0.0400000000000000 0.0450000000000000 0.9397920271060385
0.0450000000000000 0.0450000000000000 0.9363603896932107
0.0500000000000000 0.0450000000000000 0.9327318797646315
0.0550000000000000 0.0450000000000000 0.9289366479822405
0.0600000000000000 0.0450000000000000 0.9250000000000000
0.0650000000000000 0.0450000000000000 0.9209430584957905
0.0700000000000000 0.0450000000000000 0.9167834151145338
0.0750000000000000 0.0450000000000000 0.9125357215773204
0.0800000000000000 0.0450000000000000 0.9082122012465709
0.0850000000000000 0.0450000000000000 0.9038230796916433
0.0900000000000000 0.0450000000000000 0.8993769410125094
0.0950000000000000 0.0450000000000000 0.8948810197918569
0.1000000000000000 0.0450000000000000 0.8903414390026935

-0.1000000000000000 0.0500000000000000 0.8881966011250105
-0.0950000000000000 0.0500000000000000 0.8926454472320806
-0.0900000000000000 0.0500000000000000 0.8970436985901300
-0.0850000000000000 0.0500000000000000 0.9013845853834199
-0.0800000000000000 0.0500000000000000 0.9056601886794340
-0.0750000000000000 0.0500000000000000 0.9098612181134003
-0.0700000000000000 0.0500000000000000 0.9139767473295737
-0.0650000000000000 0.0500000000000000 0.9179939026657163
-0.0600000000000000 0.0500000000000000 0.9218975032409334
-0.0550000000000000 0.0500000000000000 0.9256696562634075
-0.0500000000000000 0.0500000000000000 0.9292893218813453
-0.0450000000000000 0.0500000000000000 0.9327318797646315
-0.0400000000000000 0.0500000000000000 0.9359687576256714
-0.0350000000000000 0.0500000000000000 0.9389672219213315
-0.0300000000000000 0.0500000000000000 0.9416904810515470
-0.0250000000000000 0.0500000000000000 0.9440983005625052
-0.0200000000000000 0.0500000000000000 0.9461483519286550
-0.0150000000000000 0.0500000000000000 0.9477984674554473
-0.0100000000000000 0.0500000000000000 0.9490098048640722
-0.0050000000000000 0.0500000000000000 0.9497506218943955
0.0000000000000000 0.0500000000000000 0.9500000000000000
0.0050000000000000 0.0500000000000000 0.9497506218943955
0.0100000000000000 0.0500000000000000 0.9490098048640722
0.0150000000000000 0.0500000000000000 0.9477984674554473
0.0200000000000000 0.0500000000000000 0.9461483519286550
0.0250000000000000 0.0500000000000000 0.9440983005625052
0.0300000000000000 0.0500000000000000 0.9416904810515470
0.0350000000000000 0.0500000000000000 0.9389672219213315
0.0400000000000000 0.0500000000000000 0.9359687576256714
0.0450000000000000 0.0500000000000000 0.9327318797646315
0.0500000000000000 0.0500000000000000 0.9292893218813453
0.0550000000000000 0.0500000000000000 0.9256696562634075
0.0600000000000000 0.0500000000000000 0.9218975032409334
0.0650000000000000 0.0500000000000000 0.9179939026657163
0.0700000000000000 0.0500000000000000 0.9139767473295737
0.0750000000000000 0.0500000000000000 0.9098612181134003
0.0800000000000000 0.0500000000000000 0.9056601886794340
0.0850000000000000 0.0500000000000000 0.9013845853834199
0.0900000000000000 0.0500000000000000 0.8970436985901300
0.0950000000000000 0.0500000000000000 0.8926454472320806
0.1000000000000000 0.0500000000000000 0.8881966011250105

-0.1000000000000000 0.0550000000000000 0.8858728778948667
-0.0950000000000000 0.0550000000000000 0.8902275079994992
-0.0900000000000000 0.0550000000000000 0.8945248844513550
-0.0850000000000000 0.0550000000000000 0.8987577163434171
-0.0800000000000000 0.0550000000000000 0.9029175608052620
-0.0750000000000000 0.0550000000000000 0.9069946238113086
-0.0700000000000000 0.0550000000000000 0.9109775309261757
-0.0650000000000000 0.0550000000000000 0.9148530681703679
-0.0600000000000000 0.0550000000000000 0.9186058970195015
-0.0550000000000000 0.0550000000000000 0.9222182540694798
-0.0500000000000000 0.0550000000000000 0.9256696562634075
-0.0450000000000000 0.0550000000000000 0.9289366479822405
-0.0400000000000000 0.0550000000000000 0.9319926474563228
-0.0350000000000000 0.0550000000000000 0.9348079759479735
-0.0300000000000000 0.0550000000000000 0.9373501795692917
-0.0250000000000000 0.0550000000000000 0.9395847701320271
-0.0200000000000000 0.0550000000000000 0.9414765004464019
-0.0150000000000000 0.0550000000000000 0.9429912287450430
-0.0100000000000000 0.0550000000000000 0.9440983005625052
-0.0050000000000000 0.0550000000000000 0.9447731949140636
0.0000000000000000 0.0550000000000000 0.9450000000000000
0.0050000000000000 0.0550000000000000 0.9447731949140636
0.0100000000000000 0.0550000000000000 0.9440983005625052
0.0150000000000000 0.0550000000000000 0.9429912287450430
0.0200000000000000 0.0550000000000000 0.9414765004464019
0.0250000000000000 0.0550000000000000 0.9395847701320271
0.0300000000000000 0.0550000000000000 0.9373501795692917
0.0350000000000000 0.0550000000000000 0.9348079759479735
0.0400000000000000 0.0550000000000000 0.9319926474563228
0.0450000000000000 0.0550000000000000 0.9289366479822405
0.0500000000000000 0.0550000000000000 0.9256696562634075
0.0550000000000000 0.0550000000000000 0.9222182540694798
0.0600000000000000 0.0550000000000000 0.9186058970195015
0.0650000000000000 0.0550000000000000 0.9148530681703679
0.0700000000000000 0.0550000000000000 0.9109775309261757
0.0750000000000000 0.0550000000000000 0.9069946238113086
0.0800000000000000 0.0550000000000000 0.9029175608052620
0.0850000000000000 0.0550000000000000 0.8987577163434171
0.0900000000000000 0.0550000000000000 0.8945248844513550
0.0950000000000000 0.0550000000000000 0.8902275079994992
0.1000000000000000 0.0550000000000000 0.8858728778948667

-0.1000000000000000 0.0600000000000000 0.8833809621030940
-0.0950000000000000 0.0600000000000000 0.8876389747287788
-0.0900000000000000 0.0600000000000000 0.8918334617360804
-0.0850000000000000 0.0600000000000000 0.8959567397665760
-0.0800000000000000 0.0600000000000000 0.9000000000000000
-0.0750000000000000 0.0600000000000000 0.9039531364385073
-0.0700000000000000 0.0600000000000000 0.9078045554270712
-0.0650000000000000 0.0600000000000000 0.9115409699352294
-0.0600000000000000 0.0600000000000000 0.9151471862576143
-0.0550000000000000 0.0600000000000000 0.9186058970195015
-0.0500000000000000 0.0600000000000000 0.9218975032409334
-0.0450000000000000 0.0600000000000000 0.9250000000000000
-0.0400000000000000 0.0600000000000000 0.9278889744907202
-0.0350000000000000 0.0600000000000000 0.9305377800527510
-0.0300000000000000 0.0600000000000000 0.9329179606750063
-0.0250000000000000 0.0600000000000000 0.9349999999999999
-0.0200000000000000 0.0600000000000000 0.9367544467966324
-0.0150000000000000 0.0600000000000000 0.9381534156157351
-0.0100000000000000 0.0600000000000000 0.9391723746970178
-0.0050000000000000 0.0600000000000000 0.9397920271060385
0.0000000000000000 0.0600000000000000 0.9399999999999999
0.0050000000000000 0.0600000000000000 0.9397920271060385
0.0100000000000000 0.0600000000000000 0.9391723746970178
0.0150000000000000 0.0600000000000000 0.9381534156157351
0.0200000000000000 0.0600000000000000 0.9367544467966324
0.0250000000000000 0.0600000000000000 0.9349999999999999
0.0300000000000000 0.0600000000000000 0.9329179606750063
0.0350000000000000 0.0600000000000000 0.9305377800527510
0.0400000000000000 0.0600000000000000 0.9278889744907202
0.0450000000000000 0.0600000000000000 0.9250000000000000
0.0500000000000000 0.0600000000000000 0.9218975032409334
0.0550000000000000 0.0600000000000000 0.9186058970195015
0.0600000000000000 0.0600000000000000 0.9151471862576143
0.0650000000000000 0.0600000000000000 0.9115409699352294
0.0700000000000000 0.0600000000000000 0.9078045554270712
0.0750000000000000 0.0600000000000000 0.9039531364385073
0.0800000000000000 0.0600000000000000 0.9000000000000000
0.0850000000000000 0.0600000000000000 0.8959567397665760
0.0900000000000000 0.0600000000000000 0.8918334617360804
0.0950000000000000 0.0600000000000000 0.8876389747287788
0.1000000000000000 0.0600000000000000 0.8833809621030940

-0.1000000000000000 0.0650000000000000 0.8807313955812344
-0.0950000000000000 0.0650000000000000 0.8848913556677866
-0.0900000000000000 0.0650000000000000 0.8889819834441274
-0.0850000000000000 0.0650000000000000 0.8929953272048365
-0.0800000000000000 0.0650000000000000 0.8969223593595584
-0.0750000000000000 0.0650000000000000 0.9007528337936039
-0.0700000000000000 0.0650000000000000 0.9044751341272860
-0.0650000000000000 0.0650000000000000 0.9080761184457489
-0.0600000000000000 0.0650000000000000 0.9115409699352294
-0.0550000000000000 0.0650000000000000 0.9148530681703679
-0.0500000000000000 0.0650000000000000 0.9179939026657163
-0.0450000000000000 0.0650000000000000 0.9209430584957905
-0.0400000000000000 0.0650000000000000 0.9236783123876312
-0.0350000000000000 0.0650000000000000 0.9261758846988331
-0.0300000000000000 0.0650000000000000 0.9284108946836183
-0.0250000000000000 0.0650000000000000 0.9303580586140794
-0.0200000000000000 0.0650000000000000 0.9319926474563228
-0.0150000000000000 0.0650000000000000 0.9332916796793683
-0.0100000000000000 0.0650000000000000 0.9342352678101704
-0.0050000000000000 0.0650000000000000 0.9348079759479735
0.0000000000000000 0.0650000000000000 0.9350000000000001
0.0050000000000000 0.0650000000000000 0.9348079759479735
0.0100000000000000 0.0650000000000000 0.9342352678101704
0.0150000000000000 0.0650000000000000 0.9332916796793683
0.0200000000000000 0.0650000000000000 0.9319926474563228
0.0250000000000000 0.0650000000000000 0.9303580586140794
0.0300000000000000 0.0650000000000000 0.9284108946836183
0.0350000000000000 0.0650000000000000 0.9261758846988331
0.0400000000000000 0.0650000000000000 0.9236783123876312
0.0450000000000000 0.0650000000000000 0.9209430584957905
0.0500000000000000 0.0650000000000000 0.9179939026657163
0.0550000000000000 0.0650000000000000 0.9148530681703679
0.0600000000000000 0.0650000000000000 0.9115409699352294
0.0650000000000000 0.0650000000000000 0.9080761184457489
0.0700000000000000 0.0650000000000000 0.9044751341272860
0.0750000000000000 0.0650000000000000 0.9007528337936039
0.0800000000000000 0.0650000000000000 0.8969223593595584
0.0850000000000000 0.0650000000000000 0.8929953272048365
0.0900000000000000 0.0650000000000000 0.8889819834441274
0.0950000000000000 0.0650000000000000 0.8848913556677866
0.1000000000000000 0.0650000000000000 0.8807313955812344

-0.1000000000000000 0.0700000000000000 0.8779344438426629
-0.0950000000000000 0.0700000000000000 0.8819957627879406
-0.0900000000000000 0.0700000000000000 0.8859824574900862
-0.0850000000000000 0.0700000000000000 0.8898864222722738
-0.0800000000000000 0.0700000000000000 0.8936985418726535
-0.0750000000000000 0.0700000000000000 0.8974085773565841
-0.0700000000000000 0.0700000000000000 0.9010050506338834
-0.0650000000000000 0.0700000000000000 0.9044751341272860
-0.0600000000000000 0.0700000000000000 0.9078045554270712
-0.0550000000000000 0.0700000000000000 0.9109775309261757
-0.0500000000000000 0.0700000000000000 0.9139767473295737
-0.0450000000000000 0.0700000000000000 0.9167834151145338
-0.0400000000000000 0.0700000000000000 0.9193774225170145
-0.0350000000000000 0.0700000000000000 0.9217376207875073
-0.0300000000000000 0.0700000000000000 0.9238422689413609
-0.0250000000000000 0.0700000000000000 0.9256696562634075
-0.0200000000000000 0.0700000000000000 0.9271989011071948
-0.0150000000000000 0.0700000000000000 0.9284108946836183
-0.0100000000000000 0.0700000000000000 0.9292893218813453
-0.0050000000000000 0.0700000000000000 0.9298216557619090
0.0000000000000000 0.0700000000000000 0.9299999999999999
0.0050000000000000 0.0700000000000000 0.9298216557619090
0.0100000000000000 0.0700000000000000 0.9292893218813453
0.0150000000000000 0.0700000000000000 0.9284108946836183
0.0200000000000000 0.0700000000000000 0.9271989011071948
0.0250000000000000 0.0700000000000000 0.9256696562634075
0.0300000000000000 0.0700000000000000 0.9238422689413609
0.0350000000000000 0.0700000000000000 0.9217376207875073
0.0400000000000000 0.0700000000000000 0.9193774225170145
0.0450000000000000 0.0700000000000000 0.9167834151145338
0.0500000000000000 0.0700000000000000 0.9139767473295737
0.0550000000000000 0.0700000000000000 0.9109775309261757
0.0600000000000000 0.0700000000000000 0.9078045554270712
0.0650000000000000 0.0700000000000000 0.9044751341272860
0.0700000000000000 0.0700000000000000 0.9010050506338834
0.0750000000000000 0.0700000000000000 0.8974085773565841
0.0800000000000000 0.0700000000000000 0.8936985418726535
0.0850000000000000 0.0700000000000000 0.8898864222722738
0.0900000000000000 0.0700000000000000 0.8859824574900862
0.0950000000000000 0.0700000000000000 0.8819957627879406
0.1000000000000000 0.0700000000000000 0.8779344438426629

-0.1000000000000000 0.0750000000000000 0.8750000000000000
-0.0950000000000000 0.0750000000000000 0.8789628156308980
-0.0900000000000000 0.0750000000000000 0.8828462548614002
-0.0850000000000000 0.0750000000000000 0.8866421595124536
-0.0800000000000000 0.0750000000000000 0.8903414390026935
-0.0750000000000000 0.0750000000000000 0.8939339828220179
-0.0700000000000000 0.0750000000000000 0.8974085773565841
-0.0650000000000000 0.0750000000000000 0.9007528337936039
-0.0600000000000000 0.0750000000000000 0.9039531364385073
-0.0550000000000000 0.0750000000000000 0.9069946238113086
-0.0500000000000000 0.0750000000000000 0.9098612181134003
-0.0450000000000000 0.0750000000000000 0.9125357215773204
-0.0400000000000000 0.0750000000000000 0.9150000000000000
-0.0350000000000000 0.0750000000000000 0.9172352732137657
-0.0300000000000000 0.0750000000000000 0.9192225278929824
-0.0250000000000000 0.0750000000000000 0.9209430584957905
-0.0200000000000000 0.0750000000000000 0.9223791265186999
-0.0150000000000000 0.0750000000000000 0.9235147072961082
-0.0100000000000000 0.0750000000000000 0.9243362702478922
-0.0050000000000000 0.0750000000000000 0.9248335181081354
0.0000000000000000 0.0750000000000000 0.9250000000000000
0.0050000000000000 0.0750000000000000 0.9248335181081354
0.0100000000000000 0.0750000000000000 0.9243362702478922
0.0150000000000000 0.0750000000000000 0.9235147072961082
0.0200000000000000 0.0750000000000000 0.9223791265186999
0.0250000000000000 0.0750000000000000 0.9209430584957905
0.0300000000000000 0.0750000000000000 0.9192225278929824
0.0350000000000000 0.0750000000000000 0.9172352732137657
0.0400000000000000 0.0750000000000000 0.9150000000000000
0.0450000000000000 0.0750000000000000 0.9125357215773204
0.0500000000000000 0.0750000000000000 0.9098612181134003
0.0550000000000000 0.0750000000000000 0.9069946238113086
0.0600000000000000 0.0750000000000000 0.9039531364385073
0.0650000000000000 0.0750000000000000 0.9007528337936039
0.0700000000000000 0.0750000000000000 0.8974085773565841
0.0750000000000000 0.0750000000000000 0.8939339828220179
0.0800000000000000 0.0750000000000000 0.8903414390026935
0.0850000000000000 0.0750000000000000 0.8866421595124536
0.0900000000000000 0.0750000000000000 0.8828462548614002
0.0950000000000000 0.0750000000000000 0.8789628156308980
0.1000000000000000 0.0750000000000000 0.8750000000000000

-0.1000000000000000 0.0800000000000000 0.8719375152513430
-0.0950000000000000 0.0800000000000000 0.8758025765162578
-0.0900000000000000 0.0800000000000000 0.8795840542120771
-0.0850000000000000 0.0800000000000000 0.8832738247007125
-0.0800000000000000 0.0800000000000000 0.8868629150101524
-0.0750000000000000 0.0800000000000000 0.8903414390026935
-0.0700000000000000 0.0800000000000000 0.8936985418726535
-0.0650000000000000 0.0800000000000000 0.8969223593595584
-0.0600000000000000 0.0800000000000000 0.9000000000000000
-0.0550000000000000 0.0800000000000000 0.9029175608052620
-0.0500000000000000 0.0800000000000000 0.9056601886794340
-0.0450000000000000 0.0800000000000000 0.9082122012465709
-0.0400000000000000 0.0800000000000000 0.9105572809000084
-0.0350000000000000 0.0800000000000000 0.9126787540171351
-0.0300000000000000 0.0800000000000000 0.9145599625468247
-0.0250000000000000 0.0800000000000000 0.9161847269287989
-0.0200000000000000 0.0800000000000000 0.9175378874876468
-0.0150000000000000 0.0800000000000000 0.9186058970195015
-0.0100000000000000 0.0800000000000000 0.9193774225170145
-0.0050000000000000 0.0800000000000000 0.9198439022905930
0.0000000000000000 0.0800000000000000 0.9200000000000000
0.0050000000000000 0.0800000000000000 0.9198439022905930
0.0100000000000000 0.0800000000000000 0.9193774225170145
0.0150000000000000 0.0800000000000000 0.9186058970195015
0.0200000000000000 0.0800000000000000 0.9175378874876468
0.0250000000000000 0.0800000000000000 0.9161847269287989
0.0300000000000000 0.0800000000000000 0.9145599625468247
0.0350000000000000 0.0800000000000000 0.9126787540171351
0.0400000000000000 0.0800000000000000 0.9105572809000084
0.0450000000000000 0.0800000000000000 0.9082122012465709
0.0500000000000000 0.0800000000000000 0.9056601886794340
0.0550000000000000 0.0800000000000000 0.9029175608052620
0.0600000000000000 0.0800000000000000 0.9000000000000000
0.0650000000000000 0.0800000000000000 0.8969223593595584
0.0700000000000000 0.0800000000000000 0.8936985418726535
0.0750000000000000 0.0800000000000000 0.8903414390026935
0.0800000000000000 0.0800000000000000 0.8868629150101524
0.0850000000000000 0.0800000000000000 0.8832738247007125
0.0900000000000000 0.0800000000000000 0.8795840542120771
0.0950000000000000 0.0800000000000000 0.8758025765162578
0.1000000000000000 0.0800000000000000 0.8719375152513430

-0.1000000000000000 0.0850000000000000 0.8687559525159331
-0.0950000000000000 0.0850000000000000 0.8725245121601803
-0.0900000000000000 0.0850000000000000 0.8762058159686005
-0.0850000000000000 0.0850000000000000 0.8797918471982868
-0.0800000000000000 0.0850000000000000 0.8832738247007125
-0.0750000000000000 0.0850000000000000 0.8866421595124536
-0.0700000000000000 0.0850000000000000 0.8898864222722738
-0.0650000000000000 0.0850000000000000 0.8929953272048365
-0.0600000000000000 0.0850000000000000 0.8959567397665760
-0.0550000000000000 0.0850000000000000 0.8987577163434171
-0.0500000000000000 0.0850000000000000 0.9013845853834199
-0.0450000000000000 0.0850000000000000 0.9038230796916433
-0.0400000000000000 0.0850000000000000 0.9060585288597203
-0.0350000000000000 0.0850000000000000 0.9080761184457489
-0.0300000000000000 0.0850000000000000 0.9098612181134003
-0.0250000000000000 0.0850000000000000 0.9113997742666532
-0.0200000000000000 0.0850000000000000 0.9126787540171351
-0.0150000000000000 0.0850000000000000 0.9136866174918397
-0.0100000000000000 0.0850000000000000 0.9144137861568815
-0.0050000000000000 0.0850000000000000 0.9148530681703679
0.0000000000000000 0.0850000000000000 0.9150000000000000
0.0050000000000000 0.0850000000000000 0.9148530681703679
0.0100000000000000 0.0850000000000000 0.9144137861568815
0.0150000000000000 0.0850000000000000 0.9136866174918397
0.0200000000000000 0.0850000000000000 0.9126787540171351
0.0250000000000000 0.0850000000000000 0.9113997742666532
0.0300000000000000 0.0850000000000000 0.9098612181134003
0.0350000000000000 0.0850000000000000 0.9080761184457489
0.0400000000000000 0.0850000000000000 0.9060585288597203
0.0450000000000000 0.0850000000000000 0.9038230796916433
0.0500000000000000 0.0850000000000000 0.9013845853834199
0.0550000000000000 0.0850000000000000 0.8987577163434171
0.0600000000000000 0.0850000000000000 0.8959567397665760
0.0650000000000000 0.0850000000000000 0.8929953272048365
0.0700000000000000 0.0850000000000000 0.8898864222722738
0.0750000000000000 0.0850000000000000 0.8866421595124536
0.0800000000000000 0.0850000000000000 0.8832738247007125
0.0850000000000000 0.0850000000000000 0.8797918471982868
0.0900000000000000 0.0850000000000000 0.8762058159686005
0.0950000000000000 0.0850000000000000 0.8725245121601803
0.1000000000000000 0.0850000000000000 0.8687559525159331

-0.1000000000000000 0.0900000000000000 0.8654637595292629
-0.0950000000000000 0.0900000000000000 0.8691374767169759
-0.0900000000000000 0.0900000000000000 0.8727207793864215
-0.0850000000000000 0.0900000000000000 0.8762058159686005
-0.0800000000000000 0.0900000000000000 0.8795840542120771
-0.0750000000000000 0.0900000000000000 0.8828462548614002
-0.0700000000000000 0.0900000000000000 0.8859824574900862
-0.0650000000000000 0.0900000000000000 0.8889819834441274
-0.0600000000000000 0.0900000000000000 0.8918334617360804
-0.0550000000000000 0.0900000000000000 0.8945248844513550
-0.0500000000000000 0.0900000000000000 0.8970436985901300
-0.0450000000000000 0.0900000000000000 0.8993769410125094
-0.0400000000000000 0.0900000000000000 0.9015114219820389
-0.0350000000000000 0.0900000000000000 0.9034339604208601
-0.0300000000000000 0.0900000000000000 0.9051316701949486
-0.0250000000000000 0.0900000000000000 0.9065922915386530
-0.0200000000000000 0.0900000000000000 0.9078045554270712
-0.0150000000000000 0.0900000000000000 0.9087585620455267
-0.0100000000000000 0.0900000000000000 0.9094461486186258
-0.0050000000000000 0.0900000000000000 0.9098612181134003
0.0000000000000000 0.0900000000000000 0.9100000000000000
0.0050000000000000 0.0900000000000000 0.9098612181134003
0.0100000000000000 0.0900000000000000 0.9094461486186258
0.0150000000000000 0.0900000000000000 0.9087585620455267
0.0200000000000000 0.0900000000000000 0.9078045554270712
0.0250000000000000 0.0900000000000000 0.9065922915386530
0.0300000000000000 0.0900000000000000 0.9051316701949486
0.0350000000000000 0.0900000000000000 0.9034339604208601
0.0400000000000000 0.0900000000000000 0.9015114219820389
0.0450000000000000 0.0900000000000000 0.8993769410125094
0.0500000000000000 0.0900000000000000 0.8970436985901300
0.0550000000000000 0.0900000000000000 0.8945248844513550
0.0600000000000000 0.0900000000000000 0.8918334617360804
0.0650000000000000 0.0900000000000000 0.8889819834441274
0.0700000000000000 0.0900000000000000 0.8859824574900862
0.0750000000000000 0.0900000000000000 0.8828462548614002
0.0800000000000000 0.0900000000000000 0.8795840542120771
0.0850000000000000 0.0900000000000000 0.8762058159686005
0.0900000000000000 0.0900000000000000 0.8727207793864215
0.0950000000000000 0.0900000000000000 0.8691374767169759
0.1000000000000000 0.0900000000000000 0.8654637595292629

-0.1000000000000000 0.0950000000000000 0.8620688577586628
-0.0950000000000000 0.0950000000000000 0.8656497115745559
-0.0900000000000000 0.0950000000000000 0.8691374767169759
-0.0850000000000000 0.0950000000000000 0.8725245121601803
-0.0800000000000000 0.0950000000000000 0.8758025765162578
-0.0750000000000000 0.0950000000000000 0.8789628156308980
-0.0700000000000000 0.0950000000000000 0.8819957627879406
-0.0650000000000000 0.0950000000000000 0.8848913556677866
-0.0600000000000000 0.0950000000000000 0.8876389747287788
-0.0550000000000000 0.0950000000000000 0.8902275079994992
-0.0500000000000000 0.0950000000000000 0.8926454472320806
-0.0450000000000000 0.0950000000000000 0.8948810197918569
-0.0400000000000000 0.0950000000000000 0.8969223593595584
-0.0350000000000000 0.0950000000000000 0.8987577163434171
-0.0300000000000000 0.0950000000000000 0.9003757057741436
-0.0250000000000000 0.0950000000000000 0.9017655864780575
-0.0200000000000000 0.0950000000000000 0.9029175608052620
-0.0150000000000000 0.0950000000000000 0.9038230796916433
-0.0100000000000000 0.0950000000000000 0.9044751341272860
-0.0050000000000000 0.0950000000000000 0.9048685120477977
0.0000000000000000 0.0950000000000000 0.9050000000000000
0.0050000000000000 0.0950000000000000 0.9048685120477977
0.0100000000000000 0.0950000000000000 0.9044751341272860
0.0150000000000000 0.0950000000000000 0.9038230796916433
0.0200000000000000 0.0950000000000000 0.9029175608052620
0.0250000000000000 0.0950000000000000 0.9017655864780575
0.0300000000000000 0.0950000000000000 0.9003757057741436
0.0350000000000000 0.0950000000000000 0.8987577163434171
0.0400000000000000 0.0950000000000000 0.8969223593595584
0.0450000000000000 0.0950000000000000 0.8948810197918569
0.0500000000000000 0.0950000000000000 0.8926454472320806
0.0550000000000000 0.0950000000000000 0.8902275079994992
0.0600000000000000 0.0950000000000000 0.8876389747287788
0.0650000000000000 0.0950000000000000 0.8848913556677866
0.0700000000000000 0.0950000000000000 0.8819957627879406
0.0750000000000000 0.0950000000000000 0.8789628156308980
0.0800000000000000 0.0950000000000000 0.8758025765162578
0.0850000000000000 0.0950000000000000 0.8725245121601803
0.0900000000000000 0.0950000000000000 0.8691374767169759
0.0950000000000000 0.0950000000000000 0.8656497115745559
0.1000000000000000 0.0950000000000000 0.8620688577586628

-0.1000000000000000 0.1000000000000000 0.8585786437626904
-0.0950000000000000 0.1000000000000000 0.8620688577586628
-0.0900000000000000 0.1000000000000000 0.8654637595292629
-0.0850000000000000 0.1000000000000000 0.8687559525159331
-0.0800000000000000 0.1000000000000000 0.8719375152513430
-0.0750000000000000 0.1000000000000000 0.8750000000000000
-0.0700000000000000 0.1000000000000000 0.8779344438426629
-0.0650000000000000 0.1000000000000000 0.8807313955812344
-0.0600000000000000 0.1000000000000000 0.8833809621030940
-0.0550000000000000 0.1000000000000000 0.8858728778948667
-0.0500000000000000 0.1000000000000000 0.8881966011250105
-0.0450000000000000 0.1000000000000000 0.8903414390026935
-0.0400000000000000 0.1000000000000000 0.8922967038573099
-0.0350000000000000 0.1000000000000000 0.8940518994979145
-0.0300000000000000 0.1000000000000000 0.8955969349108945
-0.0250000000000000 0.1000000000000000 0.8969223593595584
-0.0200000000000000 0.1000000000000000 0.8980196097281443
-0.0150000000000000 0.1000000000000000 0.8988812579192166
-0.0100000000000000 0.1000000000000000 0.8995012437887910
-0.0050000000000000 0.1000000000000000 0.8998750780274960
0.0000000000000000 0.1000000000000000 0.9000000000000000
0.0050000000000000 0.1000000000000000 0.8998750780274960
0.0100000000000000 0.1000000000000000 0.8995012437887910
0.0150000000000000 0.1000000000000000 0.8988812579192166
0.0200000000000000 0.1000000000000000 0.8980196097281443
0.0250000000000000 0.1000000000000000 0.8969223593595584
0.0300000000000000 0.1000000000000000 0.8955969349108945
0.0350000000000000 0.1000000000000000 0.8940518994979145
0.0400000000000000 0.1000000000000000 0.8922967038573099
0.0450000000000000 0.1000000000000000 0.8903414390026935
0.0500000000000000 0.1000000000000000 0.8881966011250105
0.0550000000000000 0.1000000000000000 0.8858728778948667
0.0600000000000000 0.1000000000000000 0.8833809621030940
0.0650000000000000 0.1000000000000000 0.8807313955812344
0.0700000000000000 0.1000000000000000 0.8779344438426629
0.0750000000000000 0.1000000000000000 0.8750000000000000
0.0800000000000000 0.1000000000000000 0.8719375152513430
0.0850000000000000 0.1000000000000000 0.8687559525159331
0.0900000000000000 0.1000000000000000 0.8654637595292629
0.0950000000000000 0.1000000000000000 0.8620688577586628
0.1000000000000000 0.1000000000000000 0.8585786437626904



==> cone2.txt <==
-0.1000000000000000 -0.1000000000000000 0.8585786045458844
-0.0950000000000000 -0.1000000000000000 0.8620688021618422
-0.0900000000000000 -0.1000000000000000 0.8654636814585380
-0.0850000000000000 -0.1000000000000000 0.8687558440069433
-0.0800000000000000 -0.1000000000000000 0.8719373660961387
-0.0750000000000000 -0.1000000000000000 0.8749997974000415
-0.0700000000000000 -0.1000000000000000 0.8779341721491745
-0.0650000000000000 -0.1000000000000000 0.8807310362065128
-0.0600000000000000 -0.1000000000000000 0.8833804937056351
-0.0550000000000000 -0.1000000000000000 0.8858722769503530
-0.0500000000000000 -0.1000000000000000 0.8881958429853617
-0.0450000000000000 -0.1000000000000000 0.8903404995072814
-0.0400000000000000 -0.1000000000000000 0.8922955614877294
-0.0350000000000000 -0.1000000000000000 0.8940505379611556
-0.0300000000000000 -0.1000000000000000 0.8955953459075872
-0.0250000000000000 -0.1000000000000000 0.8969205451698684
-0.0200000000000000 -0.1000000000000000 0.8980175851645953
-0.0150000000000000 -0.1000000000000000 0.8988790511921046
-0.0100000000000000 -0.1000000000000000 0.8994988959330034
-0.0050000000000000 -0.1000000000000000 0.8998726407497561
0.0000000000000000 -0.1000000000000000 0.8999975320878614
0.0050000000000000 -0.1000000000000000 0.8998726407497561
0.0100000000000000 -0.1000000000000000 0.8994988959330034
0.0150000000000000 -0.1000000000000000 0.8988790511921046
0.0200000000000000 -0.1000000000000000 0.8980175851645953
0.0250000000000000 -0.1000000000000000 0.8969205451698684
0.0300000000000000 -0.1000000000000000 0.8955953459075872
0.0350000000000000 -0.1000000000000000 0.8940505379611556
0.0400000000000000 -0.1000000000000000 0.8922955614877294
0.0450000000000000 -0.1000000000000000 0.8903404995072814
0.0500000000000000 -0.1000000000000000 0.8881958429853617
0.0550000000000000 -0.1000000000000000 0.8858722769503530
0.0600000000000000 -0.1000000000000000 0.8833804937056351
0.0650000000000000 -0.1000000000000000 0.8807310362065128
0.0700000000000000 -0.1000000000000000 0.8779341721491745
0.0750000000000000 -0.1000000000000000 0.8749997974000415
0.0800000000000000 -0.1000000000000000 0.8719373660961387
0.0850000000000000 -0.1000000000000000 0.8687558440069433
0.0900000000000000 -0.1000000000000000 0.8654636814585380
0.0950000000000000 -0.1000000000000000 0.8620688021618422
0.1000000000000000 -0.1000000000000000 0.8585786045458844

-0.1000000000000000 -0.0950000000000000 0.8620688021618422
-0.0950000000000000 -0.0950000000000000 0.8656496320385136
-0.0900000000000000 -0.0950000000000000 0.8691373639881406
-0.0850000000000000 -0.0950000000000000 0.8725243539876069
-0.0800000000000000 -0.0950000000000000 0.8758023569859610
-0.0750000000000000 -0.0950000000000000 0.8789625145104459
-0.0700000000000000 -0.0950000000000000 0.8819953549784626
-0.0650000000000000 -0.0950000000000000 0.8848908109036070
-0.0600000000000000 -0.0950000000000000 0.8876382577065239
-0.0550000000000000 -0.0950000000000000 0.8902265791466482
-0.0500000000000000 -0.0950000000000000 0.8926442643225209
-0.0450000000000000 -0.0950000000000000 0.8948795405634953
-0.0400000000000000 -0.0950000000000000 0.8969205451698684
-0.0350000000000000 -0.0950000000000000 0.8987555367080970
-0.0300000000000000 -0.0950000000000000 0.9003731433885976
-0.0250000000000000 -0.0950000000000000 0.9017626420666380
-0.0200000000000000 -0.0950000000000000 0.9029142569514276
-0.0150000000000000 -0.0950000000000000 0.9038194627569078
-0.0100000000000000 -0.0950000000000000 0.9044712735335336
-0.0050000000000000 -0.0950000000000000 0.9048644965891841
0.0000000000000000 -0.0950000000000000 0.9049959314043776
0.0050000000000000 -0.0950000000000000 0.9048644965891841
0.0100000000000000 -0.0950000000000000 0.9044712735335336
0.0150000000000000 -0.0950000000000000 0.9038194627569078
0.0200000000000000 -0.0950000000000000 0.9029142569514276
0.0250000000000000 -0.0950000000000000 0.9017626420666380
0.0300000000000000 -0.0950000000000000 0.9003731433885976
0.0350000000000000 -0.0950000000000000 0.8987555367080970
0.0400000000000000 -0.0950000000000000 0.8969205451698684
0.0450000000000000 -0.0950000000000000 0.8948795405634953
0.0500000000000000 -0.0950000000000000 0.8926442643225209
0.0550000000000000 -0.0950000000000000 0.8902265791466482
0.0600000000000000 -0.0950000000000000 0.8876382577065239
0.0650000000000000 -0.0950000000000000 0.8848908109036070
0.0700000000000000 -0.0950000000000000 0.8819953549784626
0.0750000000000000 -0.0950000000000000 0.8789625145104459
0.0800000000000000 -0.0950000000000000 0.8758023569859610
0.0850000000000000 -0.0950000000000000 0.8725243539876069
0.0900000000000000 -0.0950000000000000 0.8691373639881406
0.0950000000000000 -0.0950000000000000 0.8656496320385136
0.1000000000000000 -0.0950000000000000 0.8620688021618422

-0.1000000000000000 -0.0900000000000000 0.8654636814585380
-0.0950000000000000 -0.0900000000000000 0.8691373639881406
-0.0900000000000000 -0.0900000000000000 0.8727206180787973
-0.0850000000000000 -0.0900000000000000 0.8762055874051685
-0.0800000000000000 -0.0900000000000000 0.8795837337918591
-0.0750000000000000 -0.0900000000000000 0.8828458108511629
-0.0700000000000000 -0.0900000000000000 0.8859818499244225
-0.0650000000000000 -0.0900000000000000 0.8889811633632664
-0.0600000000000000 -0.0900000000000000 0.8918323710762271
-0.0550000000000000 -0.0900000000000000 0.8945234569730666
-0.0500000000000000 -0.0900000000000000 0.8970418622550024
-0.0450000000000000 -0.0900000000000000 0.8993746221574496
-0.0400000000000000 -0.0900000000000000 0.9015085514541845
-0.0350000000000000 -0.0900000000000000 0.9034304815025466
-0.0300000000000000 -0.0900000000000000 0.9051275476841699
-0.0250000000000000 -0.0900000000000000 0.9065875208326345
-0.0200000000000000 -0.0900000000000000 0.9077991700246474
-0.0150000000000000 -0.0900000000000000 0.9087526377156742
-0.0100000000000000 -0.0900000000000000 0.9094398027335706
-0.0050000000000000 -0.0900000000000000 0.9098546033700721
0.0000000000000000 -0.0900000000000000 0.9099932928449416
0.0050000000000000 -0.0900000000000000 0.9098546033700721
0.0100000000000000 -0.0900000000000000 0.9094398027335706
0.0150000000000000 -0.0900000000000000 0.9087526377156742
0.0200000000000000 -0.0900000000000000 0.9077991700246474
0.0250000000000000 -0.0900000000000000 0.9065875208326345
0.0300000000000000 -0.0900000000000000 0.9051275476841699
0.0350000000000000 -0.0900000000000000 0.9034304815025466
0.0400000000000000 -0.0900000000000000 0.9015085514541845
0.0450000000000000 -0.0900000000000000 0.8993746221574496
0.0500000000000000 -0.0900000000000000 0.8970418622550024
0.0550000000000000 -0.0900000000000000 0.8945234569730666
0.0600000000000000 -0.0900000000000000 0.8918323710762271
0.0650000000000000 -0.0900000000000000 0.8889811633632664
0.0700000000000000 -0.0900000000000000 0.8859818499244225
0.0750000000000000 -0.0900000000000000 0.8828458108511629
0.0800000000000000 -0.0900000000000000 0.8795837337918591
0.0850000000000000 -0.0900000000000000 0.8762055874051685
0.0900000000000000 -0.0900000000000000 0.8727206180787973
0.0950000000000000 -0.0900000000000000 0.8691373639881406
0.1000000000000000 -0.0900000000000000 0.8654636814585380

-0.1000000000000000 -0.0850000000000000 0.8687558440069433
-0.0950000000000000 -0.0850000000000000 0.8725243539876069
-0.0900000000000000 -0.0850000000000000 0.8762055874051685
-0.0850000000000000 -0.0850000000000000 0.8797915200504069
-0.0800000000000000 -0.0850000000000000 0.8832733612946478
-0.0750000000000000 -0.0850000000000000 0.8866415105151717
-0.0700000000000000 -0.0850000000000000 0.8898855245657441
-0.0650000000000000 -0.0850000000000000 0.8929941021774918
-0.0600000000000000 -0.0850000000000000 0.8959550925536219
-0.0550000000000000 -0.0850000000000000 0.8987555367080970
-0.0500000000000000 -0.0850000000000000 0.9013817510296593
-0.0450000000000000 -0.0850000000000000 0.9038194627569078
-0.0400000000000000 -0.0850000000000000 0.9060540060672971
-0.0350000000000000 -0.0850000000000000 0.9080705848300763
-0.0300000000000000 -0.0850000000000000 0.9098546033700721
-0.0250000000000000 -0.0850000000000000 0.9113920597383923
-0.0200000000000000 -0.0850000000000000 0.9126699873714029
-0.0150000000000000 -0.0850000000000000 0.9136769216483310
-0.0100000000000000 -0.0850000000000000 0.9144033593499755
-0.0050000000000000 -0.0850000000000000 0.9148421733611311
0.0000000000000000 -0.0850000000000000 0.9149889440125992
0.0050000000000000 -0.0850000000000000 0.9148421733611311
0.0100000000000000 -0.0850000000000000 0.9144033593499755
0.0150000000000000 -0.0850000000000000 0.9136769216483310
0.0200000000000000 -0.0850000000000000 0.9126699873714029
0.0250000000000000 -0.0850000000000000 0.9113920597383923
0.0300000000000000 -0.0850000000000000 0.9098546033700721
0.0350000000000000 -0.0850000000000000 0.9080705848300763
0.0400000000000000 -0.0850000000000000 0.9060540060672971
0.0450000000000000 -0.0850000000000000 0.9038194627569078
0.0500000000000000 -0.0850000000000000 0.9013817510296593
0.0550000000000000 -0.0850000000000000 0.8987555367080970
0.0600000000000000 -0.0850000000000000 0.8959550925536219
0.0650000000000000 -0.0850000000000000 0.8929941021774918
0.0700000000000000 -0.0850000000000000 0.8898855245657441
0.0750000000000000 -0.0850000000000000 0.8866415105151717
0.0800000000000000 -0.0850000000000000 0.8832733612946478
0.0850000000000000 -0.0850000000000000 0.8797915200504069
0.0900000000000000 -0.0850000000000000 0.8762055874051685
0.0950000000000000 -0.0850000000000000 0.8725243539876069
0.1000000000000000 -0.0850000000000000 0.8687558440069433

-0.1000000000000000 -0.0800000000000000 0.8719373660961387
-0.0950000000000000 -0.0800000000000000 0.8758023569859610
-0.0900000000000000 -0.0800000000000000 0.8795837337918591
-0.0850000000000000 -0.0800000000000000 0.8832733612946478
-0.0800000000000000 -0.0800000000000000 0.8868622515270387
-0.0750000000000000 -0.0800000000000000 0.8903404995072814
-0.0700000000000000 -0.0800000000000000 0.8936972276038441
-0.0650000000000000 -0.0800000000000000 0.8969205451698684
-0.0600000000000000 -0.0800000000000000 0.8999975320878614
-0.0550000000000000 -0.0800000000000000 0.9029142569514276
-0.0500000000000000 -0.0800000000000000 0.9056558424711334
-0.0450000000000000 -0.0800000000000000 0.9082065918330240
-0.0400000000000000 -0.0800000000000000 0.9105501894839171
-0.0350000000000000 -0.0800000000000000 0.9126699873714029
-0.0300000000000000 -0.0800000000000000 0.9145493822808936
-0.0250000000000000 -0.0800000000000000 0.9161722811685187
-0.0200000000000000 -0.0800000000000000 0.9175236395516058
-0.0150000000000000 -0.0800000000000000 0.9185900443455455
-0.0100000000000000 -0.0800000000000000 0.9193602993643762
-0.0050000000000000 -0.0800000000000000 0.9198259621375543
0.0000000000000000 -0.0800000000000000 0.9199817778477677
0.0050000000000000 -0.0800000000000000 0.9198259621375543
0.0100000000000000 -0.0800000000000000 0.9193602993643762
0.0150000000000000 -0.0800000000000000 0.9185900443455455
0.0200000000000000 -0.0800000000000000 0.9175236395516058
0.0250000000000000 -0.0800000000000000 0.9161722811685187
0.0300000000000000 -0.0800000000000000 0.9145493822808936
0.0350000000000000 -0.0800000000000000 0.9126699873714029
0.0400000000000000 -0.0800000000000000 0.9105501894839171
0.0450000000000000 -0.0800000000000000 0.9082065918330240
0.0500000000000000 -0.0800000000000000 0.9056558424711334
0.0550000000000000 -0.0800000000000000 0.9029142569514276
0.0600000000000000 -0.0800000000000000 0.8999975320878614
0.0650000000000000 -0.0800000000000000 0.8969205451698684
0.0700000000000000 -0.0800000000000000 0.8936972276038441
0.0750000000000000 -0.0800000000000000 0.8903404995072814
0.0800000000000000 -0.0800000000000000 0.8868622515270387
0.0850000000000000 -0.0800000000000000 0.8832733612946478
0.0900000000000000 -0.0800000000000000 0.8795837337918591
0.0950000000000000 -0.0800000000000000 0.8758023569859610
0.1000000000000000 -0.0800000000000000 0.8719373660961387

-0.1000000000000000 -0.0750000000000000 0.8749997974000415
-0.0950000000000000 -0.0750000000000000 0.8789625145104459
-0.0900000000000000 -0.0750000000000000 0.8828458108511629
-0.0850000000000000 -0.0750000000000000 0.8866415105151717
-0.0800000000000000 -0.0750000000000000 0.8903404995072814
-0.0750000000000000 -0.0750000000000000 0.8939326372447614
-0.0700000000000000 -0.0750000000000000 0.8974066727861245
-0.0650000000000000 -0.0750000000000000 0.9007501729402262
-0.0600000000000000 -0.0750000000000000 0.9039494721639537
-0.0550000000000000 -0.0750000000000000 0.9069896572962187
-0.0500000000000000 -0.0750000000000000 0.9098546033700721
-0.0450000000000000 -0.0750000000000000 0.9125270793804274
-0.0400000000000000 -0.0750000000000000 0.9149889440125992
-0.0350000000000000 -0.0750000000000000 0.9172214497085700
-0.0300000000000000 -0.0750000000000000 0.9192056677184850
-0.0250000000000000 -0.0750000000000000 0.9209230359303060
-0.0200000000000000 -0.0750000000000000 0.9223560151952201
-0.0150000000000000 -0.0750000000000000 0.9234888200264756
-0.0100000000000000 -0.0750000000000000 0.9243081692694473
-0.0050000000000000 -0.0750000000000000 0.9248039864611609
0.0000000000000000 -0.0750000000000000 0.9249699732824598
0.0050000000000000 -0.0750000000000000 0.9248039864611609
0.0100000000000000 -0.0750000000000000 0.9243081692694473
0.0150000000000000 -0.0750000000000000 0.9234888200264756
0.0200000000000000 -0.0750000000000000 0.9223560151952201
0.0250000000000000 -0.0750000000000000 0.9209230359303060
0.0300000000000000 -0.0750000000000000 0.9192056677184850
0.0350000000000000 -0.0750000000000000 0.9172214497085700
0.0400000000000000 -0.0750000000000000 0.9149889440125992
0.0450000000000000 -0.0750000000000000 0.9125270793804274
0.0500000000000000 -0.0750000000000000 0.9098546033700721
0.0550000000000000 -0.0750000000000000 0.9069896572962187
0.0600000000000000 -0.0750000000000000 0.9039494721639537
0.0650000000000000 -0.0750000000000000 0.9007501729402262
0.0700000000000000 -0.0750000000000000 0.8974066727861245
0.0750000000000000 -0.0750000000000000 0.8939326372447614
0.0800000000000000 -0.0750000000000000 0.8903404995072814
0.0850000000000000 -0.0750000000000000 0.8866415105151717
0.0900000000000000 -0.0750000000000000 0.8828458108511629
0.0950000000000000 -0.0750000000000000 0.8789625145104459
0.1000000000000000 -0.0750000000000000 0.8749997974000415

-0.1000000000000000 -0.0700000000000000 0.8779341721491745
-0.0950000000000000 -0.0700000000000000 0.8819953549784626
-0.0900000000000000 -0.0700000000000000 0.8859818499244225
-0.0850000000000000 -0.0700000000000000 0.8898855245657441
-0.0800000000000000 -0.0700000000000000 0.8936972276038441
-0.0750000000000000 -0.0700000000000000 0.8974066727861245
-0.0700000000000000 -0.0700000000000000 0.9010023218244582
-0.0650000000000000 -0.0700000000000000 0.9044712735335336
-0.0600000000000000 -0.0700000000000000 0.9077991700246474
-0.0550000000000000 -0.0700000000000000 0.9109701352474834
-0.0500000000000000 -0.0700000000000000 0.9139667661929668
-0.0450000000000000 -0.0700000000000000 0.9167702019576724
-0.0400000000000000 -0.0700000000000000 0.9193602993643762
-0.0350000000000000 -0.0700000000000000 0.9217159440645194
-0.0300000000000000 -0.0700000000000000 0.9238155207369420
-0.0250000000000000 -0.0700000000000000 0.9256375530425719
-0.0200000000000000 -0.0700000000000000 0.9271615024838062
-0.0150000000000000 -0.0700000000000000 0.9283686867182052
-0.0100000000000000 -0.0700000000000000 0.9292432468438758
-0.0050000000000000 -0.0700000000000000 0.9297730672330439
0.0000000000000000 -0.0700000000000000 0.9299505391618209
0.0050000000000000 -0.0700000000000000 0.9297730672330439
0.0100000000000000 -0.0700000000000000 0.9292432468438758
0.0150000000000000 -0.0700000000000000 0.9283686867182052
0.0200000000000000 -0.0700000000000000 0.9271615024838062
0.0250000000000000 -0.0700000000000000 0.9256375530425719
0.0300000000000000 -0.0700000000000000 0.9238155207369420
0.0350000000000000 -0.0700000000000000 0.9217159440645194
0.0400000000000000 -0.0700000000000000 0.9193602993643762
0.0450000000000000 -0.0700000000000000 0.9167702019576724
0.0500000000000000 -0.0700000000000000 0.9139667661929668
0.0550000000000000 -0.0700000000000000 0.9109701352474834
0.0600000000000000 -0.0700000000000000 0.9077991700246474
0.0650000000000000 -0.0700000000000000 0.9044712735335336
0.0700000000000000 -0.0700000000000000 0.9010023218244582
0.0750000000000000 -0.0700000000000000 0.8974066727861245
0.0800000000000000 -0.0700000000000000 0.8936972276038441
0.0850000000000000 -0.0700000000000000 0.8898855245657441
0.0900000000000000 -0.0700000000000000 0.8859818499244225
0.0950000000000000 -0.0700000000000000 0.8819953549784626
0.1000000000000000 -0.0700000000000000 0.8779341721491745

-0.1000000000000000 -0.0650000000000000 0.8807310362065128
-0.0950000000000000 -0.0650000000000000 0.8848908109036070
-0.0900000000000000 -0.0650000000000000 0.8889811633632664
-0.0850000000000000 -0.0650000000000000 0.8929941021774918
-0.0800000000000000 -0.0650000000000000 0.8969205451698684
-0.0750000000000000 -0.0650000000000000 0.9007501729402262
-0.0700000000000000 -0.0650000000000000 0.9044712735335336
-0.0650000000000000 -0.0650000000000000 0.9080705848300763
-0.0600000000000000 -0.0650000000000000 0.9115331457485465
-0.0550000000000000 -0.0650000000000000 0.9148421733611311
-0.0500000000000000 -0.0650000000000000 0.9179789904219933
-0.0450000000000000 -0.0650000000000000 0.9209230359303060
-0.0400000000000000 -0.0650000000000000 0.9236519986288576
-0.0350000000000000 -0.0650000000000000 0.9261421171046790
-0.0300000000000000 -0.0650000000000000 0.9283686867182052
-0.0250000000000000 -0.0650000000000000 0.9303067990011762
-0.0200000000000000 -0.0650000000000000 0.9319323108706110
-0.0150000000000000 -0.0650000000000000 0.9332230000485062
-0.0100000000000000 -0.0650000000000000 0.9341598158989667
-0.0050000000000000 -0.0650000000000000 0.9347280932248533
0.0000000000000000 -0.0650000000000000 0.9349185743761533
0.0050000000000000 -0.0650000000000000 0.9347280932248533
0.0100000000000000 -0.0650000000000000 0.9341598158989667
0.0150000000000000 -0.0650000000000000 0.9332230000485062
0.0200000000000000 -0.0650000000000000 0.9319323108706110
0.0250000000000000 -0.0650000000000000 0.9303067990011762
0.0300000000000000 -0.0650000000000000 0.9283686867182052
0.0350000000000000 -0.0650000000000000 0.9261421171046790
0.0400000000000000 -0.0650000000000000 0.9236519986288576
0.0450000000000000 -0.0650000000000000 0.9209230359303060
0.0500000000000000 -0.0650000000000000 0.9179789904219933
0.0550000000000000 -0.0650000000000000 0.9148421733611311
0.0600000000000000 -0.0650000000000000 0.9115331457485465
0.0650000000000000 -0.0650000000000000 0.9080705848300763
0.0700000000000000 -0.0650000000000000 0.9044712735335336
0.0750000000000000 -0.0650000000000000 0.9007501729402262
0.0800000000000000 -0.0650000000000000 0.8969205451698684
0.0850000000000000 -0.0650000000000000 0.8929941021774918
0.0900000000000000 -0.0650000000000000 0.8889811633632664
0.0950000000000000 -0.0650000000000000 0.8848908109036070
0.1000000000000000 -0.0650000000000000 0.8807310362065128

-0.1000000000000000 -0.0600000000000000 0.8833804937056351
-0.0950000000000000 -0.0600000000000000 0.8876382577065239
-0.0900000000000000 -0.0600000000000000 0.8918323710762271
-0.0850000000000000 -0.0600000000000000 0.8959550925536219
-0.0800000000000000 -0.0600000000000000 0.8999975320878614
-0.0750000000000000 -0.0600000000000000 0.9039494721639537
-0.0700000000000000 -0.0600000000000000 0.9077991700246474
-0.0650000000000000 -0.0600000000000000 0.9115331457485465
-0.0600000000000000 -0.0600000000000000 0.9151359664235100
-0.0550000000000000 -0.0600000000000000 0.9185900443455455
-0.0500000000000000 -0.0600000000000000 0.9218754775182427
-0.0450000000000000 -0.0600000000000000 0.9249699732824598
-0.0400000000000000 -0.0600000000000000 0.9278489089409703
-0.0350000000000000 -0.0600000000000000 0.9304855931238444
-0.0300000000000000 -0.0600000000000000 0.9328517926109103
-0.0250000000000000 -0.0600000000000000 0.9349185743761532
-0.0200000000000000 -0.0600000000000000 0.9366574760551180
-0.0150000000000000 -0.0600000000000000 0.9380419595895726
-0.0100000000000000 -0.0600000000000000 0.9390490314422336
-0.0050000000000000 -0.0600000000000000 0.9396608470898657
0.0000000000000000 -0.0600000000000000 0.9398660803578237
0.0050000000000000 -0.0600000000000000 0.9396608470898657
0.0100000000000000 -0.0600000000000000 0.9390490314422336
0.0150000000000000 -0.0600000000000000 0.9380419595895726
0.0200000000000000 -0.0600000000000000 0.9366574760551180
0.0250000000000000 -0.0600000000000000 0.9349185743761532
0.0300000000000000 -0.0600000000000000 0.9328517926109103
0.0350000000000000 -0.0600000000000000 0.9304855931238444
0.0400000000000000 -0.0600000000000000 0.9278489089409703
0.0450000000000000 -0.0600000000000000 0.9249699732824598
0.0500000000000000 -0.0600000000000000 0.9218754775182427
0.0550000000000000 -0.0600000000000000 0.9185900443455455
0.0600000000000000 -0.0600000000000000 0.9151359664235100
0.0650000000000000 -0.0600000000000000 0.9115331457485465
0.0700000000000000 -0.0600000000000000 0.9077991700246474
0.0750000000000000 -0.0600000000000000 0.9039494721639537
0.0800000000000000 -0.0600000000000000 0.8999975320878614
0.0850000000000000 -0.0600000000000000 0.8959550925536219
0.0900000000000000 -0.0600000000000000 0.8918323710762271
0.0950000000000000 -0.0600000000000000 0.8876382577065239
0.1000000000000000 -0.0600000000000000 0.8833804937056351

-0.1000000000000000 -0.0550000000000000 0.8858722769503530
-0.0950000000000000 -0.0550000000000000 0.8902265791466482
-0.0900000000000000 -0.0550000000000000 0.8945234569730666
-0.0850000000000000 -0.0550000000000000 0.8987555367080970
-0.0800000000000000 -0.0550000000000000 0.9029142569514276
-0.0750000000000000 -0.0550000000000000 0.9069896572962187
-0.0700000000000000 -0.0550000000000000 0.9109701352474834
-0.0650000000000000 -0.0550000000000000 0.9148421733611311
-0.0600000000000000 -0.0550000000000000 0.9185900443455455
-0.0550000000000000 -0.0550000000000000 0.9221955111781861
-0.0500000000000000 -0.0550000000000000 0.9256375530425719
-0.0450000000000000 -0.0550000000000000 0.9288921662657104
-0.0400000000000000 -0.0550000000000000 0.9319323108706110
-0.0350000000000000 -0.0550000000000000 0.9347280932248533
-0.0300000000000000 -0.0550000000000000 0.9372472848719904
-0.0250000000000000 -0.0550000000000000 0.9394562648866180
-0.0200000000000000 -0.0550000000000000 0.9413214264772165
-0.0150000000000000 -0.0550000000000000 0.9428110047630517
-0.0100000000000000 -0.0550000000000000 0.9438971746532873
-0.0050000000000000 -0.0550000000000000 0.9445581663357274
0.0000000000000000 -0.0550000000000000 0.9447800889194311
0.0050000000000000 -0.0550000000000000 0.9445581663357274
0.0100000000000000 -0.0550000000000000 0.9438971746532873
0.0150000000000000 -0.0550000000000000 0.9428110047630517
0.0200000000000000 -0.0550000000000000 0.9413214264772165
0.0250000000000000 -0.0550000000000000 0.9394562648866180
0.0300000000000000 -0.0550000000000000 0.9372472848719904
0.0350000000000000 -0.0550000000000000 0.9347280932248533
0.0400000000000000 -0.0550000000000000 0.9319323108706110
0.0450000000000000 -0.0550000000000000 0.9288921662657104
0.0500000000000000 -0.0550000000000000 0.9256375530425719
0.0550000000000000 -0.0550000000000000 0.9221955111781861
0.0600000000000000 -0.0550000000000000 0.9185900443455455
0.0650000000000000 -0.0550000000000000 0.9148421733611311
0.0700000000000000 -0.0550000000000000 0.9109701352474834
0.0750000000000000 -0.0550000000000000 0.9069896572962187
0.0800000000000000 -0.0550000000000000 0.9029142569514276
0.0850000000000000 -0.0550000000000000 0.8987555367080970
0.0900000000000000 -0.0550000000000000 0.8945234569730666
0.0950000000000000 -0.0550000000000000 0.8902265791466482
0.1000000000000000 -0.0550000000000000 0.8858722769503530

-0.1000000000000000 -0.0500000000000000 0.8881958429853617
-0.0950000000000000 -0.0500000000000000 0.8926442643225209
-0.0900000000000000 -0.0500000000000000 0.8970418622550024
-0.0850000000000000 -0.0500000000000000 0.9013817510296593
-0.0800000000000000 -0.0500000000000000 0.9056558424711334
-0.0750000000000000 -0.0500000000000000 0.9098546033700721
-0.0700000000000000 -0.0500000000000000 0.9139667661929668
-0.0650000000000000 -0.0500000000000000 0.9179789904219933
-0.0600000000000000 -0.0500000000000000 0.9218754775182427
-0.0550000000000000 -0.0500000000000000 0.9256375530425719
-0.0500000000000000 -0.0500000000000000 0.9292432468438758
-0.0450000000000000 -0.0500000000000000 0.9326669278918499
-0.0400000000000000 -0.0500000000000000 0.9358790836239617
-0.0350000000000000 -0.0500000000000000 0.9388463692581686
-0.0300000000000000 -0.0500000000000000 0.9415320776738256
-0.0250000000000000 -0.0500000000000000 0.9438971746532873
-0.0200000000000000 -0.0500000000000000 0.9459019850135617
-0.0150000000000000 -0.0500000000000000 0.9475084925193645
-0.0100000000000000 -0.0500000000000000 0.9486830508117446
-0.0050000000000000 -0.0500000000000000 0.9493991489473914
0.0000000000000000 -0.0500000000000000 0.9496397990557128
0.0050000000000000 -0.0500000000000000 0.9493991489473914
0.0100000000000000 -0.0500000000000000 0.9486830508117446
0.0150000000000000 -0.0500000000000000 0.9475084925193645
0.0200000000000000 -0.0500000000000000 0.9459019850135617
0.0250000000000000 -0.0500000000000000 0.9438971746532873
0.0300000000000000 -0.0500000000000000 0.9415320776738256
0.0350000000000000 -0.0500000000000000 0.9388463692581686
0.0400000000000000 -0.0500000000000000 0.9358790836239617
0.0450000000000000 -0.0500000000000000 0.9326669278918499
0.0500000000000000 -0.0500000000000000 0.9292432468438758
0.0550000000000000 -0.0500000000000000 0.9256375530425719
0.0600000000000000 -0.0500000000000000 0.9218754775182427
0.0650000000000000 -0.0500000000000000 0.9179789904219933
0.0700000000000000 -0.0500000000000000 0.9139667661929668
0.0750000000000000 -0.0500000000000000 0.9098546033700721
0.0800000000000000 -0.0500000000000000 0.9056558424711334
0.0850000000000000 -0.0500000000000000 0.9013817510296593
0.0900000000000000 -0.0500000000000000 0.8970418622550024
0.0950000000000000 -0.0500000000000000 0.8926442643225209
0.1000000000000000 -0.0500000000000000 0.8881958429853617

-0.1000000000000000 -0.0450000000000000 0.8903404995072814
-0.0950000000000000 -0.0450000000000000 0.8948795405634953
-0.0900000000000000 -0.0450000000000000 0.8993746221574496
-0.0850000000000000 -0.0450000000000000 0.9038194627569078
-0.0800000000000000 -0.0450000000000000 0.9082065918330240
-0.0750000000000000 -0.0450000000000000 0.9125270793804274
-0.0700000000000000 -0.0450000000000000 0.9167702019576724
-0.0650000000000000 -0.0450000000000000 0.9209230359303060
-0.0600000000000000 -0.0450000000000000 0.9249699732824598
-0.0550000000000000 -0.0450000000000000 0.9288921662657104
-0.0500000000000000 -0.0450000000000000 0.9326669278918499
-0.0450000000000000 -0.0450000000000000 0.9362671496118325
-0.0400000000000000 -0.0450000000000000 0.9396608470898657
-0.0350000000000000 -0.0450000000000000 0.9428110047630517
-0.0300000000000000 -0.0450000000000000 0.9456759419750069
-0.0250000000000000 -0.0450000000000000 0.9482104332526720
-0.0200000000000000 -0.0450000000000000 0.9503677390149213
-0.0150000000000000 -0.0450000000000000 0.9521025158761536
-0.0100000000000000 -0.0450000000000000 0.9533743126025163
-0.0050000000000000 -0.0450000000000000 0.9541511269708430
0.0000000000000000 -0.0450000000000000 0.9544124236542723
0.0050000000000000 -0.0450000000000000 0.9541511269708430
0.0100000000000000 -0.0450000000000000 0.9533743126025163
0.0150000000000000 -0.0450000000000000 0.9521025158761536
0.0200000000000000 -0.0450000000000000 0.9503677390149213
0.0250000000000000 -0.0450000000000000 0.9482104332526720
0.0300000000000000 -0.0450000000000000 0.9456759419750069
0.0350000000000000 -0.0450000000000000 0.9428110047630517
0.0400000000000000 -0.0450000000000000 0.9396608470898657
0.0450000000000000 -0.0450000000000000 0.9362671496118325
0.0500000000000000 -0.0450000000000000 0.9326669278918499
0.0550000000000000 -0.0450000000000000 0.9288921662657104
0.0600000000000000 -0.0450000000000000 0.9249699732824598
0.0650000000000000 -0.0450000000000000 0.9209230359303060
0.0700000000000000 -0.0450000000000000 0.9167702019576724
0.0750000000000000 -0.0450000000000000 0.9125270793804274
0.0800000000000000 -0.0450000000000000 0.9082065918330240
0.0850000000000000 -0.0450000000000000 0.9038194627569078
0.0900000000000000 -0.0450000000000000 0.8993746221574496
0.0950000000000000 -0.0450000000000000 0.8948795405634953
0.1000000000000000 -0.0450000000000000 0.8903404995072814

-0.1000000000000000 -0.0400000000000000 0.8922955614877294
-0.0950000000000000 -0.0400000000000000 0.8969205451698684
-0.0900000000000000 -0.0400000000000000 0.9015085514541845
-0.0850000000000000 -0.0400000000000000 0.9060540060672971
-0.0800000000000000 -0.0400000000000000 0.9105501894839171
-0.0750000000000000 -0.0400000000000000 0.9149889440125992
-0.0700000000000000 -0.0400000000000000 0.9193602993643762
-0.0650000000000000 -0.0400000000000000 0.9236519986288576
-0.0600000000000000 -0.0400000000000000 0.9278489089409703
-0.0550000000000000 -0.0400000000000000 0.9319323108706110
-0.0500000000000000 -0.0400000000000000 0.9358790836239617
-0.0450000000000000 -0.0400000000000000 0.9396608470898657
-0.0400000000000000 -0.0400000000000000 0.9432431930412438
-0.0350000000000000 -0.0400000000000000 0.9465852343241874
-0.0300000000000000 -0.0400000000000000 0.9496397990557128
-0.0250000000000000 -0.0400000000000000 0.9523546387573948
-0.0200000000000000 -0.0400000000000000 0.9546749191955671
-0.0150000000000000 -0.0400000000000000 0.9565469604292244
-0.0100000000000000 -0.0400000000000000 0.9579227500978139
-0.0050000000000000 -0.0400000000000000 0.9587644011635745
0.0000000000000000 -0.0400000000000000 0.9590477200596953
0.0050000000000000 -0.0400000000000000 0.9587644011635745
0.0100000000000000 -0.0400000000000000 0.9579227500978139
0.0150000000000000 -0.0400000000000000 0.9565469604292244
0.0200000000000000 -0.0400000000000000 0.9546749191955671
0.0250000000000000 -0.0400000000000000 0.9523546387573948
0.0300000000000000 -0.0400000000000000 0.9496397990557128
0.0350000000000000 -0.0400000000000000 0.9465852343241874
0.0400000000000000 -0.0400000000000000 0.9432431930412438
0.0450000000000000 -0.0400000000000000 0.9396608470898657
0.0500000000000000 -0.0400000000000000 0.9358790836239617
0.0550000000000000 -0.0400000000000000 0.9319323108706110
0.0600000000000000 -0.0400000000000000 0.9278489089409703
0.0650000000000000 -0.0400000000000000 0.9236519986288576
0.0700000000000000 -0.0400000000000000 0.9193602993643762
0.0750000000000000 -0.0400000000000000 0.9149889440125992
0.0800000000000000 -0.0400000000000000 0.9105501894839171
0.0850000000000000 -0.0400000000000000 0.9060540060672971
0.0900000000000000 -0.0400000000000000 0.9015085514541845
0.0950000000000000 -0.0400000000000000 0.8969205451698684
0.1000000000000000 -0.0400000000000000 0.8922955614877294

-0.1000000000000000 -0.0350000000000000 0.8940505379611556
-0.0950000000000000 -0.0350000000000000 0.8987555367080970
-0.0900000000000000 -0.0350000000000000 0.9034304815025466
-0.0850000000000000 -0.0350000000000000 0.9080705848300763
-0.0800000000000000 -0.0350000000000000 0.9126699873714029
-0.0750000000000000 -0.0350000000000000 0.9172214497085700
-0.0700000000000000 -0.0350000000000000 0.9217159440645194
-0.0650000000000000 -0.0350000000000000 0.9261421171046790
-0.0600000000000000 -0.0350000000000000 0.9304855931238444
-0.0550000000000000 -0.0350000000000000 0.9347280932248533
-0.0500000000000000 -0.0350000000000000 0.9388463692581686
-0.0450000000000000 -0.0350000000000000 0.9428110047630517
-0.0400000000000000 -0.0350000000000000 0.9465852343241874
-0.0350000000000000 -0.0350000000000000 0.9501240841017240
-0.0300000000000000 -0.0350000000000000 0.9533743126025163
-0.0250000000000000 -0.0350000000000000 0.9562757372882086
-0.0200000000000000 -0.0350000000000000 0.9587644011635745
-0.0150000000000000 -0.0350000000000000 0.9607775194377747
-0.0100000000000000 -0.0350000000000000 0.9622593544569126
-0.0050000000000000 -0.0350000000000000 0.9631665994092115
0.0000000000000000 -0.0350000000000000 0.9634720863286547
0.0050000000000000 -0.0350000000000000 0.9631665994092115
0.0100000000000000 -0.0350000000000000 0.9622593544569126
0.0150000000000000 -0.0350000000000000 0.9607775194377747
0.0200000000000000 -0.0350000000000000 0.9587644011635745
0.0250000000000000 -0.0350000000000000 0.9562757372882086
0.0300000000000000 -0.0350000000000000 0.9533743126025163
0.0350000000000000 -0.0350000000000000 0.9501240841017240
0.0400000000000000 -0.0350000000000000 0.9465852343241874
0.0450000000000000 -0.0350000000000000 0.9428110047630517
0.0500000000000000 -0.0350000000000000 0.9388463692581686
0.0550000000000000 -0.0350000000000000 0.9347280932248533
0.0600000000000000 -0.0350000000000000 0.9304855931238444
0.0650000000000000 -0.0350000000000000 0.9261421171046790
0.0700000000000000 -0.0350000000000000 0.9217159440645194
0.0750000000000000 -0.0350000000000000 0.9172214497085700
0.0800000000000000 -0.0350000000000000 0.9126699873714029
0.0850000000000000 -0.0350000000000000 0.9080705848300763
0.0900000000000000 -0.0350000000000000 0.9034304815025466
0.0950000000000000 -0.0350000000000000 0.8987555367080970
0.1000000000000000 -0.0350000000000000 0.8940505379611556

-0.1000000000000000 -0.0300000000000000 0.8955953459075872
-0.0950000000000000 -0.0300000000000000 0.9003731433885976
-0.0900000000000000 -0.0300000000000000 0.9051275476841699
-0.0850000000000000 -0.0300000000000000 0.9098546033700721
-0.0800000000000000 -0.0300000000000000 0.9145493822808936
-0.0750000000000000 -0.0300000000000000 0.9192056677184850
-0.0700000000000000 -0.0300000000000000 0.9238155207369420
-0.0650000000000000 -0.0300000000000000 0.9283686867182052
-0.0600000000000000 -0.0300000000000000 0.9328517926109103
-0.0550000000000000 -0.0300000000000000 0.9372472848719904
-0.0500000000000000 -0.0300000000000000 0.9415320776738256
-0.0450000000000000 -0.0300000000000000 0.9456759419750069
-0.0400000000000000 -0.0300000000000000 0.9496397990557128
-0.0350000000000000 -0.0300000000000000 0.9533743126025163
-0.0300000000000000 -0.0300000000000000 0.9568194788922471
-0.0250000000000000 -0.0300000000000000 0.9599061472881599
-0.0200000000000000 -0.0300000000000000 0.9625602406068093
-0.0150000000000000 -0.0300000000000000 0.9647095498157945
-0.0100000000000000 -0.0300000000000000 0.9662915063617757
-0.0050000000000000 -0.0300000000000000 0.9672593656064031
0.0000000000000000 -0.0300000000000000 0.9675850639064210
0.0050000000000000 -0.0300000000000000 0.9672593656064031
0.0100000000000000 -0.0300000000000000 0.9662915063617757
0.0150000000000000 -0.0300000000000000 0.9647095498157945
0.0200000000000000 -0.0300000000000000 0.9625602406068093
0.0250000000000000 -0.0300000000000000 0.9599061472881599
0.0300000000000000 -0.0300000000000000 0.9568194788922471
0.0350000000000000 -0.0300000000000000 0.9533743126025163
0.0400000000000000 -0.0300000000000000 0.9496397990557128
0.0450000000000000 -0.0300000000000000 0.9456759419750069
0.0500000000000000 -0.0300000000000000 0.9415320776738256
0.0550000000000000 -0.0300000000000000 0.9372472848719904
0.0600000000000000 -0.0300000000000000 0.9328517926109103
0.0650000000000000 -0.0300000000000000 0.9283686867182052
0.0700000000000000 -0.0300000000000000 0.9238155207369420
0.0750000000000000 -0.0300000000000000 0.9192056677184850
0.0800000000000000 -0.0300000000000000 0.9145493822808936
0.0850000000000000 -0.0300000000000000 0.9098546033700721
0.0900000000000000 -0.0300000000000000 0.9051275476841699
0.0950000000000000 -0.0300000000000000 0.9003731433885976
0.1000000000000000 -0.0300000000000000 0.8955953459075872

-0.1000000000000000 -0.0250000000000000 0.8969205451698684
-0.0950000000000000 -0.0250000000000000 0.9017626420666380
-0.0900000000000000 -0.0250000000000000 0.9065875208326345
-0.0850000000000000 -0.0250000000000000 0.9113920597383923
-0.0800000000000000 -0.0250000000000000 0.9161722811685187
-0.0750000000000000 -0.0250000000000000 0.9209230359303060
-0.0700000000000000 -0.0250000000000000 0.9256375530425719
-0.0650000000000000 -0.0250000000000000 0.9303067990011762
-0.0600000000000000 -0.0250000000000000 0.9349185743761532
-0.0550000000000000 -0.0250000000000000 0.9394562648866180
-0.0500000000000000 -0.0250000000000000 0.9438971746532873
-0.0450000000000000 -0.0250000000000000 0.9482104332526720
-0.0400000000000000 -0.0250000000000000 0.9523546387573948
-0.0350000000000000 -0.0250000000000000 0.9562757372882086
-0.0300000000000000 -0.0250000000000000 0.9599061472881599
-0.0250000000000000 -0.0250000000000000 0.9631665994092115
-0.0200000000000000 -0.0250000000000000 0.9659719906788539
-0.0150000000000000 -0.0250000000000000 0.9682410111265893
-0.0100000000000000 -0.0250000000000000 0.9699065886139506
-0.0050000000000000 -0.0250000000000000 0.9709225173972098
0.0000000000000000 -0.0250000000000000 0.9712637080791363
0.0050000000000000 -0.0250000000000000 0.9709225173972098
0.0100000000000000 -0.0250000000000000 0.9699065886139506
0.0150000000000000 -0.0250000000000000 0.9682410111265893
0.0200000000000000 -0.0250000000000000 0.9659719906788539
0.0250000000000000 -0.0250000000000000 0.9631665994092115
0.0300000000000000 -0.0250000000000000 0.9599061472881599
0.0350000000000000 -0.0250000000000000 0.9562757372882086
0.0400000000000000 -0.0250000000000000 0.9523546387573948
0.0450000000000000 -0.0250000000000000 0.9482104332526720
0.0500000000000000 -0.0250000000000000 0.9438971746532873
0.0550000000000000 -0.0250000000000000 0.9394562648866180
0.0600000000000000 -0.0250000000000000 0.9349185743761532
0.0650000000000000 -0.0250000000000000 0.9303067990011762
0.0700000000000000 -0.0250000000000000 0.9256375530425719
0.0750000000000000 -0.0250000000000000 0.9209230359303060
0.0800000000000000 -0.0250000000000000 0.9161722811685187
0.0850000000000000 -0.0250000000000000 0.9113920597383923
0.0900000000000000 -0.0250000000000000 0.9065875208326345
0.0950000000000000 -0.0250000000000000 0.9017626420666380
0.1000000000000000 -0.0250000000000000 0.8969205451698684

-0.1000000000000000 -0.0200000000000000 0.8980175851645953
-0.0950000000000000 -0.0200000000000000 0.9029142569514276
-0.0900000000000000 -0.0200000000000000 0.9077991700246474
-0.0850000000000000 -0.0200000000000000 0.9126699873714029
-0.0800000000000000 -0.0200000000000000 0.9175236395516058
-0.0750000000000000 -0.0200000000000000 0.9223560151952201
-0.0700000000000000 -0.0200000000000000 0.9271615024838062
-0.0650000000000000 -0.0200000000000000 0.9319323108706110
-0.0600000000000000 -0.0200000000000000 0.9366574760551180
-0.0550000000000000 -0.0200000000000000 0.9413214264772165
-0.0500000000000000 -0.0200000000000000 0.9459019850135617
-0.0450000000000000 -0.0200000000000000 0.9503677390149213
-0.0400000000000000 -0.0200000000000000 0.9546749191955671
-0.0350000000000000 -0.0200000000000000 0.9587644011635745
-0.0300000000000000 -0.0200000000000000 0.9625602406068093
-0.0250000000000000 -0.0200000000000000 0.9659719906788539
-0.0200000000000000 -0.0200000000000000 0.9689029201470050
-0.0150000000000000 -0.0200000000000000 0.9712637080791363
-0.0100000000000000 -0.0200000000000000 0.9729864478712165
-0.0050000000000000 -0.0200000000000000 0.9740310615469590
0.0000000000000000 -0.0200000000000000 0.9743805862050349
0.0050000000000000 -0.0200000000000000 0.9740310615469590
0.0100000000000000 -0.0200000000000000 0.9729864478712165
0.0150000000000000 -0.0200000000000000 0.9712637080791363
0.0200000000000000 -0.0200000000000000 0.9689029201470050
0.0250000000000000 -0.0200000000000000 0.9659719906788539
0.0300000000000000 -0.0200000000000000 0.9625602406068093
0.0350000000000000 -0.0200000000000000 0.9587644011635745
0.0400000000000000 -0.0200000000000000 0.9546749191955671
0.0450000000000000 -0.0200000000000000 0.9503677390149213
0.0500000000000000 -0.0200000000000000 0.9459019850135617
0.0550000000000000 -0.0200000000000000 0.9413214264772165
0.0600000000000000 -0.0200000000000000 0.9366574760551180
0.0650000000000000 -0.0200000000000000 0.9319323108706110
0.0700000000000000 -0.0200000000000000 0.9271615024838062
0.0750000000000000 -0.0200000000000000 0.9223560151952201
0.0800000000000000 -0.0200000000000000 0.9175236395516058
0.0850000000000000 -0.0200000000000000 0.9126699873714029
0.0900000000000000 -0.0200000000000000 0.9077991700246474
0.0950000000000000 -0.0200000000000000 0.9029142569514276
0.1000000000000000 -0.0200000000000000 0.8980175851645953

-0.1000000000000000 -0.0150000000000000 0.8988790511921046
-0.0950000000000000 -0.0150000000000000 0.9038194627569078
-0.0900000000000000 -0.0150000000000000 0.9087526377156742
-0.0850000000000000 -0.0150000000000000 0.9136769216483310
-0.0800000000000000 -0.0150000000000000 0.9185900443455455
-0.0750000000000000 -0.0150000000000000 0.9234888200264756
-0.0700000000000000 -0.0150000000000000 0.9283686867182052
-0.0650000000000000 -0.0150000000000000 0.9332230000485062
-0.0600000000000000 -0.0150000000000000 0.9380419595895726
-0.0550000000000000 -0.0150000000000000 0.9428110047630517
-0.0500000000000000 -0.0150000000000000 0.9475084925193645
-0.0450000000000000 -0.0150000000000000 0.9521025158761536
-0.0400000000000000 -0.0150000000000000 0.9565469604292244
-0.0350000000000000 -0.0150000000000000 0.9607775194377747
-0.0300000000000000 -0.0150000000000000 0.9647095498157945
-0.0250000000000000 -0.0150000000000000 0.9682410111265893
-0.0200000000000000 -0.0150000000000000 0.9712637080791363
-0.0150000000000000 -0.0150000000000000 0.9736821320654486
-0.0100000000000000 -0.0150000000000000 0.9754316136467251
-0.0050000000000000 -0.0150000000000000 0.9764835884976554
0.0000000000000000 -0.0150000000000000 0.9768337563170733
0.0050000000000000 -0.0150000000000000 0.9764835884976554
0.0100000000000000 -0.0150000000000000 0.9754316136467251
0.0150000000000000 -0.0150000000000000 0.9736821320654486
0.0200000000000000 -0.0150000000000000 0.9712637080791363
0.0250000000000000 -0.0150000000000000 0.9682410111265893
0.0300000000000000 -0.0150000000000000 0.9647095498157945
0.0350000000000000 -0.0150000000000000 0.9607775194377747
0.0400000000000000 -0.0150000000000000 0.9565469604292244
0.0450000000000000 -0.0150000000000000 0.9521025158761536
0.0500000000000000 -0.0150000000000000 0.9475084925193645
0.0550000000000000 -0.0150000000000000 0.9428110047630517
0.0600000000000000 -0.0150000000000000 0.9380419595895726
0.0650000000000000 -0.0150000000000000 0.9332230000485062
0.0700000000000000 -0.0150000000000000 0.9283686867182052
0.0750000000000000 -0.0150000000000000 0.9234888200264756
0.0800000000000000 -0.0150000000000000 0.9185900443455455
0.0850000000000000 -0.0150000000000000 0.9136769216483310
0.0900000000000000 -0.0150000000000000 0.9087526377156742
0.0950000000000000 -0.0150000000000000 0.9038194627569078
0.1000000000000000 -0.0150000000000000 0.8988790511921046

-0.1000000000000000 -0.0100000000000000 0.8994988959330034
-0.0950000000000000 -0.0100000000000000 0.9044712735335336
-0.0900000000000000 -0.0100000000000000 0.9094398027335706
-0.0850000000000000 -0.0100000000000000 0.9144033593499755
-0.0800000000000000 -0.0100000000000000 0.9193602993643762
-0.0750000000000000 -0.0100000000000000 0.9243081692694473
-0.0700000000000000 -0.0100000000000000 0.9292432468438758
-0.0650000000000000 -0.0100000000000000 0.9341598158989667
-0.0600000000000000 -0.0100000000000000 0.9390490314422336
-0.0550000000000000 -0.0100000000000000 0.9438971746532873
-0.0500000000000000 -0.0100000000000000 0.9486830508117446
-0.0450000000000000 -0.0100000000000000 0.9533743126025163
-0.0400000000000000 -0.0100000000000000 0.9579227500978139
-0.0350000000000000 -0.0100000000000000 0.9622593544569126
-0.0300000000000000 -0.0100000000000000 0.9662915063617757
-0.0250000000000000 -0.0100000000000000 0.9699065886139506
-0.0200000000000000 -0.0100000000000000 0.9729864478712165
-0.0150000000000000 -0.0100000000000000 0.9754316136467251
-0.0100000000000000 -0.0100000000000000 0.9771833922460775
-0.0050000000000000 -0.0100000000000000 0.9782271511049492
0.0000000000000000 -0.0100000000000000 0.9785726388323286
0.0050000000000000 -0.0100000000000000 0.9782271511049492
0.0100000000000000 -0.0100000000000000 0.9771833922460775
0.0150000000000000 -0.0100000000000000 0.9754316136467251
0.0200000000000000 -0.0100000000000000 0.9729864478712165
0.0250000000000000 -0.0100000000000000 0.9699065886139506
0.0300000000000000 -0.0100000000000000 0.9662915063617757
0.0350000000000000 -0.0100000000000000 0.9622593544569126
0.0400000000000000 -0.0100000000000000 0.9579227500978139
0.0450000000000000 -0.0100000000000000 0.9533743126025163
0.0500000000000000 -0.0100000000000000 0.9486830508117446
0.0550000000000000 -0.0100000000000000 0.9438971746532873
0.0600000000000000 -0.0100000000000000 0.9390490314422336
0.0650000000000000 -0.0100000000000000 0.9341598158989667
0.0700000000000000 -0.0100000000000000 0.9292432468438758
0.0750000000000000 -0.0100000000000000 0.9243081692694473
0.0800000000000000 -0.0100000000000000 0.9193602993643762
0.0850000000000000 -0.0100000000000000 0.9144033593499755
0.0900000000000000 -0.0100000000000000 0.9094398027335706
0.0950000000000000 -0.0100000000000000 0.9044712735335336
0.1000000000000000 -0.0100000000000000 0.8994988959330034

-0.1000000000000000 -0.0050000000000000 0.8998726407497561
-0.0950000000000000 -0.0050000000000000 0.9048644965891841
-0.0900000000000000 -0.0050000000000000 0.9098546033700721
-0.0850000000000000 -0.0050000000000000 0.9148421733611311
-0.0800000000000000 -0.0050000000000000 0.9198259621375543
-0.0750000000000000 -0.0050000000000000 0.9248039864611609
-0.0700000000000000 -0.0050000000000000 0.9297730672330439
-0.0650000000000000 -0.0050000000000000 0.9347280932248533
-0.0600000000000000 -0.0050000000000000 0.9396608470898657
-0.0550000000000000 -0.0050000000000000 0.9445581663357274
-0.0500000000000000 -0.0050000000000000 0.9493991489473914
-0.0450000000000000 -0.0050000000000000 0.9541511269708430
-0.0400000000000000 -0.0050000000000000 0.9587644011635745
-0.0350000000000000 -0.0050000000000000 0.9631665994092115
-0.0300000000000000 -0.0050000000000000 0.9672593656064031
-0.0250000000000000 -0.0050000000000000 0.9709225173972098
-0.0200000000000000 -0.0050000000000000 0.9740310615469590
-0.0150000000000000 -0.0050000000000000 0.9764835884976554
-0.0100000000000000 -0.0050000000000000 0.9782271511049492
-0.0050000000000000 -0.0050000000000000 0.9792585403894405
0.0000000000000000 -0.0050000000000000 0.9795984314716684
0.0050000000000000 -0.0050000000000000 0.9792585403894405
0.0100000000000000 -0.0050000000000000 0.9782271511049492
0.0150000000000000 -0.0050000000000000 0.9764835884976554
0.0200000000000000 -0.0050000000000000 0.9740310615469590
0.0250000000000000 -0.0050000000000000 0.9709225173972098
0.0300000000000000 -0.0050000000000000 0.9672593656064031
0.0350000000000000 -0.0050000000000000 0.9631665994092115
0.0400000000000000 -0.0050000000000000 0.9587644011635745
0.0450000000000000 -0.0050000000000000 0.9541511269708430
0.0500000000000000 -0.0050000000000000 0.9493991489473914
0.0550000000000000 -0.0050000000000000 0.9445581663357274
0.0600000000000000 -0.0050000000000000 0.9396608470898657
0.0650000000000000 -0.0050000000000000 0.9347280932248533
0.0700000000000000 -0.0050000000000000 0.9297730672330439
0.0750000000000000 -0.0050000000000000 0.9248039864611609
0.0800000000000000 -0.0050000000000000 0.9198259621375543
0.0850000000000000 -0.0050000000000000 0.9148421733611311
0.0900000000000000 -0.0050000000000000 0.9098546033700721
0.0950000000000000 -0.0050000000000000 0.9048644965891841
0.1000000000000000 -0.0050000000000000 0.8998726407497561

-0.1000000000000000 0.0000000000000000 0.8999975320878614
-0.0950000000000000 0.0000000000000000 0.9049959314043776
-0.0900000000000000 0.0000000000000000 0.9099932928449416
-0.0850000000000000 0.0000000000000000 0.9149889440125992
-0.0800000000000000 0.0000000000000000 0.9199817778477677
-0.0750000000000000 0.0000000000000000 0.9249699732824598
-0.0700000000000000 0.0000000000000000 0.9299505391618209
-0.0650000000000000 0.0000000000000000 0.9349185743761533
-0.0600000000000000 0.0000000000000000 0.9398660803578237
-0.0550000000000000 0.0000000000000000 0.9447800889194311
-0.0500000000000000 0.0000000000000000 0.9496397990557128
-0.0450000000000000 0.0000000000000000 0.9544124236542723
-0.0400000000000000 0.0000000000000000 0.9590477200596953
-0.0350000000000000 0.0000000000000000 0.9634720863286547
-0.0300000000000000 0.0000000000000000 0.9675850639064210
-0.0250000000000000 0.0000000000000000 0.9712637080791363
-0.0200000000000000 0.0000000000000000 0.9743805862050349
-0.0150000000000000 0.0000000000000000 0.9768337563170733
-0.0100000000000000 0.0000000000000000 0.9785726388323286
-0.0050000000000000 0.0000000000000000 0.9795984314716684
0.0000000000000000 0.0000000000000000 0.9799359113192183
0.0050000000000000 0.0000000000000000 0.9795984314716684
0.0100000000000000 0.0000000000000000 0.9785726388323286
0.0150000000000000 0.0000000000000000 0.9768337563170733
0.0200000000000000 0.0000000000000000 0.9743805862050349
0.0250000000000000 0.0000000000000000 0.9712637080791363
0.0300000000000000 0.0000000000000000 0.9675850639064210
0.0350000000000000 0.0000000000000000 0.9634720863286547
0.0400000000000000 0.0000000000000000 0.9590477200596953
0.0450000000000000 0.0000000000000000 0.9544124236542723
0.0500000000000000 0.0000000000000000 0.9496397990557128
0.0550000000000000 0.0000000000000000 0.9447800889194311
0.0600000000000000 0.0000000000000000 0.9398660803578237
0.0650000000000000 0.0000000000000000 0.9349185743761533
0.0700000000000000 0.0000000000000000 0.9299505391618209
0.0750000000000000 0.0000000000000000 0.9249699732824598
0.0800000000000000 0.0000000000000000 0.9199817778477677
0.0850000000000000 0.0000000000000000 0.9149889440125992
0.0900000000000000 0.0000000000000000 0.9099932928449416
0.0950000000000000 0.0000000000000000 0.9049959314043776
0.1000000000000000 0.0000000000000000 0.8999975320878614

-0.1000000000000000 0.0050000000000000 0.8998726407497561
-0.0950000000000000 0.0050000000000000 0.9048644965891841
-0.0900000000000000 0.0050000000000000 0.9098546033700721
-0.0850000000000000 0.0050000000000000 0.9148421733611311
-0.0800000000000000 0.0050000000000000 0.9198259621375543
-0.0750000000000000 0.0050000000000000 0.9248039864611609
-0.0700000000000000 0.0050000000000000 0.9297730672330439
-0.0650000000000000 0.0050000000000000 0.9347280932248533
-0.0600000000000000 0.0050000000000000 0.9396608470898657
-0.0550000000000000 0.0050000000000000 0.9445581663357274
-0.0500000000000000 0.0050000000000000 0.9493991489473914
-0.0450000000000000 0.0050000000000000 0.9541511269708430
-0.0400000000000000 0.0050000000000000 0.9587644011635745
-0.0350000000000000 0.0050000000000000 0.9631665994092115
-0.0300000000000000 0.0050000000000000 0.9672593656064031
-0.0250000000000000 0.0050000000000000 0.9709225173972098
-0.0200000000000000 0.0050000000000000 0.9740310615469590
-0.0150000000000000 0.0050000000000000 0.9764835884976554
-0.0100000000000000 0.0050000000000000 0.9782271511049492
-0.0050000000000000 0.0050000000000000 0.9792585403894405
0.0000000000000000 0.0050000000000000 0.9795984314716684
0.0050000000000000 0.0050000000000000 0.9792585403894405
0.0100000000000000 0.0050000000000000 0.9782271511049492
0.0150000000000000 0.0050000000000000 0.9764835884976554
0.0200000000000000 0.0050000000000000 0.9740310615469590
0.0250000000000000 0.0050000000000000 0.9709225173972098
0.0300000000000000 0.0050000000000000 0.9672593656064031
0.0350000000000000 0.0050000000000000 0.9631665994092115
0.0400000000000000 0.0050000000000000 0.9587644011635745
0.0450000000000000 0.0050000000000000 0.9541511269708430
0.0500000000000000 0.0050000000000000 0.9493991489473914
0.0550000000000000 0.0050000000000000 0.9445581663357274
0.0600000000000000 0.0050000000000000 0.9396608470898657
0.0650000000000000 0.0050000000000000 0.9347280932248533
0.0700000000000000 0.0050000000000000 0.9297730672330439
0.0750000000000000 0.0050000000000000 0.9248039864611609
0.0800000000000000 0.0050000000000000 0.9198259621375543
0.0850000000000000 0.0050000000000000 0.9148421733611311
0.0900000000000000 0.0050000000000000 0.9098546033700721
0.0950000000000000 0.0050000000000000 0.9048644965891841
0.1000000000000000 0.0050000000000000 0.8998726407497561

-0.1000000000000000 0.0100000000000000 0.8994988959330034
-0.0950000000000000 0.0100000000000000 0.9044712735335336
-0.0900000000000000 0.0100000000000000 0.9094398027335706
-0.0850000000000000 0.0100000000000000 0.9144033593499755
-0.0800000000000000 0.0100000000000000 0.9193602993643762
-0.0750000000000000 0.0100000000000000 0.9243081692694473
-0.0700000000000000 0.0100000000000000 0.9292432468438758
-0.0650000000000000 0.0100000000000000 0.9341598158989667
-0.0600000000000000 0.0100000000000000 0.9390490314422336
-0.0550000000000000 0.0100000000000000 0.9438971746532873
-0.0500000000000000 0.0100000000000000 0.9486830508117446
-0.0450000000000000 0.0100000000000000 0.9533743126025163
-0.0400000000000000 0.0100000000000000 0.9579227500978139
-0.0350000000000000 0.0100000000000000 0.9622593544569126
-0.0300000000000000 0.0100000000000000 0.9662915063617757
-0.0250000000000000 0.0100000000000000 0.9699065886139506
-0.0200000000000000 0.0100000000000000 0.9729864478712165
-0.0150000000000000 0.0100000000000000 0.9754316136467251
-0.0100000000000000 0.0100000000000000 0.9771833922460775
-0.0050000000000000 0.0100000000000000 0.9782271511049492
0.0000000000000000 0.0100000000000000 0.9785726388323286
0.0050000000000000 0.0100000000000000 0.9782271511049492
0.0100000000000000 0.0100000000000000 0.9771833922460775
0.0150000000000000 0.0100000000000000 0.9754316136467251
0.0200000000000000 0.0100000000000000 0.9729864478712165
0.0250000000000000 0.0100000000000000 0.9699065886139506
0.0300000000000000 0.0100000000000000 0.9662915063617757
0.0350000000000000 0.0100000000000000 0.9622593544569126
0.0400000000000000 0.0100000000000000 0.9579227500978139
0.0450000000000000 0.0100000000000000 0.9533743126025163
0.0500000000000000 0.0100000000000000 0.9486830508117446
0.0550000000000000 0.0100000000000000 0.9438971746532873
0.0600000000000000 0.0100000000000000 0.9390490314422336
0.0650000000000000 0.0100000000000000 0.9341598158989667
0.0700000000000000 0.0100000000000000 0.9292432468438758
0.0750000000000000 0.0100000000000000 0.9243081692694473
0.0800000000000000 0.0100000000000000 0.9193602993643762
0.0850000000000000 0.0100000000000000 0.9144033593499755
0.0900000000000000 0.0100000000000000 0.9094398027335706
0.0950000000000000 0.0100000000000000 0.9044712735335336
0.1000000000000000 0.0100000000000000 0.8994988959330034

-0.1000000000000000 0.0150000000000000 0.8988790511921046
-0.0950000000000000 0.0150000000000000 0.9038194627569078
-0.0900000000000000 0.0150000000000000 0.9087526377156742
-0.0850000000000000 0.0150000000000000 0.9136769216483310
-0.0800000000000000 0.0150000000000000 0.9185900443455455
-0.0750000000000000 0.0150000000000000 0.9234888200264756
-0.0700000000000000 0.0150000000000000 0.9283686867182052
-0.0650000000000000 0.0150000000000000 0.9332230000485062
-0.0600000000000000 0.0150000000000000 0.9380419595895726
-0.0550000000000000 0.0150000000000000 0.9428110047630517
-0.0500000000000000 0.0150000000000000 0.9475084925193645
-0.0450000000000000 0.0150000000000000 0.9521025158761536
-0.0400000000000000 0.0150000000000000 0.9565469604292244
-0.0350000000000000 0.0150000000000000 0.9607775194377747
-0.0300000000000000 0.0150000000000000 0.9647095498157945
-0.0250000000000000 0.0150000000000000 0.9682410111265893
-0.0200000000000000 0.0150000000000000 0.9712637080791363
-0.0150000000000000 0.0150000000000000 0.9736821320654486
-0.0100000000000000 0.0150000000000000 0.9754316136467251
-0.0050000000000000 0.0150000000000000 0.9764835884976554
0.0000000000000000 0.0150000000000000 0.9768337563170733
0.0050000000000000 0.0150000000000000 0.9764835884976554
0.0100000000000000 0.0150000000000000 0.9754316136467251
0.0150000000000000 0.0150000000000000 0.9736821320654486
0.0200000000000000 0.0150000000000000 0.9712637080791363
0.0250000000000000 0.0150000000000000 0.9682410111265893
0.0300000000000000 0.0150000000000000 0.9647095498157945
0.0350000000000000 0.0150000000000000 0.9607775194377747
0.0400000000000000 0.0150000000000000 0.9565469604292244
0.0450000000000000 0.0150000000000000 0.9521025158761536
0.0500000000000000 0.0150000000000000 0.9475084925193645
0.0550000000000000 0.0150000000000000 0.9428110047630517
0.0600000000000000 0.0150000000000000 0.9380419595895726
0.0650000000000000 0.0150000000000000 0.9332230000485062
0.0700000000000000 0.0150000000000000 0.9283686867182052
0.0750000000000000 0.0150000000000000 0.9234888200264756
0.0800000000000000 0.0150000000000000 0.9185900443455455
0.0850000000000000 0.0150000000000000 0.9136769216483310
0.0900000000000000 0.0150000000000000 0.9087526377156742
0.0950000000000000 0.0150000000000000 0.9038194627569078
0.1000000000000000 0.0150000000000000 0.8988790511921046

-0.1000000000000000 0.0200000000000000 0.8980175851645953
-0.0950000000000000 0.0200000000000000 0.9029142569514276
-0.0900000000000000 0.0200000000000000 0.9077991700246474
-0.0850000000000000 0.0200000000000000 0.9126699873714029
-0.0800000000000000 0.0200000000000000 0.9175236395516058
-0.0750000000000000 0.0200000000000000 0.9223560151952201
-0.0700000000000000 0.0200000000000000 0.9271615024838062
-0.0650000000000000 0.0200000000000000 0.9319323108706110
-0.0600000000000000 0.0200000000000000 0.9366574760551180
-0.0550000000000000 0.0200000000000000 0.9413214264772165
-0.0500000000000000 0.0200000000000000 0.9459019850135617
-0.0450000000000000 0.0200000000000000 0.9503677390149213
-0.0400000000000000 0.0200000000000000 0.9546749191955671
-0.0350000000000000 0.0200000000000000 0.9587644011635745
-0.0300000000000000 0.0200000000000000 0.9625602406068093
-0.0250000000000000 0.0200000000000000 0.9659719906788539
-0.0200000000000000 0.0200000000000000 0.9689029201470050
-0.0150000000000000 0.0200000000000000 0.9712637080791363
-0.0100000000000000 0.0200000000000000 0.9729864478712165
-0.0050000000000000 0.0200000000000000 0.9740310615469590
0.0000000000000000 0.0200000000000000 0.9743805862050349
0.0050000000000000 0.0200000000000000 0.9740310615469590
0.0100000000000000 0.0200000000000000 0.9729864478712165
0.0150000000000000 0.0200000000000000 0.9712637080791363
0.0200000000000000 0.0200000000000000 0.9689029201470050
0.0250000000000000 0.0200000000000000 0.9659719906788539
0.0300000000000000 0.0200000000000000 0.9625602406068093
0.0350000000000000 0.0200000000000000 0.9587644011635745
0.0400000000000000 0.0200000000000000 0.9546749191955671
0.0450000000000000 0.0200000000000000 0.9503677390149213
0.0500000000000000 0.0200000000000000 0.9459019850135617
0.0550000000000000 0.0200000000000000 0.9413214264772165
0.0600000000000000 0.0200000000000000 0.9366574760551180
0.0650000000000000 0.0200000000000000 0.9319323108706110
0.0700000000000000 0.0200000000000000 0.9271615024838062
0.0750000000000000 0.0200000000000000 0.9223560151952201
0.0800000000000000 0.0200000000000000 0.9175236395516058
0.0850000000000000 0.0200000000000000 0.9126699873714029
0.0900000000000000 0.0200000000000000 0.9077991700246474
0.0950000000000000 0.0200000000000000 0.9029142569514276
0.1000000000000000 0.0200000000000000 0.8980175851645953

-0.1000000000000000 0.0250000000000000 0.8969205451698684
-0.0950000000000000 0.0250000000000000 0.9017626420666380
-0.0900000000000000 0.0250000000000000 0.9065875208326345
-0.0850000000000000 0.0250000000000000 0.9113920597383923
-0.0800000000000000 0.0250000000000000 0.9161722811685187
-0.0750000000000000 0.0250000000000000 0.9209230359303060
-0.0700000000000000 0.0250000000000000 0.9256375530425719
-0.0650000000000000 0.0250000000000000 0.9303067990011762
-0.0600000000000000 0.0250000000000000 0.9349185743761532
-0.0550000000000000 0.0250000000000000 0.9394562648866180
-0.0500000000000000 0.0250000000000000 0.9438971746532873
-0.0450000000000000 0.0250000000000000 0.9482104332526720
-0.0400000000000000 0.0250000000000000 0.9523546387573948
-0.0350000000000000 0.0250000000000000 0.9562757372882086
-0.0300000000000000 0.0250000000000000 0.9599061472881599
-0.0250000000000000 0.0250000000000000 0.9631665994092115
-0.0200000000000000 0.0250000000000000 0.9659719906788539
-0.0150000000000000 0.0250000000000000 0.9682410111265893
-0.0100000000000000 0.0250000000000000 0.9699065886139506
-0.0050000000000000 0.0250000000000000 0.9709225173972098
0.0000000000000000 0.0250000000000000 0.9712637080791363
0.0050000000000000 0.0250000000000000 0.9709225173972098
0.0100000000000000 0.0250000000000000 0.9699065886139506
0.0150000000000000 0.0250000000000000 0.9682410111265893
0.0200000000000000 0.0250000000000000 0.9659719906788539
0.0250000000000000 0.0250000000000000 0.9631665994092115
0.0300000000000000 0.0250000000000000 0.9599061472881599
0.0350000000000000 0.0250000000000000 0.9562757372882086
0.0400000000000000 0.0250000000000000 0.9523546387573948
0.0450000000000000 0.0250000000000000 0.9482104332526720
0.0500000000000000 0.0250000000000000 0.9438971746532873
0.0550000000000000 0.0250000000000000 0.9394562648866180
0.0600000000000000 0.0250000000000000 0.9349185743761532
0.0650000000000000 0.0250000000000000 0.9303067990011762
0.0700000000000000 0.0250000000000000 0.9256375530425719
0.0750000000000000 0.0250000000000000 0.9209230359303060
0.0800000000000000 0.0250000000000000 0.9161722811685187
0.0850000000000000 0.0250000000000000 0.9113920597383923
0.0900000000000000 0.0250000000000000 0.9065875208326345
0.0950000000000000 0.0250000000000000 0.9017626420666380
0.1000000000000000 0.0250000000000000 0.8969205451698684

-0.1000000000000000 0.0300000000000000 0.8955953459075872
-0.0950000000000000 0.0300000000000000 0.9003731433885976
-0.0900000000000000 0.0300000000000000 0.9051275476841699
-0.0850000000000000 0.0300000000000000 0.9098546033700721
-0.0800000000000000 0.0300000000000000 0.9145493822808936
-0.0750000000000000 0.0300000000000000 0.9192056677184850
-0.0700000000000000 0.0300000000000000 0.9238155207369420
-0.0650000000000000 0.0300000000000000 0.9283686867182052
-0.0600000000000000 0.0300000000000000 0.9328517926109103
-0.0550000000000000 0.0300000000000000 0.9372472848719904
-0.0500000000000000 0.0300000000000000 0.9415320776738256
-0.0450000000000000 0.0300000000000000 0.9456759419750069
-0.0400000000000000 0.0300000000000000 0.9496397990557128
-0.0350000000000000 0.0300000000000000 0.9533743126025163
-0.0300000000000000 0.0300000000000000 0.9568194788922471
-0.0250000000000000 0.0300000000000000 0.9599061472881599
-0.0200000000000000 0.0300000000000000 0.9625602406068093
-0.0150000000000000 0.0300000000000000 0.9647095498157945
-0.0100000000000000 0.0300000000000000 0.9662915063617757
-0.0050000000000000 0.0300000000000000 0.9672593656064031
0.0000000000000000 0.0300000000000000 0.9675850639064210
0.0050000000000000 0.0300000000000000 0.9672593656064031
0.0100000000000000 0.0300000000000000 0.9662915063617757
0.0150000000000000 0.0300000000000000 0.9647095498157945
0.0200000000000000 0.0300000000000000 0.9625602406068093
0.0250000000000000 0.0300000000000000 0.9599061472881599
0.0300000000000000 0.0300000000000000 0.9568194788922471
0.0350000000000000 0.0300000000000000 0.9533743126025163
0.0400000000000000 0.0300000000000000 0.9496397990557128
0.0450000000000000 0.0300000000000000 0.9456759419750069
0.0500000000000000 0.0300000000000000 0.9415320776738256
0.0550000000000000 0.0300000000000000 0.9372472848719904
0.0600000000000000 0.0300000000000000 0.9328517926109103
0.0650000000000000 0.0300000000000000 0.9283686867182052
0.0700000000000000 0.0300000000000000 0.9238155207369420
0.0750000000000000 0.0300000000000000 0.9192056677184850
0.0800000000000000 0.0300000000000000 0.9145493822808936
0.0850000000000000 0.0300000000000000 0.9098546033700721
0.0900000000000000 0.0300000000000000 0.9051275476841699
0.0950000000000000 0.0300000000000000 0.9003731433885976
0.1000000000000000 0.0300000000000000 0.8955953459075872

-0.1000000000000000 0.0350000000000000 0.8940505379611556
-0.0950000000000000 0.0350000000000000 0.8987555367080970
-0.0900000000000000 0.0350000000000000 0.9034304815025466
-0.0850000000000000 0.0350000000000000 0.9080705848300763
-0.0800000000000000 0.0350000000000000 0.9126699873714029
-0.0750000000000000 0.0350000000000000 0.9172214497085700
-0.0700000000000000 0.0350000000000000 0.9217159440645194
-0.0650000000000000 0.0350000000000000 0.9261421171046790
-0.0600000000000000 0.0350000000000000 0.9304855931238444
-0.0550000000000000 0.0350000000000000 0.9347280932248533
-0.0500000000000000 0.0350000000000000 0.9388463692581686
-0.0450000000000000 0.0350000000000000 0.9428110047630517
-0.0400000000000000 0.0350000000000000 0.9465852343241874
-0.0350000000000000 0.0350000000000000 0.9501240841017240
-0.0300000000000000 0.0350000000000000 0.9533743126025163
-0.0250000000000000 0.0350000000000000 0.9562757372882086
-0.0200000000000000 0.0350000000000000 0.9587644011635745
-0.0150000000000000 0.0350000000000000 0.9607775194377747
-0.0100000000000000 0.0350000000000000 0.9622593544569126
-0.0050000000000000 0.0350000000000000 0.9631665994092115
0.0000000000000000 0.0350000000000000 0.9634720863286547
0.0050000000000000 0.0350000000000000 0.9631665994092115
0.0100000000000000 0.0350000000000000 0.9622593544569126
0.0150000000000000 0.0350000000000000 0.9607775194377747
0.0200000000000000 0.0350000000000000 0.9587644011635745
0.0250000000000000 0.0350000000000000 0.9562757372882086
0.0300000000000000 0.0350000000000000 0.9533743126025163
0.0350000000000000 0.0350000000000000 0.9501240841017240
0.0400000000000000 0.0350000000000000 0.9465852343241874
0.0450000000000000 0.0350000000000000 0.9428110047630517
0.0500000000000000 0.0350000000000000 0.9388463692581686
0.0550000000000000 0.0350000000000000 0.9347280932248533
0.0600000000000000 0.0350000000000000 0.9304855931238444
0.0650000000000000 0.0350000000000000 0.9261421171046790
0.0700000000000000 0.0350000000000000 0.9217159440645194
0.0750000000000000 0.0350000000000000 0.9172214497085700
0.0800000000000000 0.0350000000000000 0.9126699873714029
0.0850000000000000 0.0350000000000000 0.9080705848300763
0.0900000000000000 0.0350000000000000 0.9034304815025466
0.0950000000000000 0.0350000000000000 0.8987555367080970
0.1000000000000000 0.0350000000000000 0.8940505379611556

-0.1000000000000000 0.0400000000000000 0.8922955614877294
-0.0950000000000000 0.0400000000000000 0.8969205451698684
-0.0900000000000000 0.0400000000000000 0.9015085514541845
-0.0850000000000000 0.0400000000000000 0.9060540060672971
-0.0800000000000000 0.0400000000000000 0.9105501894839171
-0.0750000000000000 0.0400000000000000 0.9149889440125992
-0.0700000000000000 0.0400000000000000 0.9193602993643762
-0.0650000000000000 0.0400000000000000 0.9236519986288576
-0.0600000000000000 0.0400000000000000 0.9278489089409703
-0.0550000000000000 0.0400000000000000 0.9319323108706110
-0.0500000000000000 0.0400000000000000 0.9358790836239617
-0.0450000000000000 0.0400000000000000 0.9396608470898657
-0.0400000000000000 0.0400000000000000 0.9432431930412438
-0.0350000000000000 0.0400000000000000 0.9465852343241874
-0.0300000000000000 0.0400000000000000 0.9496397990557128
-0.0250000000000000 0.0400000000000000 0.9523546387573948
-0.0200000000000000 0.0400000000000000 0.9546749191955671
-0.0150000000000000 0.0400000000000000 0.9565469604292244
-0.0100000000000000 0.0400000000000000 0.9579227500978139
-0.0050000000000000 0.0400000000000000 0.9587644011635745
0.0000000000000000 0.0400000000000000 0.9590477200596953
0.0050000000000000 0.0400000000000000 0.9587644011635745
0.0100000000000000 0.0400000000000000 0.9579227500978139
0.0150000000000000 0.0400000000000000 0.9565469604292244
0.0200000000000000 0.0400000000000000 0.9546749191955671
0.0250000000000000 0.0400000000000000 0.9523546387573948
0.0300000000000000 0.0400000000000000 0.9496397990557128
0.0350000000000000 0.0400000000000000 0.9465852343241874
0.0400000000000000 0.0400000000000000 0.9432431930412438
0.0450000000000000 0.0400000000000000 0.9396608470898657
0.0500000000000000 0.0400000000000000 0.9358790836239617
0.0550000000000000 0.0400000000000000 0.9319323108706110
0.0600000000000000 0.0400000000000000 0.9278489089409703
0.0650000000000000 0.0400000000000000 0.9236519986288576
0.0700000000000000 0.0400000000000000 0.9193602993643762
0.0750000000000000 0.0400000000000000 0.9149889440125992
0.0800000000000000 0.0400000000000000 0.9105501894839171
0.0850000000000000 0.0400000000000000 0.9060540060672971
0.0900000000000000 0.0400000000000000 0.9015085514541845
0.0950000000000000 0.0400000000000000 0.8969205451698684
0.1000000000000000 0.0400000000000000 0.8922955614877294

-0.1000000000000000 0.0450000000000000 0.8903404995072814
-0.0950000000000000 0.0450000000000000 0.8948795405634953
-0.0900000000000000 0.0450000000000000 0.8993746221574496
-0.0850000000000000 0.0450000000000000 0.9038194627569078
-0.0800000000000000 0.0450000000000000 0.9082065918330240
-0.0750000000000000 0.0450000000000000 0.9125270793804274
-0.0700000000000000 0.0450000000000000 0.9167702019576724
-0.0650000000000000 0.0450000000000000 0.9209230359303060
-0.0600000000000000 0.0450000000000000 0.9249699732824598
-0.0550000000000000 0.0450000000000000 0.9288921662657104
-0.0500000000000000 0.0450000000000000 0.9326669278918499
-0.0450000000000000 0.0450000000000000 0.9362671496118325
-0.0400000000000000 0.0450000000000000 0.9396608470898657
-0.0350000000000000 0.0450000000000000 0.9428110047630517
-0.0300000000000000 0.0450000000000000 0.9456759419750069
-0.0250000000000000 0.0450000000000000 0.9482104332526720
-0.0200000000000000 0.0450000000000000 0.9503677390149213
-0.0150000000000000 0.0450000000000000 0.9521025158761536
-0.0100000000000000 0.0450000000000000 0.9533743126025163
-0.0050000000000000 0.0450000000000000 0.9541511269708430
0.0000000000000000 0.0450000000000000 0.9544124236542723
0.0050000000000000 0.0450000000000000 0.9541511269708430
0.0100000000000000 0.0450000000000000 0.9533743126025163
0.0150000000000000 0.0450000000000000 0.9521025158761536
0.0200000000000000 0.0450000000000000 0.9503677390149213
0.0250000000000000 0.0450000000000000 0.9482104332526720
0.0300000000000000 0.0450000000000000 0.9456759419750069
0.0350000000000000 0.0450000000000000 0.9428110047630517
0.0400000000000000 0.0450000000000000 0.9396608470898657
0.0450000000000000 0.0450000000000000 0.9362671496118325
0.0500000000000000 0.0450000000000000 0.9326669278918499
0.0550000000000000 0.0450000000000000 0.9288921662657104
0.0600000000000000 0.0450000000000000 0.9249699732824598
0.0650000000000000 0.0450000000000000 0.9209230359303060
0.0700000000000000 0.0450000000000000 0.9167702019576724
0.0750000000000000 0.0450000000000000 0.9125270793804274
0.0800000000000000 0.0450000000000000 0.9082065918330240
0.0850000000000000 0.0450000000000000 0.9038194627569078
0.0900000000000000 0.0450000000000000 0.8993746221574496
0.0950000000000000 0.0450000000000000 0.8948795405634953
0.1000000000000000 0.0450000000000000 0.8903404995072814

-0.1000000000000000 0.0500000000000000 0.8881958429853617
-0.0950000000000000 0.0500000000000000 0.8926442643225209
-0.0900000000000000 0.0500000000000000 0.8970418622550024
-0.0850000000000000 0.0500000000000000 0.9013817510296593
-0.0800000000000000 0.0500000000000000 0.9056558424711334
-0.0750000000000000 0.0500000000000000 0.9098546033700721
-0.0700000000000000 0.0500000000000000 0.9139667661929668
-0.0650000000000000 0.0500000000000000 0.9179789904219933
-0.0600000000000000 0.0500000000000000 0.9218754775182427
-0.0550000000000000 0.0500000000000000 0.9256375530425719
-0.0500000000000000 0.0500000000000000 0.9292432468438758
-0.0450000000000000 0.0500000000000000 0.9326669278918499
-0.0400000000000000 0.0500000000000000 0.9358790836239617
-0.0350000000000000 0.0500000000000000 0.9388463692581686
-0.0300000000000000 0.0500000000000000 0.9415320776738256
-0.0250000000000000 0.0500000000000000 0.9438971746532873
-0.0200000000000000 0.0500000000000000 0.9459019850135617
-0.0150000000000000 0.0500000000000000 0.9475084925193645
-0.0100000000000000 0.0500000000000000 0.9486830508117446
-0.0050000000000000 0.0500000000000000 0.9493991489473914
0.0000000000000000 0.0500000000000000 0.9496397990557128
0.0050000000000000 0.0500000000000000 0.9493991489473914
0.0100000000000000 0.0500000000000000 0.9486830508117446
0.0150000000000000 0.0500000000000000 0.9475084925193645
0.0200000000000000 0.0500000000000000 0.9459019850135617
0.0250000000000000 0.0500000000000000 0.9438971746532873
0.0300000000000000 0.0500000000000000 0.9415320776738256
0.0350000000000000 0.0500000000000000 0.9388463692581686
0.0400000000000000 0.0500000000000000 0.9358790836239617
0.0450000000000000 0.0500000000000000 0.9326669278918499
0.0500000000000000 0.0500000000000000 0.9292432468438758
0.0550000000000000 0.0500000000000000 0.9256375530425719
0.0600000000000000 0.0500000000000000 0.9218754775182427
0.0650000000000000 0.0500000000000000 0.9179789904219933
0.0700000000000000 0.0500000000000000 0.9139667661929668
0.0750000000000000 0.0500000000000000 0.9098546033700721
0.0800000000000000 0.0500000000000000 0.9056558424711334
0.0850000000000000 0.0500000000000000 0.9013817510296593
0.0900000000000000 0.0500000000000000 0.8970418622550024
0.0950000000000000 0.0500000000000000 0.8926442643225209
0.1000000000000000 0.0500000000000000 0.8881958429853617

-0.1000000000000000 0.0550000000000000 0.8858722769503530
-0.0950000000000000 0.0550000000000000 0.8902265791466482
-0.0900000000000000 0.0550000000000000 0.8945234569730666
-0.0850000000000000 0.0550000000000000 0.8987555367080970
-0.0800000000000000 0.0550000000000000 0.9029142569514276
-0.0750000000000000 0.0550000000000000 0.9069896572962187
-0.0700000000000000 0.0550000000000000 0.9109701352474834
-0.0650000000000000 0.0550000000000000 0.9148421733611311
-0.0600000000000000 0.0550000000000000 0.9185900443455455
-0.0550000000000000 0.0550000000000000 0.9221955111781861
-0.0500000000000000 0.0550000000000000 0.9256375530425719
-0.0450000000000000 0.0550000000000000 0.9288921662657104
-0.0400000000000000 0.0550000000000000 0.9319323108706110
-0.0350000000000000 0.0550000000000000 0.9347280932248533
-0.0300000000000000 0.0550000000000000 0.9372472848719904
-0.0250000000000000 0.0550000000000000 0.9394562648866180
-0.0200000000000000 0.0550000000000000 0.9413214264772165
-0.0150000000000000 0.0550000000000000 0.9428110047630517
-0.0100000000000000 0.0550000000000000 0.9438971746532873
-0.0050000000000000 0.0550000000000000 0.9445581663357274
0.0000000000000000 0.0550000000000000 0.9447800889194311
0.0050000000000000 0.0550000000000000 0.9445581663357274
0.0100000000000000 0.0550000000000000 0.9438971746532873
0.0150000000000000 0.0550000000000000 0.9428110047630517
0.0200000000000000 0.0550000000000000 0.9413214264772165
0.0250000000000000 0.0550000000000000 0.9394562648866180
0.0300000000000000 0.0550000000000000 0.9372472848719904
0.0350000000000000 0.0550000000000000 0.9347280932248533
0.0400000000000000 0.0550000000000000 0.9319323108706110
0.0450000000000000 0.0550000000000000 0.9288921662657104
0.0500000000000000 0.0550000000000000 0.9256375530425719
0.0550000000000000 0.0550000000000000 0.9221955111781861
0.0600000000000000 0.0550000000000000 0.9185900443455455
0.0650000000000000 0.0550000000000000 0.9148421733611311
0.0700000000000000 0.0550000000000000 0.9109701352474834
0.0750000000000000 0.0550000000000000 0.9069896572962187
0.0800000000000000 0.0550000000000000 0.9029142569514276
0.0850000000000000 0.0550000000000000 0.8987555367080970
0.0900000000000000 0.0550000000000000 0.8945234569730666
0.0950000000000000 0.0550000000000000 0.8902265791466482
0.1000000000000000 0.0550000000000000 0.8858722769503530

-0.1000000000000000 0.0600000000000000 0.8833804937056351
-0.0950000000000000 0.0600000000000000 0.8876382577065239
-0.0900000000000000 0.0600000000000000 0.8918323710762271
-0.0850000000000000 0.0600000000000000 0.8959550925536219
-0.0800000000000000 0.0600000000000000 0.8999975320878614
-0.0750000000000000 0.0600000000000000 0.9039494721639537
-0.0700000000000000 0.0600000000000000 0.9077991700246474
-0.0650000000000000 0.0600000000000000 0.9115331457485465
-0.0600000000000000 0.0600000000000000 0.9151359664235100
-0.0550000000000000 0.0600000000000000 0.9185900443455455
-0.0500000000000000 0.0600000000000000 0.9218754775182427
-0.0450000000000000 0.0600000000000000 0.9249699732824598
-0.0400000000000000 0.0600000000000000 0.9278489089409703
-0.0350000000000000 0.0600000000000000 0.9304855931238444
-0.0300000000000000 0.0600000000000000 0.9328517926109103
-0.0250000000000000 0.0600000000000000 0.9349185743761532
-0.0200000000000000 0.0600000000000000 0.9366574760551180
-0.0150000000000000 0.0600000000000000 0.9380419595895726
-0.0100000000000000 0.0600000000000000 0.9390490314422336
-0.0050000000000000 0.0600000000000000 0.9396608470898657
0.0000000000000000 0.0600000000000000 0.9398660803578237
0.0050000000000000 0.0600000000000000 0.9396608470898657
0.0100000000000000 0.0600000000000000 0.9390490314422336
0.0150000000000000 0.0600000000000000 0.9380419595895726
0.0200000000000000 0.0600000000000000 0.9366574760551180
0.0250000000000000 0.0600000000000000 0.9349185743761532
0.0300000000000000 0.0600000000000000 0.9328517926109103
0.0350000000000000 0.0600000000000000 0.9304855931238444
0.0400000000000000 0.0600000000000000 0.9278489089409703
0.0450000000000000 0.0600000000000000 0.9249699732824598
0.0500000000000000 0.0600000000000000 0.9218754775182427
0.0550000000000000 0.0600000000000000 0.9185900443455455
0.0600000000000000 0.0600000000000000 0.9151359664235100
0.0650000000000000 0.0600000000000000 0.9115331457485465
0.0700000000000000 0.0600000000000000 0.9077991700246474
0.0750000000000000 0.0600000000000000 0.9039494721639537
0.0800000000000000 0.0600000000000000 0.8999975320878614
0.0850000000000000 0.0600000000000000 0.8959550925536219
0.0900000000000000 0.0600000000000000 0.8918323710762271
0.0950000000000000 0.0600000000000000 0.8876382577065239
0.1000000000000000 0.0600000000000000 0.8833804937056351

-0.1000000000000000 0.0650000000000000 0.8807310362065128
-0.0950000000000000 0.0650000000000000 0.8848908109036070
-0.0900000000000000 0.0650000000000000 0.8889811633632664
-0.0850000000000000 0.0650000000000000 0.8929941021774918
-0.0800000000000000 0.0650000000000000 0.8969205451698684
-0.0750000000000000 0.0650000000000000 0.9007501729402262
-0.0700000000000000 0.0650000000000000 0.9044712735335336
-0.0650000000000000 0.0650000000000000 0.9080705848300763
-0.0600000000000000 0.0650000000000000 0.9115331457485465
-0.0550000000000000 0.0650000000000000 0.9148421733611311
-0.0500000000000000 0.0650000000000000 0.9179789904219933
-0.0450000000000000 0.0650000000000000 0.9209230359303060
-0.0400000000000000 0.0650000000000000 0.9236519986288576
-0.0350000000000000 0.0650000000000000 0.9261421171046790
-0.0300000000000000 0.0650000000000000 0.9283686867182052
-0.0250000000000000 0.0650000000000000 0.9303067990011762
-0.0200000000000000 0.0650000000000000 0.9319323108706110
-0.0150000000000000 0.0650000000000000 0.9332230000485062
-0.0100000000000000 0.0650000000000000 0.9341598158989667
-0.0050000000000000 0.0650000000000000 0.9347280932248533
0.0000000000000000 0.0650000000000000 0.9349185743761533
0.0050000000000000 0.0650000000000000 0.9347280932248533
0.0100000000000000 0.0650000000000000 0.9341598158989667
0.0150000000000000 0.0650000000000000 0.9332230000485062
0.0200000000000000 0.0650000000000000 0.9319323108706110
0.0250000000000000 0.0650000000000000 0.9303067990011762
0.0300000000000000 0.0650000000000000 0.9283686867182052
0.0350000000000000 0.0650000000000000 0.9261421171046790
0.0400000000000000 0.0650000000000000 0.9236519986288576
0.0450000000000000 0.0650000000000000 0.9209230359303060
0.0500000000000000 0.0650000000000000 0.9179789904219933
0.0550000000000000 0.0650000000000000 0.9148421733611311
0.0600000000000000 0.0650000000000000 0.9115331457485465
0.0650000000000000 0.0650000000000000 0.9080705848300763
0.0700000000000000 0.0650000000000000 0.9044712735335336
0.0750000000000000 0.0650000000000000 0.9007501729402262
0.0800000000000000 0.0650000000000000 0.8969205451698684
0.0850000000000000 0.0650000000000000 0.8929941021774918
0.0900000000000000 0.0650000000000000 0.8889811633632664
0.0950000000000000 0.0650000000000000 0.8848908109036070
0.1000000000000000 0.0650000000000000 0.8807310362065128

-0.1000000000000000 0.0700000000000000 0.8779341721491745
-0.0950000000000000 0.0700000000000000 0.8819953549784626
-0.0900000000000000 0.0700000000000000 0.8859818499244225
-0.0850000000000000 0.0700000000000000 0.8898855245657441
-0.0800000000000000 0.0700000000000000 0.8936972276038441
-0.0750000000000000 0.0700000000000000 0.8974066727861245
-0.0700000000000000 0.0700000000000000 0.9010023218244582
-0.0650000000000000 0.0700000000000000 0.9044712735335336
-0.0600000000000000 0.0700000000000000 0.9077991700246474
-0.0550000000000000 0.0700000000000000 0.9109701352474834
-0.0500000000000000 0.0700000000000000 0.9139667661929668
-0.0450000000000000 0.0700000000000000 0.9167702019576724
-0.0400000000000000 0.0700000000000000 0.9193602993643762
-0.0350000000000000 0.0700000000000000 0.9217159440645194
-0.0300000000000000 0.0700000000000000 0.9238155207369420
-0.0250000000000000 0.0700000000000000 0.9256375530425719
-0.0200000000000000 0.0700000000000000 0.9271615024838062
-0.0150000000000000 0.0700000000000000 0.9283686867182052
-0.0100000000000000 0.0700000000000000 0.9292432468438758
-0.0050000000000000 0.0700000000000000 0.9297730672330439
0.0000000000000000 0.0700000000000000 0.9299505391618209
0.0050000000000000 0.0700000000000000 0.9297730672330439
0.0100000000000000 0.0700000000000000 0.9292432468438758
0.0150000000000000 0.0700000000000000 0.9283686867182052
0.0200000000000000 0.0700000000000000 0.9271615024838062
0.0250000000000000 0.0700000000000000 0.9256375530425719
0.0300000000000000 0.0700000000000000 0.9238155207369420
0.0350000000000000 0.0700000000000000 0.9217159440645194
0.0400000000000000 0.0700000000000000 0.9193602993643762
0.0450000000000000 0.0700000000000000 0.9167702019576724
0.0500000000000000 0.0700000000000000 0.9139667661929668
0.0550000000000000 0.0700000000000000 0.9109701352474834
0.0600000000000000 0.0700000000000000 0.9077991700246474
0.0650000000000000 0.0700000000000000 0.9044712735335336
0.0700000000000000 0.0700000000000000 0.9010023218244582
0.0750000000000000 0.0700000000000000 0.8974066727861245
0.0800000000000000 0.0700000000000000 0.8936972276038441
0.0850000000000000 0.0700000000000000 0.8898855245657441
0.0900000000000000 0.0700000000000000 0.8859818499244225
0.0950000000000000 0.0700000000000000 0.8819953549784626
0.1000000000000000 0.0700000000000000 0.8779341721491745

-0.1000000000000000 0.0750000000000000 0.8749997974000415
-0.0950000000000000 0.0750000000000000 0.8789625145104459
-0.0900000000000000 0.0750000000000000 0.8828458108511629
-0.0850000000000000 0.0750000000000000 0.8866415105151717
-0.0800000000000000 0.0750000000000000 0.8903404995072814
-0.0750000000000000 0.0750000000000000 0.8939326372447614
-0.0700000000000000 0.0750000000000000 0.8974066727861245
-0.0650000000000000 0.0750000000000000 0.9007501729402262
-0.0600000000000000 0.0750000000000000 0.9039494721639537
-0.0550000000000000 0.0750000000000000 0.9069896572962187
-0.0500000000000000 0.0750000000000000 0.9098546033700721
-0.0450000000000000 0.0750000000000000 0.9125270793804274
-0.0400000000000000 0.0750000000000000 0.9149889440125992
-0.0350000000000000 0.0750000000000000 0.9172214497085700
-0.0300000000000000 0.0750000000000000 0.9192056677184850
-0.0250000000000000 0.0750000000000000 0.9209230359303060
-0.0200000000000000 0.0750000000000000 0.9223560151952201
-0.0150000000000000 0.0750000000000000 0.9234888200264756
-0.0100000000000000 0.0750000000000000 0.9243081692694473
-0.0050000000000000 0.0750000000000000 0.9248039864611609
0.0000000000000000 0.0750000000000000 0.9249699732824598
0.0050000000000000 0.0750000000000000 0.9248039864611609
0.0100000000000000 0.0750000000000000 0.9243081692694473
0.0150000000000000 0.0750000000000000 0.9234888200264756
0.0200000000000000 0.0750000000000000 0.9223560151952201
0.0250000000000000 0.0750000000000000 0.9209230359303060
0.0300000000000000 0.0750000000000000 0.9192056677184850
0.0350000000000000 0.0750000000000000 0.9172214497085700
0.0400000000000000 0.0750000000000000 0.9149889440125992
0.0450000000000000 0.0750000000000000 0.9125270793804274
0.0500000000000000 0.0750000000000000 0.9098546033700721
0.0550000000000000 0.0750000000000000 0.9069896572962187
0.0600000000000000 0.0750000000000000 0.9039494721639537
0.0650000000000000 0.0750000000000000 0.9007501729402262
0.0700000000000000 0.0750000000000000 0.8974066727861245
0.0750000000000000 0.0750000000000000 0.8939326372447614
0.0800000000000000 0.0750000000000000 0.8903404995072814
0.0850000000000000 0.0750000000000000 0.8866415105151717
0.0900000000000000 0.0750000000000000 0.8828458108511629
0.0950000000000000 0.0750000000000000 0.8789625145104459
0.1000000000000000 0.0750000000000000 0.8749997974000415

-0.1000000000000000 0.0800000000000000 0.8719373660961387
-0.0950000000000000 0.0800000000000000 0.8758023569859610
-0.0900000000000000 0.0800000000000000 0.8795837337918591
-0.0850000000000000 0.0800000000000000 0.8832733612946478
-0.0800000000000000 0.0800000000000000 0.8868622515270387
-0.0750000000000000 0.0800000000000000 0.8903404995072814
-0.0700000000000000 0.0800000000000000 0.8936972276038441
-0.0650000000000000 0.0800000000000000 0.8969205451698684
-0.0600000000000000 0.0800000000000000 0.8999975320878614
-0.0550000000000000 0.0800000000000000 0.9029142569514276
-0.0500000000000000 0.0800000000000000 0.9056558424711334
-0.0450000000000000 0.0800000000000000 0.9082065918330240
-0.0400000000000000 0.0800000000000000 0.9105501894839171
-0.0350000000000000 0.0800000000000000 0.9126699873714029
-0.0300000000000000 0.0800000000000000 0.9145493822808936
-0.0250000000000000 0.0800000000000000 0.9161722811685187
-0.0200000000000000 0.0800000000000000 0.9175236395516058
-0.0150000000000000 0.0800000000000000 0.9185900443455455
-0.0100000000000000 0.0800000000000000 0.9193602993643762
-0.0050000000000000 0.0800000000000000 0.9198259621375543
0.0000000000000000 0.0800000000000000 0.9199817778477677
0.0050000000000000 0.0800000000000000 0.9198259621375543
0.0100000000000000 0.0800000000000000 0.9193602993643762
0.0150000000000000 0.0800000000000000 0.9185900443455455
0.0200000000000000 0.0800000000000000 0.9175236395516058
0.0250000000000000 0.0800000000000000 0.9161722811685187
0.0300000000000000 0.0800000000000000 0.9145493822808936
0.0350000000000000 0.0800000000000000 0.9126699873714029
0.0400000000000000 0.0800000000000000 0.9105501894839171
0.0450000000000000 0.0800000000000000 0.9082065918330240
0.0500000000000000 0.0800000000000000 0.9056558424711334
0.0550000000000000 0.0800000000000000 0.9029142569514276
0.0600000000000000 0.0800000000000000 0.8999975320878614
0.0650000000000000 0.0800000000000000 0.8969205451698684
0.0700000000000000 0.0800000000000000 0.8936972276038441
0.0750000000000000 0.0800000000000000 0.8903404995072814
0.0800000000000000 0.0800000000000000 0.8868622515270387
0.0850000000000000 0.0800000000000000 0.8832733612946478
0.0900000000000000 0.0800000000000000 0.8795837337918591
0.0950000000000000 0.0800000000000000 0.8758023569859610
0.1000000000000000 0.0800000000000000 0.8719373660961387

-0.1000000000000000 0.0850000000000000 0.8687558440069433
-0.0950000000000000 0.0850000000000000 0.8725243539876069
-0.0900000000000000 0.0850000000000000 0.8762055874051685
-0.0850000000000000 0.0850000000000000 0.8797915200504069
-0.0800000000000000 0.0850000000000000 0.8832733612946478
-0.0750000000000000 0.0850000000000000 0.8866415105151717
-0.0700000000000000 0.0850000000000000 0.8898855245657441
-0.0650000000000000 0.0850000000000000 0.8929941021774918
-0.0600000000000000 0.0850000000000000 0.8959550925536219
-0.0550000000000000 0.0850000000000000 0.8987555367080970
-0.0500000000000000 0.0850000000000000 0.9013817510296593
-0.0450000000000000 0.0850000000000000 0.9038194627569078
-0.0400000000000000 0.0850000000000000 0.9060540060672971
-0.0350000000000000 0.0850000000000000 0.9080705848300763
-0.0300000000000000 0.0850000000000000 0.9098546033700721
-0.0250000000000000 0.0850000000000000 0.9113920597383923
-0.0200000000000000 0.0850000000000000 0.9126699873714029
-0.0150000000000000 0.0850000000000000 0.9136769216483310
-0.0100000000000000 0.0850000000000000 0.9144033593499755
-0.0050000000000000 0.0850000000000000 0.9148421733611311
0.0000000000000000 0.0850000000000000 0.9149889440125992
0.0050000000000000 0.0850000000000000 0.9148421733611311
0.0100000000000000 0.0850000000000000 0.9144033593499755
0.0150000000000000 0.0850000000000000 0.9136769216483310
0.0200000000000000 0.0850000000000000 0.9126699873714029
0.0250000000000000 0.0850000000000000 0.9113920597383923
0.0300000000000000 0.0850000000000000 0.9098546033700721
0.0350000000000000 0.0850000000000000 0.9080705848300763
0.0400000000000000 0.0850000000000000 0.9060540060672971
0.0450000000000000 0.0850000000000000 0.9038194627569078
0.0500000000000000 0.0850000000000000 0.9013817510296593
0.0550000000000000 0.0850000000000000 0.8987555367080970
0.0600000000000000 0.0850000000000000 0.8959550925536219
0.0650000000000000 0.0850000000000000 0.8929941021774918
0.0700000000000000 0.0850000000000000 0.8898855245657441
0.0750000000000000 0.0850000000000000 0.8866415105151717
0.0800000000000000 0.0850000000000000 0.8832733612946478
0.0850000000000000 0.0850000000000000 0.8797915200504069
0.0900000000000000 0.0850000000000000 0.8762055874051685
0.0950000000000000 0.0850000000000000 0.8725243539876069
0.1000000000000000 0.0850000000000000 0.8687558440069433

-0.1000000000000000 0.0900000000000000 0.8654636814585380
-0.0950000000000000 0.0900000000000000 0.8691373639881406
-0.0900000000000000 0.0900000000000000 0.8727206180787973
-0.0850000000000000 0.0900000000000000 0.8762055874051685
-0.0800000000000000 0.0900000000000000 0.8795837337918591
-0.0750000000000000 0.0900000000000000 0.8828458108511629
-0.0700000000000000 0.0900000000000000 0.8859818499244225
-0.0650000000000000 0.0900000000000000 0.8889811633632664
-0.0600000000000000 0.0900000000000000 0.8918323710762271
-0.0550000000000000 0.0900000000000000 0.8945234569730666
-0.0500000000000000 0.0900000000000000 0.8970418622550024
-0.0450000000000000 0.0900000000000000 0.8993746221574496
-0.0400000000000000 0.0900000000000000 0.9015085514541845
-0.0350000000000000 0.0900000000000000 0.9034304815025466
-0.0300000000000000 0.0900000000000000 0.9051275476841699
-0.0250000000000000 0.0900000000000000 0.9065875208326345
-0.0200000000000000 0.0900000000000000 0.9077991700246474
-0.0150000000000000 0.0900000000000000 0.9087526377156742
-0.0100000000000000 0.0900000000000000 0.9094398027335706
-0.0050000000000000 0.0900000000000000 0.9098546033700721
0.0000000000000000 0.0900000000000000 0.9099932928449416
0.0050000000000000 0.0900000000000000 0.9098546033700721
0.0100000000000000 0.0900000000000000 0.9094398027335706
0.0150000000000000 0.0900000000000000 0.9087526377156742
0.0200000000000000 0.0900000000000000 0.9077991700246474
0.0250000000000000 0.0900000000000000 0.9065875208326345
0.0300000000000000 0.0900000000000000 0.9051275476841699
0.0350000000000000 0.0900000000000000 0.9034304815025466
0.0400000000000000 0.0900000000000000 0.9015085514541845
0.0450000000000000 0.0900000000000000 0.8993746221574496
0.0500000000000000 0.0900000000000000 0.8970418622550024
0.0550000000000000 0.0900000000000000 0.8945234569730666
0.0600000000000000 0.0900000000000000 0.8918323710762271
0.0650000000000000 0.0900000000000000 0.8889811633632664
0.0700000000000000 0.0900000000000000 0.8859818499244225
0.0750000000000000 0.0900000000000000 0.8828458108511629
0.0800000000000000 0.0900000000000000 0.8795837337918591
0.0850000000000000 0.0900000000000000 0.8762055874051685
0.0900000000000000 0.0900000000000000 0.8727206180787973
0.0950000000000000 0.0900000000000000 0.8691373639881406
0.1000000000000000 0.0900000000000000 0.8654636814585380

-0.1000000000000000 0.0950000000000000 0.8620688021618422
-0.0950000000000000 0.0950000000000000 0.8656496320385136
-0.0900000000000000 0.0950000000000000 0.8691373639881406
-0.0850000000000000 0.0950000000000000 0.8725243539876069
-0.0800000000000000 0.0950000000000000 0.8758023569859610
-0.0750000000000000 0.0950000000000000 0.8789625145104459
-0.0700000000000000 0.0950000000000000 0.8819953549784626
-0.0650000000000000 0.0950000000000000 0.8848908109036070
-0.0600000000000000 0.0950000000000000 0.8876382577065239
-0.0550000000000000 0.0950000000000000 0.8902265791466482
-0.0500000000000000 0.0950000000000000 0.8926442643225209
-0.0450000000000000 0.0950000000000000 0.8948795405634953
-0.0400000000000000 0.0950000000000000 0.8969205451698684
-0.0350000000000000 0.0950000000000000 0.8987555367080970
-0.0300000000000000 0.0950000000000000 0.9003731433885976
-0.0250000000000000 0.0950000000000000 0.9017626420666380
-0.0200000000000000 0.0950000000000000 0.9029142569514276
-0.0150000000000000 0.0950000000000000 0.9038194627569078
-0.0100000000000000 0.0950000000000000 0.9044712735335336
-0.0050000000000000 0.0950000000000000 0.9048644965891841
0.0000000000000000 0.0950000000000000 0.9049959314043776
0.0050000000000000 0.0950000000000000 0.9048644965891841
0.0100000000000000 0.0950000000000000 0.9044712735335336
0.0150000000000000 0.0950000000000000 0.9038194627569078
0.0200000000000000 0.0950000000000000 0.9029142569514276
0.0250000000000000 0.0950000000000000 0.9017626420666380
0.0300000000000000 0.0950000000000000 0.9003731433885976
0.0350000000000000 0.0950000000000000 0.8987555367080970
0.0400000000000000 0.0950000000000000 0.8969205451698684
0.0450000000000000 0.0950000000000000 0.8948795405634953
0.0500000000000000 0.0950000000000000 0.8926442643225209
0.0550000000000000 0.0950000000000000 0.8902265791466482
0.0600000000000000 0.0950000000000000 0.8876382577065239
0.0650000000000000 0.0950000000000000 0.8848908109036070
0.0700000000000000 0.0950000000000000 0.8819953549784626
0.0750000000000000 0.0950000000000000 0.8789625145104459
0.0800000000000000 0.0950000000000000 0.8758023569859610
0.0850000000000000 0.0950000000000000 0.8725243539876069
0.0900000000000000 0.0950000000000000 0.8691373639881406
0.0950000000000000 0.0950000000000000 0.8656496320385136
0.1000000000000000 0.0950000000000000 0.8620688021618422

-0.1000000000000000 0.1000000000000000 0.8585786045458844
-0.0950000000000000 0.1000000000000000 0.8620688021618422
-0.0900000000000000 0.1000000000000000 0.8654636814585380
-0.0850000000000000 0.1000000000000000 0.8687558440069433
-0.0800000000000000 0.1000000000000000 0.8719373660961387
-0.0750000000000000 0.1000000000000000 0.8749997974000415
-0.0700000000000000 0.1000000000000000 0.8779341721491745
-0.0650000000000000 0.1000000000000000 0.8807310362065128
-0.0600000000000000 0.1000000000000000 0.8833804937056351
-0.0550000000000000 0.1000000000000000 0.8858722769503530
-0.0500000000000000 0.1000000000000000 0.8881958429853617
-0.0450000000000000 0.1000000000000000 0.8903404995072814
-0.0400000000000000 0.1000000000000000 0.8922955614877294
-0.0350000000000000 0.1000000000000000 0.8940505379611556
-0.0300000000000000 0.1000000000000000 0.8955953459075872
-0.0250000000000000 0.1000000000000000 0.8969205451698684
-0.0200000000000000 0.1000000000000000 0.8980175851645953
-0.0150000000000000 0.1000000000000000 0.8988790511921046
-0.0100000000000000 0.1000000000000000 0.8994988959330034
-0.0050000000000000 0.1000000000000000 0.8998726407497561
0.0000000000000000 0.1000000000000000 0.8999975320878614
0.0050000000000000 0.1000000000000000 0.8998726407497561
0.0100000000000000 0.1000000000000000 0.8994988959330034
0.0150000000000000 0.1000000000000000 0.8988790511921046
0.0200000000000000 0.1000000000000000 0.8980175851645953
0.0250000000000000 0.1000000000000000 0.8969205451698684
0.0300000000000000 0.1000000000000000 0.8955953459075872
0.0350000000000000 0.1000000000000000 0.8940505379611556
0.0400000000000000 0.1000000000000000 0.8922955614877294
0.0450000000000000 0.1000000000000000 0.8903404995072814
0.0500000000000000 0.1000000000000000 0.8881958429853617
0.0550000000000000 0.1000000000000000 0.8858722769503530
0.0600000000000000 0.1000000000000000 0.8833804937056351
0.0650000000000000 0.1000000000000000 0.8807310362065128
0.0700000000000000 0.1000000000000000 0.8779341721491745
0.0750000000000000 0.1000000000000000 0.8749997974000415
0.0800000000000000 0.1000000000000000 0.8719373660961387
0.0850000000000000 0.1000000000000000 0.8687558440069433
0.0900000000000000 0.1000000000000000 0.8654636814585380
0.0950000000000000 0.1000000000000000 0.8620688021618422
0.1000000000000000 0.1000000000000000 0.8585786045458844



==> multimodal_limits_1_a2.txt <==
-1.49	0.02
-1.489	0.022
-1.488	0.024
-1.487	0.026
-1.486	0.028
-1.485	0.03
-1.484	0.032
-1.483	0.034
-1.482	0.036
-1.481	0.038
-1.48	0.04
-1.479	0.042
-1.478	0.044
-1.477	0.046
-1.476	0.048
-1.475	0.05
-1.474	0.052
-1.473	0.054
-1.472	0.056
-1.471	0.058
-1.47	0.06
-1.469	0.062
-1.468	0.064
-1.467	0.066
-1.466	0.068
-1.465	0.07
-1.464	0.072
-1.463	0.074
-1.462	0.076
-1.461	0.078
-1.46	0.08
-1.459	0.082
-1.458	0.084
-1.457	0.086
-1.456	0.088
-1.455	0.09
-1.454	0.092
-1.453	0.094
-1.452	0.096
-1.451	0.098
-1.45	0.1
-1.449	0.102
-1.448	0.104
-1.447	0.106
-1.446	0.108
-1.445	0.11
-1.444	0.112
-1.443	0.114
-1.442	0.116
-1.441	0.118
-1.44	0.12
-1.439	0.122
-1.438	0.124
-1.437	0.126
-1.436	0.128
-1.435	0.13
-1.434	0.132
-1.433	0.134
-1.432	0.136
-1.431	0.138
-1.43	0.14
-1.429	0.142
-1.428	0.144
-1.427	0.146
-1.426	0.148
-1.425	0.15
-1.424	0.152
-1.423	0.154
-1.422	0.156
-1.421	0.158
-1.42	0.16
-1.419	0.162
-1.418	0.164
-1.417	0.166
-1.416	0.168
-1.415	0.17
-1.414	0.172
-1.413	0.174
-1.412	0.176
-1.411	0.178
-1.41	0.18
-1.409	0.182
-1.408	0.184
-1.407	0.186
-1.406	0.188
-1.405	0.19
-1.404	0.192
-1.403	0.194
-1.402	0.196
-1.401	0.198
-1.4	0.2
-1.399	0.202
-1.398	0.204
-1.397	0.206
-1.396	0.208
-1.395	0.21
-1.394	0.212
-1.393	0.214
-1.392	0.216
-1.391	0.218
-1.39	0.22
-1.389	0.222
-1.388	0.224
-1.387	0.226
-1.386	0.228
-1.385	0.23
-1.384	0.232
-1.383	0.234
-1.382	0.236
-1.381	0.238
-1.38	0.24
-1.379	0.242
-1.378	0.244
-1.377	0.246
-1.376	0.248
-1.375	0.25
-1.374	0.252
-1.373	0.254
-1.372	0.256
-1.371	0.257999999
-1.37	0.259999999
-1.369	0.261999999
-1.368	0.263999999
-1.367	0.265999999
-1.366	0.267999999
-1.365	0.269999999
-1.364	0.271999998
-1.363	0.273999998
-1.362	0.275999998
-1.361	0.277999998
-1.36	0.279999997
-1.359	0.281999997
-1.358	0.283999996
-1.357	0.285999996
-1.356	0.287999995
-1.355	0.289999994
-1.354	0.291999994
-1.353	0.293999993
-1.352	0.295999992
-1.351	0.297999991
-1.35	0.29999999
-1.349	0.301999988
-1.348	0.303999987
-1.347	0.305999985
-1.346	0.307999983
-1.345	0.309999981
-1.344	0.311999979
-1.343	0.313999977
-1.342	0.315999974
-1.341	0.317999971
-1.34	0.319999968
-1.339	0.321999964
-1.338	0.32399996
-1.337	0.325999956
-1.336	0.327999951
-1.335	0.329999945
-1.334	0.33199994
-1.333	0.333999933
-1.332	0.335999926
-1.331	0.337999919
-1.33	0.339999911
-1.329	0.341999902
-1.328	0.343999892
-1.327	0.345999882
-1.326	0.34799987
-1.325	0.349999858
-1.324	0.351999845
-1.323	0.35399983
-1.322	0.355999814
-1.321	0.357999798
-1.32	0.359999779
-1.319	0.36199976
-1.318	0.363999739
-1.317	0.365999716
-1.316	0.367999691
-1.315	0.369999665
-1.314	0.371999637
-1.313	0.373999607
-1.312	0.375999574
-1.311	0.377999539
-1.31	0.379999502
-1.309	0.381999463
-1.308	0.38399942
-1.307	0.385999375
-1.306	0.387999326
-1.305	0.389999275
-1.304	0.391999219
-1.303	0.393999161
-1.302	0.395999098
-1.301	0.397999032
-1.3	0.399998961
-1.299	0.401998886
-1.298	0.403998807
-1.297	0.405998722
-1.296	0.407998632
-1.295	0.409998538
-1.294	0.411998437
-1.293	0.41399833
-1.292	0.415998218
-1.291	0.417998099
-1.29	0.419997973
-1.289	0.42199784
-1.288	0.423997699
-1.287	0.425997551
-1.286	0.427997394
-1.285	0.42999723
-1.284	0.431997056
-1.283	0.433996873
-1.282	0.435996681
-1.281	0.437996478
-1.28	0.439996265
-1.279	0.441996042
-1.278	0.443995807
-1.277	0.44599556
-1.276	0.447995301
-1.275	0.449995029
-1.274	0.451994744
-1.273	0.453994445
-1.272	0.455994131
-1.271	0.457993803
-1.27	0.45999346
-1.269	0.4619931
-1.268	0.463992724
-1.267	0.465992331
-1.266	0.46799192
-1.265	0.469991491
-1.264	0.471991042
-1.263	0.473990574
-1.262	0.475990085
-1.261	0.477989575
-1.26	0.479989043
-1.259	0.481988489
-1.258	0.483987911
-1.257	0.485987309
-1.256	0.487986682
-1.255	0.489986029
-1.254	0.491985349
-1.253	0.493984642
-1.252	0.495983907
-1.251	0.497983143
-1.25	0.499982348
-1.249	0.501981522
-1.248	0.503980665
-1.247	0.505979774
-1.246	0.507978849
-1.245	0.50997789
-1.244	0.511976894
-1.243	0.513975862
-1.242	0.515974791
-1.241	0.517973681
-1.24	0.519972531
-1.239	0.521971339
-1.238	0.523970105
-1.237	0.525968827
-1.236	0.527967504
-1.235	0.529966135
-1.234	0.531964719
-1.233	0.533963254
-1.232	0.535961739
-1.231	0.537960173
-1.23	0.539958554
-1.229	0.541956882
-1.228	0.543955154
-1.227	0.54595337
-1.226	0.547951527
-1.225	0.549949626
-1.224	0.551947663
-1.223	0.553945638
-1.222	0.555943549
-1.221	0.557941394
-1.22	0.559939173
-1.219	0.561936883
-1.218	0.563934523
-1.217	0.565932091
-1.216	0.567929586
-1.215	0.569927006
-1.214	0.571924349
-1.213	0.573921614
-1.212	0.575918799
-1.211	0.577915902
-1.21	0.579912921
-1.209	0.581909855
-1.208	0.583906701
-1.207	0.585903458
-1.206	0.587900125
-1.205	0.589896698
-1.204	0.591893177
-1.203	0.593889559
-1.202	0.595885842
-1.201	0.597882025
-1.2	0.599878105
-1.199	0.60187408
-1.198	0.603869948
-1.197	0.605865708
-1.196	0.607861357
-1.195	0.609856893
-1.194	0.611852314
-1.193	0.613847617
-1.192	0.615842801
-1.191	0.617837863
-1.19	0.619832801
-1.189	0.621827613
-1.188	0.623822296
-1.187	0.625816848
-1.186	0.627811268
-1.185	0.629805552
-1.184	0.631799698
-1.183	0.633793703
-1.182	0.635787567
-1.181	0.637781285
-1.18	0.639774855
-1.179	0.641768276
-1.178	0.643761544
-1.177	0.645754657
-1.176	0.647747612
-1.175	0.649740407
-1.174	0.651733039
-1.173	0.653725506
-1.172	0.655717805
-1.171	0.657709934
-1.17	0.659701889
-1.169	0.661693668
-1.168	0.663685268
-1.167	0.665676687
-1.166	0.667667922
-1.165	0.66965897
-1.164	0.671649827
-1.163	0.673640493
-1.162	0.675630963
-1.161	0.677621234
-1.16	0.679611305
-1.159	0.681601171
-1.158	0.68359083
-1.157	0.68558028
-1.156	0.687569516
-1.155	0.689558537
-1.154	0.691547339
-1.153	0.693535919
-1.152	0.695524274
-1.151	0.697512401
-1.15	0.699500298
-1.149	0.70148796
-1.148	0.703475385
-1.147	0.70546257
-1.146	0.707449511
-1.145	0.709436206
-1.144	0.711422651
-1.143	0.713408843
-1.142	0.715394779
-1.141	0.717380456
-1.14	0.71936587
-1.139	0.721351018
-1.138	0.723335897
-1.137	0.725320504
-1.136	0.727304835
-1.135	0.729288887
-1.134	0.731272657
-1.133	0.733256141
-1.132	0.735239336
-1.131	0.737222238
-1.13	0.739204845
-1.129	0.741187153
-1.128	0.743169157
-1.127	0.745150856
-1.126	0.747132245
-1.125	0.749113322
-1.124	0.751094081
-1.123	0.753074521
-1.122	0.755054638
-1.121	0.757034427
-1.12	0.759013886
-1.119	0.760993011
-1.118	0.762971798
-1.117	0.764950244
-1.116	0.766928346
-1.115	0.768906099
-1.114	0.7708835
-1.113	0.772860545
-1.112	0.774837232
-1.111	0.776813556
-1.11	0.778789513
-1.109	0.7807651
-1.108	0.782740314
-1.107	0.78471515
-1.106	0.786689605
-1.105	0.788663675
-1.104	0.790637356
-1.103	0.792610646
-1.102	0.79458354
-1.101	0.796556033
-1.1	0.798528124
-1.099	0.800499807
-1.098	0.80247108
-1.097	0.804441938
-1.096	0.806412377
-1.095	0.808382394
-1.094	0.810351986
-1.093	0.812321147
-1.092	0.814289875
-1.091	0.816258165
-1.09	0.818226015
-1.089	0.820193419
-1.088	0.822160374
-1.087	0.824126877
-1.086	0.826092923
-1.085	0.828058509
-1.084	0.830023631
-1.083	0.831988285
-1.082	0.833952466
-1.081	0.835916172
-1.08	0.837879398
-1.079	0.839842141
-1.078	0.841804397
-1.077	0.843766161
-1.076	0.84572743
-1.075	0.847688199
-1.074	0.849648466
-1.073	0.851608227
-1.072	0.853567476
-1.071	0.855526211
-1.07	0.857484427
-1.069	0.859442121
-1.068	0.861399288
-1.067	0.863355925
-1.066	0.865312028
-1.065	0.867267593
-1.064	0.869222616
-1.063	0.871177093
-1.062	0.87313102
-1.061	0.875084394
-1.06	0.87703721
-1.059	0.878989464
-1.058	0.880941153
-1.057	0.882892272
-1.056	0.884842818
-1.055	0.886792787
-1.054	0.888742174
-1.053	0.890690977
-1.052	0.89263919
-1.051	0.894586811
-1.05	0.896533834
-1.049	0.898480257
-1.048	0.900426076
-1.047	0.902371285
-1.046	0.904315882
-1.045	0.906259863
-1.044	0.908203224
-1.043	0.91014596
-1.042	0.912088068
-1.041	0.914029544
-1.04	0.915970384
-1.039	0.917910585
-1.038	0.919850141
-1.037	0.92178905
-1.036	0.923727308
-1.035	0.92566491
-1.034	0.927601853
-1.033	0.929538133
-1.032	0.931473746
-1.031	0.933408689
-1.03	0.935342956
-1.029	0.937276545
-1.028	0.939209452
-1.027	0.941141672
-1.026	0.943073202
-1.025	0.945004039
-1.024	0.946934177
-1.023	0.948863614
-1.022	0.950792346
-1.021	0.952720368
-1.02	0.954647678
-1.019	0.95657427
-1.018	0.958500142
-1.017	0.96042529
-1.016	0.962349709
-1.015	0.964273396
-1.014	0.966196348
-1.013	0.96811856
-1.012	0.970040029
-1.011	0.971960751
-1.01	0.973880722
-1.009	0.975799938
-1.008	0.977718397
-1.007	0.979636093
-1.006	0.981553024
-1.005	0.983469185
-1.004	0.985384573
-1.003	0.987299185
-1.002	0.989213016
-1.001	0.991126062
-1	0.993038322
-0.999	0.994949789
-0.998	0.996860462
-0.997	0.998770335
-0.996	1.000679407
-0.995	1.002587672
-0.994	1.004495128
-0.993	1.00640177
-0.992	1.008307596
-0.991	1.010212601
-0.99	1.012116783
-0.989	1.014020137
-0.988	1.015922659
-0.987	1.017824347
-0.986	1.019725197
-0.985	1.021625205
-0.984	1.023524368
-0.983	1.025422682
-0.982	1.027320143
-0.981	1.029216749
-0.98	1.031112496
-0.979	1.03300738
-0.978	1.034901398
-0.977	1.036794546
-0.976	1.038686821
-0.975	1.040578219
-0.974	1.042468738
-0.973	1.044358374
-0.972	1.046247122
-0.971	1.048134981
-0.97	1.050021946
-0.969	1.051908014
-0.968	1.053793182
-0.967	1.055677447
-0.966	1.057560805
-0.965	1.059443252
-0.964	1.061324786
-0.963	1.063205403
-0.962	1.065085101
-0.961	1.066963875
-0.96	1.068841722
-0.959	1.070718639
-0.958	1.072594624
-0.957	1.074469672
-0.956	1.076343781
-0.955	1.078216947
-0.954	1.080089167
-0.953	1.081960438
-0.952	1.083830757
-0.951	1.08570012
-0.95	1.087568525
-0.949	1.089435968
-0.948	1.091302447
-0.947	1.093167957
-0.946	1.095032497
-0.945	1.096896063
-0.944	1.098758651
-0.943	1.10062026
-0.942	1.102480885
-0.941	1.104340524
-0.94	1.106199174
-0.939	1.108056832
-0.938	1.109913494
-0.937	1.111769159
-0.936	1.113623822
-0.935	1.115477481
-0.934	1.117330133
-0.933	1.119181775
-0.932	1.121032404
-0.931	1.122882018
-0.93	1.124730613
-0.929	1.126578186
-0.928	1.128424735
-0.927	1.130270257
-0.926	1.132114749
-0.925	1.133958208
-0.924	1.135800631
-0.923	1.137642016
-0.922	1.13948236
-0.921	1.141321659
-0.92	1.143159912
-0.919	1.144997116
-0.918	1.146833267
-0.917	1.148668363
-0.916	1.150502402
-0.915	1.152335381
-0.914	1.154167296
-0.913	1.155998146
-0.912	1.157827928
-0.911	1.159656639
-0.91	1.161484276
-0.909	1.163310837
-0.908	1.165136319
-0.907	1.166960721
-0.906	1.168784038
-0.905	1.170606269
-0.904	1.172427411
-0.903	1.174247462
-0.902	1.176066419
-0.901	1.177884279
-0.9	1.179701041
-0.899	1.181516701
-0.898	1.183331257
-0.897	1.185144707
-0.896	1.186957048
-0.895	1.188768279
-0.894	1.190578395
-0.893	1.192387396
-0.892	1.194195279
-0.891	1.196002041
-0.89	1.19780768
-0.889	1.199612194
-0.888	1.20141558
-0.887	1.203217836
-0.886	1.20501896
-0.885	1.20681895
-0.884	1.208617803
-0.883	1.210415517
-0.882	1.21221209
-0.881	1.214007519
-0.88	1.215801803
-0.879	1.217594938
-0.878	1.219386924
-0.877	1.221177758
-0.876	1.222967438
-0.875	1.22475596
-0.874	1.226543325
-0.873	1.228329529
-0.872	1.230114569
-0.871	1.231898445
-0.87	1.233681155
-0.869	1.235462695
-0.868	1.237243064
-0.867	1.23902226
-0.866	1.24080028
-0.865	1.242577124
-0.864	1.244352789
-0.863	1.246127272
-0.862	1.247900573
-0.861	1.249672688
-0.86	1.251443617
-0.859	1.253213357
-0.858	1.254981906
-0.857	1.256749262
-0.856	1.258515424
-0.855	1.260280389
-0.854	1.262044156
-0.853	1.263806724
-0.852	1.265568089
-0.851	1.26732825
-0.85	1.269087206
-0.849	1.270844954
-0.848	1.272601493
-0.847	1.274356821
-0.846	1.276110937
-0.845	1.277863838
-0.844	1.279615523
-0.843	1.281365991
-0.842	1.283115238
-0.841	1.284863265
-0.84	1.286610068
-0.839	1.288355647
-0.838	1.2901
-0.837	1.291843125
-0.836	1.29358502
-0.835	1.295325685
-0.834	1.297065116
-0.833	1.298803314
-0.832	1.300540275
-0.831	1.302275999
-0.83	1.304010484
-0.829	1.305743728
-0.828	1.307475731
-0.827	1.30920649
-0.826	1.310936003
-0.825	1.312664271
-0.824	1.31439129
-0.823	1.31611706
-0.822	1.317841579
-0.821	1.319564845
-0.82	1.321286858
-0.819	1.323007615
-0.818	1.324727116
-0.817	1.326445359
-0.816	1.328162342
-0.815	1.329878065
-0.814	1.331592525
-0.813	1.333305723
-0.812	1.335017655
-0.811	1.336728321
-0.81	1.33843772
-0.809	1.34014585
-0.808	1.34185271
-0.807	1.343558299
-0.806	1.345262616
-0.805	1.346965658
-0.804	1.348667426
-0.803	1.350367917
-0.802	1.352067131
-0.801	1.353765066
-0.8	1.355461722
-0.799	1.357157096
-0.798	1.358851189
-0.797	1.360543998
-0.796	1.362235522
-0.795	1.363925761
-0.794	1.365614713
-0.793	1.367302378
-0.792	1.368988753
-0.791	1.370673838
-0.79	1.372357632
-0.789	1.374040134
-0.788	1.375721343
-0.787	1.377401258
-0.786	1.379079877
-0.785	1.380757199
-0.784	1.382433225
-0.783	1.384107952
-0.782	1.38578138
-0.781	1.387453507
-0.78	1.389124333
-0.779	1.390793857
-0.778	1.392462078
-0.777	1.394128994
-0.776	1.395794605
-0.775	1.397458911
-0.774	1.399121909
-0.773	1.4007836
-0.772	1.402443982
-0.771	1.404103054
-0.77	1.405760816
-0.769	1.407417267
-0.768	1.409072405
-0.767	1.410726231
-0.766	1.412378743
-0.765	1.41402994
-0.764	1.415679822
-0.763	1.417328387
-0.762	1.418975636
-0.761	1.420621566
-0.76	1.422266178
-0.759	1.423909471
-0.758	1.425551444
-0.757	1.427192096
-0.756	1.428831427
-0.755	1.430469435
-0.754	1.43210612
-0.753	1.433741482
-0.752	1.435375519
-0.751	1.437008232
-0.75	1.438639619
-0.749	1.440269679
-0.748	1.441898412
-0.747	1.443525818
-0.746	1.445151895
-0.745	1.446776644
-0.744	1.448400063
-0.743	1.450022152
-0.742	1.45164291
-0.741	1.453262337
-0.74	1.454880432
-0.739	1.456497194
-0.738	1.458112624
-0.737	1.45972672
-0.736	1.461339481
-0.735	1.462950909
-0.734	1.464561001
-0.733	1.466169757
-0.732	1.467777177
-0.731	1.46938326
-0.73	1.470988006
-0.729	1.472591415
-0.728	1.474193485
-0.727	1.475794217
-0.726	1.477393609
-0.725	1.478991662
-0.724	1.480588375
-0.723	1.482183748
-0.722	1.483777779
-0.721	1.48537047
-0.72	1.486961819
-0.719	1.488551825
-0.718	1.490140489
-0.717	1.491727811
-0.716	1.493313789
-0.715	1.494898423
-0.714	1.496481714
-0.713	1.49806366
-0.712	1.499644262
-0.711	1.501223518
-0.71	1.502801429
-0.709	1.504377995
-0.708	1.505953214
-0.707	1.507527087
-0.706	1.509099614
-0.705	1.510670794
-0.704	1.512240626
-0.703	1.513809111
-0.702	1.515376249
-0.701	1.516942038
-0.7	1.518506479
-0.699	1.520069572
-0.698	1.521631315
-0.697	1.52319171
-0.696	1.524750756
-0.695	1.526308452
-0.694	1.527864798
-0.693	1.529419795
-0.692	1.530973442
-0.691	1.532525738
-0.69	1.534076684
-0.689	1.535626279
-0.688	1.537174524
-0.687	1.538721417
-0.686	1.54026696
-0.685	1.541811151
-0.684	1.543353991
-0.683	1.544895479
-0.682	1.546435615
-0.681	1.5479744
-0.68	1.549511832
-0.679	1.551047913
-0.678	1.552582641
-0.677	1.554116018
-0.676	1.555648041
-0.675	1.557178713
-0.674	1.558708031
-0.673	1.560235998
-0.672	1.561762611
-0.671	1.563287872
-0.67	1.56481178
-0.669	1.566334335
-0.668	1.567855537
-0.667	1.569375386
-0.666	1.570893882
-0.665	1.572411025
-0.664	1.573926815
-0.663	1.575441252
-0.662	1.576954336
-0.661	1.578466067
-0.66	1.579976445
-0.659	1.58148547
-0.658	1.582993142
-0.657	1.58449946
-0.656	1.586004426
-0.655	1.587508039
-0.654	1.589010298
-0.653	1.590511205
-0.652	1.592010759
-0.651	1.59350896
-0.65	1.595005808
-0.649	1.596501304
-0.648	1.597995446
-0.647	1.599488237
-0.646	1.600979675
-0.645	1.60246976
-0.644	1.603958493
-0.643	1.605445874
-0.642	1.606931902
-0.641	1.608416579
-0.64	1.609899904
-0.639	1.611381876
-0.638	1.612862498
-0.637	1.614341767
-0.636	1.615819685
-0.635	1.617296252
-0.634	1.618771467
-0.633	1.620245332
-0.632	1.621717845
-0.631	1.623189008
-0.63	1.62465882
-0.629	1.626127282
-0.628	1.627594393
-0.627	1.629060154
-0.626	1.630524565
-0.625	1.631987627
-0.624	1.633449339
-0.623	1.634909701
-0.622	1.636368714
-0.621	1.637826379
-0.62	1.639282694
-0.619	1.640737661
-0.618	1.642191279
-0.617	1.643643549
-0.616	1.645094471
-0.615	1.646544045
-0.614	1.647992272
-0.613	1.649439152
-0.612	1.650884684
-0.611	1.652328869
-0.61	1.653771708
-0.609	1.655213201
-0.608	1.656653347
-0.607	1.658092148
-0.606	1.659529602
-0.605	1.660965712
-0.604	1.662400476
-0.603	1.663833896
-0.602	1.665265971
-0.601	1.666696702
-0.6	1.668126088
-0.599	1.669554131
-0.598	1.670980831
-0.597	1.672406187
-0.596	1.673830201
-0.595	1.675252872
-0.594	1.6766742
-0.593	1.678094187
-0.592	1.679512832
-0.591	1.680930136
-0.59	1.682346099
-0.589	1.683760721
-0.588	1.685174002
-0.587	1.686585944
-0.586	1.687996546
-0.585	1.689405808
-0.584	1.690813731
-0.583	1.692220316
-0.582	1.693625562
-0.581	1.69502947
-0.58	1.696432041
-0.579	1.697833274
-0.578	1.69923317
-0.577	1.700631729
-0.576	1.702028952
-0.575	1.703424839
-0.574	1.704819391
-0.573	1.706212607
-0.572	1.707604489
-0.571	1.708995036
-0.57	1.710384249
-0.569	1.711772128
-0.568	1.713158674
-0.567	1.714543887
-0.566	1.715927767
-0.565	1.717310316
-0.564	1.718691532
-0.563	1.720071417
-0.562	1.721449971
-0.561	1.722827195
-0.56	1.724203088
-0.559	1.725577652
-0.558	1.726950886
-0.557	1.728322792
-0.556	1.729693368
-0.555	1.731062617
-0.554	1.732430538
-0.553	1.733797132
-0.552	1.735162399
-0.551	1.736526339
-0.55	1.737888953
-0.549	1.739250242
-0.548	1.740610206
-0.547	1.741968845
-0.546	1.74332616
-0.545	1.744682151
-0.544	1.746036818
-0.543	1.747390163
-0.542	1.748742185
-0.541	1.750092885
-0.54	1.751442263
-0.539	1.75279032
-0.538	1.754137057
-0.537	1.755482473
-0.536	1.75682657
-0.535	1.758169347
-0.534	1.759510806
-0.533	1.760850946
-0.532	1.762189768
-0.531	1.763527273
-0.53	1.76486346
-0.529	1.766198331
-0.528	1.767531887
-0.527	1.768864126
-0.526	1.770195051
-0.525	1.771524661
-0.524	1.772852957
-0.523	1.774179939
-0.522	1.775505608
-0.521	1.776829964
-0.52	1.778153009
-0.519	1.779474741
-0.518	1.780795163
-0.517	1.782114274
-0.516	1.783432074
-0.515	1.784748565
-0.514	1.786063747
-0.513	1.78737762
-0.512	1.788690184
-0.511	1.790001441
-0.51	1.791311391
-0.509	1.792620035
-0.508	1.793927372
-0.507	1.795233403
-0.506	1.796538129
-0.505	1.797841551
-0.504	1.799143668
-0.503	1.800444482
-0.502	1.801743993
-0.501	1.803042201
-0.5	1.804339108
-0.499	1.805634712
-0.498	1.806929016
-0.497	1.808222019
-0.496	1.809513722
-0.495	1.810804126
-0.494	1.812093231
-0.493	1.813381037
-0.492	1.814667546
-0.491	1.815952757
-0.49	1.817236672
-0.489	1.81851929
-0.488	1.819800613
-0.487	1.82108064
-0.486	1.822359373
-0.485	1.823636812
-0.484	1.824912957
-0.483	1.826187809
-0.482	1.827461369
-0.481	1.828733636
-0.48	1.830004612
-0.479	1.831274298
-0.478	1.832542693
-0.477	1.833809798
-0.476	1.835075614
-0.475	1.836340142
-0.474	1.837603381
-0.473	1.838865333
-0.472	1.840125997
-0.471	1.841385375
-0.47	1.842643468
-0.469	1.843900275
-0.468	1.845155797
-0.467	1.846410034
-0.466	1.847662988
-0.465	1.848914659
-0.464	1.850165048
-0.463	1.851414154
-0.462	1.852661979
-0.461	1.853908523
-0.46	1.855153786
-0.459	1.85639777
-0.458	1.857640475
-0.457	1.858881901
-0.456	1.860122048
-0.455	1.861360918
-0.454	1.862598512
-0.453	1.863834828
-0.452	1.865069869
-0.451	1.866303635
-0.45	1.867536126
-0.449	1.868767342
-0.448	1.869997285
-0.447	1.871225955
-0.446	1.872453353
-0.445	1.873679479
-0.444	1.874904333
-0.443	1.876127917
-0.442	1.87735023
-0.441	1.878571274
-0.44	1.879791049
-0.439	1.881009555
-0.438	1.882226793
-0.437	1.883442764
-0.436	1.884657468
-0.435	1.885870906
-0.434	1.887083079
-0.433	1.888293986
-0.432	1.889503629
-0.431	1.890712008
-0.43	1.891919124
-0.429	1.893124977
-0.428	1.894329568
-0.427	1.895532897
-0.426	1.896734965
-0.425	1.897935773
-0.424	1.89913532
-0.423	1.900333609
-0.422	1.901530639
-0.421	1.90272641
-0.42	1.903920924
-0.419	1.905114182
-0.418	1.906306182
-0.417	1.907496927
-0.416	1.908686417
-0.415	1.909874651
-0.414	1.911061632
-0.413	1.912247359
-0.412	1.913431834
-0.411	1.914615055
-0.41	1.915797025
-0.409	1.916977744
-0.408	1.918157212
-0.407	1.91933543
-0.406	1.920512399
-0.405	1.921688119
-0.404	1.92286259
-0.403	1.924035814
-0.402	1.92520779
-0.401	1.92637852
-0.4	1.927548003
-0.399	1.928716242
-0.398	1.929883235
-0.397	1.931048984
-0.396	1.93221349
-0.395	1.933376752
-0.394	1.934538772
-0.393	1.935699549
-0.392	1.936859085
-0.391	1.938017381
-0.39	1.939174436
-0.389	1.940330251
-0.388	1.941484828
-0.387	1.942638166
-0.386	1.943790265
-0.385	1.944941128
-0.384	1.946090753
-0.383	1.947239143
-0.382	1.948386297
-0.381	1.949532215
-0.38	1.950676899
-0.379	1.95182035
-0.378	1.952962566
-0.377	1.95410355
-0.376	1.955243302
-0.375	1.956381822
-0.374	1.957519112
-0.373	1.95865517
-0.372	1.959789999
-0.371	1.960923598
-0.37	1.962055969
-0.369	1.963187111
-0.368	1.964317026
-0.367	1.965445713
-0.366	1.966573174
-0.365	1.96769941
-0.364	1.968824419
-0.363	1.969948204
-0.362	1.971070765
-0.361	1.972192102
-0.36	1.973312216
-0.359	1.974431108
-0.358	1.975548777
-0.357	1.976665225
-0.356	1.977780453
-0.355	1.97889446
-0.354	1.980007247
-0.353	1.981118815
-0.352	1.982229165
-0.351	1.983338297
-0.35	1.984446211
-0.349	1.985552908
-0.348	1.986658389
-0.347	1.987762655
-0.346	1.988865705
-0.345	1.98996754
-0.344	1.991068162
-0.343	1.99216757
-0.342	1.993265764
-0.341	1.994362747
-0.34	1.995458518
-0.339	1.996553077
-0.338	1.997646426
-0.337	1.998738564
-0.336	1.999829493
-0.335	2.000919213
-0.334	2.002007725
-0.333	2.003095028
-0.332	2.004181124
-0.331	2.005266013
-0.33	2.006349696
-0.329	2.007432173
-0.328	2.008513445
-0.327	2.009593513
-0.326	2.010672376
-0.325	2.011750035
-0.324	2.012826492
-0.323	2.013901746
-0.322	2.014975799
-0.321	2.01604865
-0.32	2.0171203
-0.319	2.01819075
-0.318	2.01926
-0.317	2.020328051
-0.316	2.021394904
-0.315	2.022460558
-0.314	2.023525015
-0.313	2.024588275
-0.312	2.025650338
-0.311	2.026711205
-0.31	2.027770877
-0.309	2.028829354
-0.308	2.029886637
-0.307	2.030942726
-0.306	2.031997622
-0.305	2.033051325
-0.304	2.034103836
-0.303	2.035155155
-0.302	2.036205283
-0.301	2.037254221
-0.3	2.038301968
-0.299	2.039348526
-0.298	2.040393895
-0.297	2.041438076
-0.296	2.042481068
-0.295	2.043522873
-0.294	2.044563492
-0.293	2.045602923
-0.292	2.046641169
-0.291	2.04767823
-0.29	2.048714106
-0.289	2.049748798
-0.288	2.050782305
-0.287	2.05181463
-0.286	2.052845772
-0.285	2.053875732
-0.284	2.05490451
-0.283	2.055932106
-0.282	2.056958523
-0.281	2.057983759
-0.28	2.059007815
-0.279	2.060030692
-0.278	2.061052391
-0.277	2.062072911
-0.276	2.063092254
-0.275	2.06411042
-0.274	2.06512741
-0.273	2.066143223
-0.272	2.067157861
-0.271	2.068171323
-0.27	2.069183611
-0.269	2.070194725
-0.268	2.071204666
-0.267	2.072213433
-0.266	2.073221028
-0.265	2.074227451
-0.264	2.075232702
-0.263	2.076236782
-0.262	2.077239692
-0.261	2.078241432
-0.26	2.079242002
-0.259	2.080241402
-0.258	2.081239635
-0.257	2.082236699
-0.256	2.083232596
-0.255	2.084227325
-0.254	2.085220888
-0.253	2.086213285
-0.252	2.087204516
-0.251	2.088194582
-0.25	2.089183483
-0.249	2.09017122
-0.248	2.091157793
-0.247	2.092143203
-0.246	2.09312745
-0.245	2.094110535
-0.244	2.095092458
-0.243	2.09607322
-0.242	2.097052821
-0.241	2.098031262
-0.24	2.099008542
-0.239	2.099984663
-0.238	2.100959625
-0.237	2.101933429
-0.236	2.102906075
-0.235	2.103877563
-0.234	2.104847894
-0.233	2.105817068
-0.232	2.106785086
-0.231	2.107751948
-0.23	2.108717656
-0.229	2.109682208
-0.228	2.110645606
-0.227	2.11160785
-0.226	2.112568941
-0.225	2.113528878
-0.224	2.114487664
-0.223	2.115445297
-0.222	2.116401778
-0.221	2.117357109
-0.22	2.118311289
-0.219	2.119264318
-0.218	2.120216198
-0.217	2.121166928
-0.216	2.122116509
-0.215	2.123064942
-0.214	2.124012227
-0.213	2.124958365
-0.212	2.125903355
-0.211	2.126847198
-0.21	2.127789895
-0.209	2.128731447
-0.208	2.129671853
-0.207	2.130611114
-0.206	2.13154923
-0.205	2.132486203
-0.204	2.133422031
-0.203	2.134356717
-0.202	2.135290259
-0.201	2.13622266
-0.2	2.137153918
-0.199	2.138084035
-0.198	2.139013011
-0.197	2.139940846
-0.196	2.140867541
-0.195	2.141793096
-0.194	2.142717511
-0.193	2.143640788
-0.192	2.144562926
-0.191	2.145483925
-0.19	2.146403787
-0.189	2.147322512
-0.188	2.1482401
-0.187	2.149156551
-0.186	2.150071866
-0.185	2.150986046
-0.184	2.15189909
-0.183	2.152810999
-0.182	2.153721774
-0.181	2.154631414
-0.18	2.155539921
-0.179	2.156447295
-0.178	2.157353536
-0.177	2.158258644
-0.176	2.15916262
-0.175	2.160065465
-0.174	2.160967178
-0.173	2.16186776
-0.172	2.162767212
-0.171	2.163665534
-0.17	2.164562726
-0.169	2.165458788
-0.168	2.166353722
-0.167	2.167247527
-0.166	2.168140204
-0.165	2.169031752
-0.164	2.169922174
-0.163	2.170811468
-0.162	2.171699636
-0.161	2.172586678
-0.16	2.173472593
-0.159	2.174357383
-0.158	2.175241048
-0.157	2.176123588
-0.156	2.177005003
-0.155	2.177885294
-0.154	2.178764462
-0.153	2.179642506
-0.152	2.180519428
-0.151	2.181395226
-0.15	2.182269903
-0.149	2.183143458
-0.148	2.184015891
-0.147	2.184887202
-0.146	2.185757393
-0.145	2.186626464
-0.144	2.187494414
-0.143	2.188361245
-0.142	2.189226956
-0.141	2.190091548
-0.14	2.190955022
-0.139	2.191817377
-0.138	2.192678614
-0.137	2.193538733
-0.136	2.194397735
-0.135	2.19525562
-0.134	2.196112389
-0.133	2.196968041
-0.132	2.197822577
-0.131	2.198675997
-0.13	2.199528302
-0.129	2.200379492
-0.128	2.201229568
-0.127	2.202078529
-0.126	2.202926376
-0.125	2.20377311
-0.124	2.20461873
-0.123	2.205463237
-0.122	2.206306631
-0.121	2.207148913
-0.12	2.207990083
-0.119	2.208830141
-0.118	2.209669088
-0.117	2.210506924
-0.116	2.211343649
-0.115	2.212179263
-0.114	2.213013768
-0.113	2.213847162
-0.112	2.214679447
-0.111	2.215510623
-0.11	2.216340689
-0.109	2.217169648
-0.108	2.217997497
-0.107	2.218824239
-0.106	2.219649873
-0.105	2.2204744
-0.104	2.221297819
-0.103	2.222120132
-0.102	2.222941338
-0.101	2.223761438
-0.1	2.224580432
-0.099	2.22539832
-0.098	2.226215103
-0.097	2.227030781
-0.096	2.227845353
-0.095	2.228658822
-0.094	2.229471186
-0.093	2.230282446
-0.092	2.231092603
-0.091	2.231901656
-0.09	2.232709606
-0.089	2.233516453
-0.088	2.234322198
-0.087	2.23512684
-0.086	2.23593038
-0.085	2.236732819
-0.084	2.237534156
-0.083	2.238334392
-0.082	2.239133526
-0.081	2.239931561
-0.08	2.240728494
-0.079	2.241524328
-0.078	2.242319061
-0.077	2.243112695
-0.076	2.24390523
-0.075	2.244696665
-0.074	2.245487001
-0.073	2.246276239
-0.072	2.247064378
-0.071	2.247851419
-0.07	2.248637363
-0.069	2.249422208
-0.068	2.250205957
-0.067	2.250988608
-0.066	2.251770162
-0.065	2.252550619
-0.064	2.25332998
-0.063	2.254108245
-0.062	2.254885413
-0.061	2.255661486
-0.06	2.256436464
-0.059	2.257210346
-0.058	2.257983133
-0.057	2.258754825
-0.056	2.259525423
-0.055	2.260294926
-0.054	2.261063335
-0.053	2.26183065
-0.052	2.262596871
-0.051	2.263361999
-0.05	2.264126034
-0.049	2.264888975
-0.048	2.265650824
-0.047	2.26641158
-0.046	2.267171243
-0.045	2.267929814
-0.044	2.268687293
-0.043	2.269443681
-0.042	2.270198977
-0.041	2.270953181
-0.04	2.271706294
-0.039	2.272458316
-0.038	2.273209247
-0.037	2.273959088
-0.036	2.274707838
-0.035	2.275455498
-0.034	2.276202068
-0.033	2.276947548
-0.032	2.277691938
-0.031	2.278435239
-0.03	2.27917745
-0.029	2.279918573
-0.028	2.280658606
-0.027	2.281397551
-0.026	2.282135407
-0.025	2.282872175
-0.024	2.283607854
-0.023	2.284342446
-0.022	2.285075949
-0.021	2.285808365
-0.02	2.286539693
-0.019	2.287269934
-0.018	2.287999088
-0.017	2.288727155
-0.016	2.289454134
-0.015	2.290180027
-0.014	2.290904834
-0.013	2.291628554
-0.012	2.292351188
-0.011	2.293072735
-0.01	2.293793197
-0.009	2.294512573
-0.008	2.295230864
-0.007	2.295948068
-0.006	2.296664188
-0.005	2.297379222
-0.004	2.298093171
-0.003	2.298806036
-0.002	2.299517815
-0.001	2.30022851
0	2.30093812
0.001	2.301646646
0.002	2.302354088
0.003	2.303060446
0.004	2.30376572
0.005	2.304469909
0.006	2.305173016
0.007	2.305875038
0.008	2.306575977
0.009	2.307275833
0.01	2.307974605
0.011	2.308672295
0.012	2.309368901
0.013	2.310064425
0.014	2.310758865
0.015	2.311452224
0.016	2.312144499
0.017	2.312835692
0.018	2.313525803
0.019	2.314214832
0.02	2.314902778
0.021	2.315589643
0.022	2.316275425
0.023	2.316960126
0.024	2.317643745
0.025	2.318326283
0.026	2.319007738
0.027	2.319688113
0.028	2.320367406
0.029	2.321045618
0.03	2.321722749
0.031	2.322398798
0.032	2.323073767
0.033	2.323747655
0.034	2.324420462
0.035	2.325092188
0.036	2.325762833
0.037	2.326432398
0.038	2.327100882
0.039	2.327768286
0.04	2.32843461
0.041	2.329099853
0.042	2.329764016
0.043	2.330427099
0.044	2.331089101
0.045	2.331750024
0.046	2.332409866
0.047	2.333068629
0.048	2.333726312
0.049	2.334382915
0.05	2.335038438
0.051	2.335692881
0.052	2.336346245
0.053	2.336998529
0.054	2.337649734
0.055	2.338299859
0.056	2.338948904
0.057	2.33959687
0.058	2.340243757
0.059	2.340889564
0.06	2.341534293
0.061	2.342177941
0.062	2.342820511
0.063	2.343462001
0.064	2.344102412
0.065	2.344741744
0.066	2.345379996
0.067	2.34601717
0.068	2.346653265
0.069	2.34728828
0.07	2.347922216
0.071	2.348555074
0.072	2.349186852
0.073	2.349817551
0.074	2.350447171
0.075	2.351075713
0.076	2.351703175
0.077	2.352329558
0.078	2.352954862
0.079	2.353579088
0.08	2.354202234
0.081	2.354824302
0.082	2.35544529
0.083	2.3560652
0.084	2.35668403
0.085	2.357301782
0.086	2.357918454
0.087	2.358534048
0.088	2.359148562
0.089	2.359761998
0.09	2.360374354
0.091	2.360985632
0.092	2.36159583
0.093	2.362204949
0.094	2.36281299
0.095	2.36341995
0.096	2.364025832
0.097	2.364630635
0.098	2.365234358
0.099	2.365837002
0.1	2.366438567
0.101	2.367039053
0.102	2.367638459
0.103	2.368236785
0.104	2.368834033
0.105	2.3694302
0.106	2.370025288
0.107	2.370619297
0.108	2.371212226
0.109	2.371804075
0.11	2.372394845
0.111	2.372984535
0.112	2.373573145
0.113	2.374160675
0.114	2.374747125
0.115	2.375332495
0.116	2.375916785
0.117	2.376499995
0.118	2.377082124
0.119	2.377663174
0.12	2.378243143
0.121	2.378822031
0.122	2.379399839
0.123	2.379976567
0.124	2.380552214
0.125	2.38112678
0.126	2.381700265
0.127	2.38227267
0.128	2.382843993
0.129	2.383414236
0.13	2.383983397
0.131	2.384551477
0.132	2.385118476
0.133	2.385684393
0.134	2.386249229
0.135	2.386812983
0.136	2.387375656
0.137	2.387937247
0.138	2.388497755
0.139	2.389057182
0.14	2.389615527
0.141	2.390172789
0.142	2.390728969
0.143	2.391284067
0.144	2.391838082
0.145	2.392391014
0.146	2.392942864
0.147	2.39349363
0.148	2.394043314
0.149	2.394591914
0.15	2.395139431
0.151	2.395685865
0.152	2.396231215
0.153	2.396775482
0.154	2.397318664
0.155	2.397860763
0.156	2.398401778
0.157	2.398941708
0.158	2.399480554
0.159	2.400018316
0.16	2.400554993
0.161	2.401090585
0.162	2.401625092
0.163	2.402158514
0.164	2.402690851
0.165	2.403222102
0.166	2.403752268
0.167	2.404281349
0.168	2.404809343
0.169	2.405336251
0.17	2.405862073
0.171	2.406386809
0.172	2.406910458
0.173	2.407433021
0.174	2.407954497
0.175	2.408474885
0.176	2.408994187
0.177	2.409512401
0.178	2.410029527
0.179	2.410545566
0.18	2.411060517
0.181	2.41157438
0.182	2.412087154
0.183	2.41259884
0.184	2.413109437
0.185	2.413618946
0.186	2.414127365
0.187	2.414634695
0.188	2.415140936
0.189	2.415646087
0.19	2.416150148
0.191	2.416653119
0.192	2.417155
0.193	2.41765579
0.194	2.41815549
0.195	2.418654098
0.196	2.419151616
0.197	2.419648042
0.198	2.420143377
0.199	2.42063762
0.2	2.421130771
0.201	2.42162283
0.202	2.422113796
0.203	2.42260367
0.204	2.423092451
0.205	2.423580138
0.206	2.424066733
0.207	2.424552234
0.208	2.42503664
0.209	2.425519953
0.21	2.426002172
0.211	2.426483296
0.212	2.426963325
0.213	2.427442259
0.214	2.427920098
0.215	2.428396841
0.216	2.428872489
0.217	2.42934704
0.218	2.429820496
0.219	2.430292854
0.22	2.430764116
0.221	2.431234281
0.222	2.431703348
0.223	2.432171318
0.224	2.432638189
0.225	2.433103963
0.226	2.433568638
0.227	2.434032214
0.228	2.434494692
0.229	2.43495607
0.23	2.435416348
0.231	2.435875527
0.232	2.436333606
0.233	2.436790584
0.234	2.437246461
0.235	2.437701238
0.236	2.438154913
0.237	2.438607486
0.238	2.439058958
0.239	2.439509328
0.24	2.439958595
0.241	2.440406759
0.242	2.44085382
0.243	2.441299777
0.244	2.441744631
0.245	2.442188381
0.246	2.442631027
0.247	2.443072567
0.248	2.443513003
0.249	2.443952334
0.25	2.444390558
0.251	2.444827677
0.252	2.44526369
0.253	2.445698596
0.254	2.446132395
0.255	2.446565087
0.256	2.446996671
0.257	2.447427147
0.258	2.447856515
0.259	2.448284774
0.26	2.448711924
0.261	2.449137965
0.262	2.449562896
0.263	2.449986717
0.264	2.450409428
0.265	2.450831028
0.266	2.451251516
0.267	2.451670894
0.268	2.452089159
0.269	2.452506313
0.27	2.452922353
0.271	2.453337281
0.272	2.453751096
0.273	2.454163797
0.274	2.454575383
0.275	2.454985856
0.276	2.455395213
0.277	2.455803456
0.278	2.456210583
0.279	2.456616593
0.28	2.457021488
0.281	2.457425266
0.282	2.457827926
0.283	2.458229469
0.284	2.458629895
0.285	2.459029201
0.286	2.45942739
0.287	2.459824459
0.288	2.460220408
0.289	2.460615238
0.29	2.461008947
0.291	2.461401535
0.292	2.461793003
0.293	2.462183348
0.294	2.462572572
0.295	2.462960673
0.296	2.463347651
0.297	2.463733506
0.298	2.464118238
0.299	2.464501845
0.3	2.464884328
0.301	2.465265685
0.302	2.465645917
0.303	2.466025024
0.304	2.466403004
0.305	2.466779857
0.306	2.467155583
0.307	2.467530181
0.308	2.467903651
0.309	2.468275993
0.31	2.468647205
0.311	2.469017288
0.312	2.469386242
0.313	2.469754064
0.314	2.470120756
0.315	2.470486317
0.316	2.470850745
0.317	2.471214042
0.318	2.471576206
0.319	2.471937236
0.32	2.472297133
0.321	2.472655895
0.322	2.473013523
0.323	2.473370016
0.324	2.473725373
0.325	2.474079594
0.326	2.474432678
0.327	2.474784625
0.328	2.475135435
0.329	2.475485107
0.33	2.475833639
0.331	2.476181033
0.332	2.476527287
0.333	2.476872401
0.334	2.477216375
0.335	2.477559207
0.336	2.477900897
0.337	2.478241445
0.338	2.478580851
0.339	2.478919113
0.34	2.479256232
0.341	2.479592206
0.342	2.479927036
0.343	2.48026072
0.344	2.480593258
0.345	2.48092465
0.346	2.481254894
0.347	2.481583992
0.348	2.481911941
0.349	2.482238742
0.35	2.482564393
0.351	2.482888895
0.352	2.483212246
0.353	2.483534447
0.354	2.483855496
0.355	2.484175394
0.356	2.484494139
0.357	2.484811731
0.358	2.485128169
0.359	2.485443453
0.36	2.485757582
0.361	2.486070556
0.362	2.486382374
0.363	2.486693035
0.364	2.48700254
0.365	2.487310886
0.366	2.487618075
0.367	2.487924104
0.368	2.488228974
0.369	2.488532684
0.37	2.488835234
0.371	2.489136622
0.372	2.489436848
0.373	2.489735912
0.374	2.490033812
0.375	2.49033055
0.376	2.490626122
0.377	2.49092053
0.378	2.491213772
0.379	2.491505848
0.38	2.491796758
0.381	2.4920865
0.382	2.492375074
0.383	2.492662479
0.384	2.492948715
0.385	2.493233781
0.386	2.493517677
0.387	2.493800401
0.388	2.494081953
0.389	2.494362333
0.39	2.49464154
0.391	2.494919573
0.392	2.495196431
0.393	2.495472115
0.394	2.495746622
0.395	2.496019953
0.396	2.496292107
0.397	2.496563084
0.398	2.496832882
0.399	2.4971015
0.4	2.497368939
0.401	2.497635198
0.402	2.497900275
0.403	2.498164171
0.404	2.498426883
0.405	2.498688413
0.406	2.498948759
0.407	2.49920792
0.408	2.499465896
0.409	2.499722687
0.41	2.49997829
0.411	2.500232706
0.412	2.500485934
0.413	2.500737973
0.414	2.500988822
0.415	2.501238482
0.416	2.50148695
0.417	2.501734227
0.418	2.501980311
0.419	2.502225202
0.42	2.502468899
0.421	2.502711402
0.422	2.50295271
0.423	2.503192821
0.424	2.503431736
0.425	2.503669453
0.426	2.503905971
0.427	2.504141291
0.428	2.504375411
0.429	2.504608331
0.43	2.504840049
0.431	2.505070565
0.432	2.505299878
0.433	2.505527988
0.434	2.505754894
0.435	2.505980594
0.436	2.506205088
0.437	2.506428376
0.438	2.506650456
0.439	2.506871329
0.44	2.507090992
0.441	2.507309445
0.442	2.507526688
0.443	2.50774272
0.444	2.507957539
0.445	2.508171145
0.446	2.508383538
0.447	2.508594716
0.448	2.508804679
0.449	2.509013425
0.45	2.509220955
0.451	2.509427266
0.452	2.50963236
0.453	2.509836233
0.454	2.510038887
0.455	2.510240319
0.456	2.51044053
0.457	2.510639517
0.458	2.510837281
0.459	2.511033821
0.46	2.511229136
0.461	2.511423224
0.462	2.511616085
0.463	2.511807719
0.464	2.511998124
0.465	2.5121873
0.466	2.512375245
0.467	2.512561959
0.468	2.51274744
0.469	2.512931689
0.47	2.513114704
0.471	2.513296485
0.472	2.513477029
0.473	2.513656338
0.474	2.513834409
0.475	2.514011241
0.476	2.514186835
0.477	2.514361189
0.478	2.514534302
0.479	2.514706173
0.48	2.514876801
0.481	2.515046186
0.482	2.515214326
0.483	2.515381221
0.484	2.51554687
0.485	2.515711271
0.486	2.515874424
0.487	2.516036328
0.488	2.516196983
0.489	2.516356386
0.49	2.516514537
0.491	2.516671436
0.492	2.516827081
0.493	2.516981471
0.494	2.517134606
0.495	2.517286484
0.496	2.517437105
0.497	2.517586467
0.498	2.51773457
0.499	2.517881412
0.5	2.518026994
0.501	2.518171313
0.502	2.518314368
0.503	2.51845616
0.504	2.518596686
0.505	2.518735947
0.506	2.51887394
0.507	2.519010665
0.508	2.51914612
0.509	2.519280306
0.51	2.519413221
0.511	2.519544863
0.512	2.519675233
0.513	2.519804328
0.514	2.519932149
0.515	2.520058693
0.516	2.52018396
0.517	2.520307949
0.518	2.520430659
0.519	2.520552089
0.52	2.520672238
0.521	2.520791104
0.522	2.520908687
0.523	2.521024986
0.524	2.52114
0.525	2.521253727
0.526	2.521366167
0.527	2.521477318
0.528	2.52158718
0.529	2.521695752
0.53	2.521803032
0.531	2.521909019
0.532	2.522013712
0.533	2.522117111
0.534	2.522219214
0.535	2.52232002
0.536	2.522419528
0.537	2.522517737
0.538	2.522614645
0.539	2.522710253
0.54	2.522804558
0.541	2.52289756
0.542	2.522989257
0.543	2.523079648
0.544	2.523168733
0.545	2.52325651
0.546	2.523342978
0.547	2.523428136
0.548	2.523511983
0.549	2.523594518
0.55	2.523675739
0.551	2.523755645
0.552	2.523834236
0.553	2.52391151
0.554	2.523987466
0.555	2.524062103
0.556	2.52413542
0.557	2.524207416
0.558	2.524278089
0.559	2.524347438
0.56	2.524415462
0.561	2.524482161
0.562	2.524547532
0.563	2.524611575
0.564	2.524674288
0.565	2.524735671
0.566	2.524795722
0.567	2.52485444
0.568	2.524911823
0.569	2.524967871
0.57	2.525022583
0.571	2.525075957
0.572	2.525127991
0.573	2.525178686
0.574	2.525228039
0.575	2.52527605
0.576	2.525322716
0.577	2.525368038
0.578	2.525412013
0.579	2.525454641
0.58	2.52549592
0.581	2.525535849
0.582	2.525574427
0.583	2.525611653
0.584	2.525647525
0.585	2.525682042
0.586	2.525715202
0.587	2.525747006
0.588	2.52577745
0.589	2.525806535
0.59	2.525834258
0.591	2.525860619
0.592	2.525885616
0.593	2.525909248
0.594	2.525931514
0.595	2.525952412
0.596	2.525971942
0.597	2.525990101
0.598	2.526006888
0.599	2.526022303
0.6	2.526036344
0.601	2.52604901
0.602	2.526060298
0.603	2.526070209
0.604	2.526078741
0.605	2.526085891
0.606	2.52609166
0.607	2.526096046
0.608	2.526099047
0.609	2.526100661
0.61	2.526100889
0.611	2.526099728
0.612	2.526097177
0.613	2.526093235
0.614	2.5260879
0.615	2.52608117
0.616	2.526073046
0.617	2.526063525
0.618	2.526052605
0.619	2.526040286
0.62	2.526026566
0.621	2.526011444
0.622	2.525994918
0.623	2.525976987
0.624	2.525957649
0.625	2.525936904
0.626	2.525914749
0.627	2.525891184
0.628	2.525866206
0.629	2.525839815
0.63	2.525812009
0.631	2.525782787
0.632	2.525752147
0.633	2.525720088
0.634	2.525686608
0.635	2.525651706
0.636	2.525615381
0.637	2.52557763
0.638	2.525538454
0.639	2.525497849
0.64	2.525455815
0.641	2.52541235
0.642	2.525367453
0.643	2.525321122
0.644	2.525273356
0.645	2.525224154
0.646	2.525173513
0.647	2.525121432
0.648	2.525067911
0.649	2.525012946
0.65	2.524956538
0.651	2.524898684
0.652	2.524839383
0.653	2.524778633
0.654	2.524716433
0.655	2.524652781
0.656	2.524587676
0.657	2.524521116
0.658	2.5244531
0.659	2.524383627
0.66	2.524312693
0.661	2.524240299
0.662	2.524166443
0.663	2.524091122
0.664	2.524014336
0.665	2.523936083
0.666	2.523856361
0.667	2.523775169
0.668	2.523692504
0.669	2.523608367
0.67	2.523522754
0.671	2.523435665
0.672	2.523347098
0.673	2.523257051
0.674	2.523165522
0.675	2.523072511
0.676	2.522978014
0.677	2.522882032
0.678	2.522784562
0.679	2.522685602
0.68	2.522585151
0.681	2.522483208
0.682	2.52237977
0.683	2.522274836
0.684	2.522168405
0.685	2.522060474
0.686	2.521951042
0.687	2.521840108
0.688	2.521727669
0.689	2.521613725
0.69	2.521498272
0.691	2.521381311
0.692	2.521262839
0.693	2.521142853
0.694	2.521021354
0.695	2.520898338
0.696	2.520773805
0.697	2.520647752
0.698	2.520520179
0.699	2.520391082
0.7	2.520260461
0.701	2.520128313
0.702	2.519994637
0.703	2.519859432
0.704	2.519722695
0.705	2.519584425
0.706	2.51944462
0.707	2.519303278
0.708	2.519160398
0.709	2.519015977
0.71	2.518870014
0.711	2.518722508
0.712	2.518573456
0.713	2.518422857
0.714	2.518270708
0.715	2.518117009
0.716	2.517961757
0.717	2.51780495
0.718	2.517646588
0.719	2.517486667
0.72	2.517325186
0.721	2.517162143
0.722	2.516997537
0.723	2.516831366
0.724	2.516663627
0.725	2.51649432
0.726	2.516323441
0.727	2.51615099
0.728	2.515976964
0.729	2.515801362
0.73	2.515624181
0.731	2.51544542
0.732	2.515265078
0.733	2.515083151
0.734	2.514899639
0.735	2.514714539
0.736	2.514527849
0.737	2.514339568
0.738	2.514149694
0.739	2.513958224
0.74	2.513765158
0.741	2.513570492
0.742	2.513374225
0.743	2.513176355
0.744	2.512976881
0.745	2.5127758
0.746	2.51257311
0.747	2.512368809
0.748	2.512162896
0.749	2.511955368
0.75	2.511746224
0.751	2.511535462
0.752	2.511323079
0.753	2.511109073
0.754	2.510893443
0.755	2.510676187
0.756	2.510457302
0.757	2.510236787
0.758	2.51001464
0.759	2.509790858
0.76	2.50956544
0.761	2.509338384
0.762	2.509109687
0.763	2.508879348
0.764	2.508647364
0.765	2.508413734
0.766	2.508178455
0.767	2.507941526
0.768	2.507702944
0.769	2.507462708
0.77	2.507220814
0.771	2.506977262
0.772	2.506732049
0.773	2.506485173
0.774	2.506236632
0.775	2.505986424
0.776	2.505734547
0.777	2.505480998
0.778	2.505225776
0.779	2.504968878
0.78	2.504710303
0.781	2.504450048
0.782	2.504188111
0.783	2.50392449
0.784	2.503659183
0.785	2.503392187
0.786	2.503123501
0.787	2.502853123
0.788	2.502581049
0.789	2.502307279
0.79	2.50203181
0.791	2.501754639
0.792	2.501475765
0.793	2.501195186
0.794	2.500912898
0.795	2.500628901
0.796	2.500343191
0.797	2.500055767
0.798	2.499766626
0.799	2.499475766
0.8	2.499183185
0.801	2.498888881
0.802	2.498592852
0.803	2.498295094
0.804	2.497995607
0.805	2.497694387
0.806	2.497391432
0.807	2.497086741
0.808	2.496780311
0.809	2.496472139
0.81	2.496162224
0.811	2.495850563
0.812	2.495537154
0.813	2.495221994
0.814	2.494905081
0.815	2.494586413
0.816	2.494265988
0.817	2.493943803
0.818	2.493619856
0.819	2.493294144
0.82	2.492966666
0.821	2.492637418
0.822	2.492306399
0.823	2.491973607
0.824	2.491639038
0.825	2.49130269
0.826	2.490964562
0.827	2.49062465
0.828	2.490282953
0.829	2.489939468
0.83	2.489594192
0.831	2.489247123
0.832	2.488898259
0.833	2.488547597
0.834	2.488195135
0.835	2.487840871
0.836	2.487484802
0.837	2.487126925
0.838	2.486767239
0.839	2.48640574
0.84	2.486042426
0.841	2.485677295
0.842	2.485310345
0.843	2.484941572
0.844	2.484570975
0.845	2.48419855
0.846	2.483824296
0.847	2.48344821
0.848	2.483070289
0.849	2.482690531
0.85	2.482308933
0.851	2.481925494
0.852	2.481540209
0.853	2.481153077
0.854	2.480764096
0.855	2.480373262
0.856	2.479980573
0.857	2.479586027
0.858	2.47918962
0.859	2.478791352
0.86	2.478391218
0.861	2.477989216
0.862	2.477585344
0.863	2.477179599
0.864	2.476771978
0.865	2.476362479
0.866	2.4759511
0.867	2.475537837
0.868	2.475122688
0.869	2.47470565
0.87	2.474286721
0.871	2.473865898
0.872	2.473443179
0.873	2.47301856
0.874	2.47259204
0.875	2.472163614
0.876	2.471733282
0.877	2.471301039
0.878	2.470866884
0.879	2.470430813
0.88	2.469992824
0.881	2.469552915
0.882	2.469111082
0.883	2.468667323
0.884	2.468221634
0.885	2.467774015
0.886	2.46732446
0.887	2.466872969
0.888	2.466419537
0.889	2.465964163
0.89	2.465506843
0.891	2.465047575
0.892	2.464586356
0.893	2.464123183
0.894	2.463658053
0.895	2.463190964
0.896	2.462721912
0.897	2.462250896
0.898	2.461777912
0.899	2.461302956
0.9	2.460826028
0.901	2.460347123
0.902	2.459866238
0.903	2.459383372
0.904	2.45889852
0.905	2.458411681
0.906	2.45792285
0.907	2.457432026
0.908	2.456939206
0.909	2.456444386
0.91	2.455947564
0.911	2.455448737
0.912	2.454947901
0.913	2.454445054
0.914	2.453940194
0.915	2.453433316
0.916	2.452924418
0.917	2.452413498
0.918	2.451900552
0.919	2.451385576
0.92	2.45086857
0.921	2.450349528
0.922	2.449828448
0.923	2.449305328
0.924	2.448780164
0.925	2.448252954
0.926	2.447723693
0.927	2.44719238
0.928	2.446659011
0.929	2.446123583
0.93	2.445586094
0.931	2.445046539
0.932	2.444504916
0.933	2.443961222
0.934	2.443415454
0.935	2.442867609
0.936	2.442317684
0.937	2.441765675
0.938	2.441211579
0.939	2.440655394
0.94	2.440097116
0.941	2.439536743
0.942	2.43897427
0.943	2.438409695
0.944	2.437843015
0.945	2.437274227
0.946	2.436703327
0.947	2.436130312
0.948	2.435555179
0.949	2.434977925
0.95	2.434398547
0.951	2.433817041
0.952	2.433233405
0.953	2.432647635
0.954	2.432059728
0.955	2.43146968
0.956	2.430877489
0.957	2.430283151
0.958	2.429686663
0.959	2.429088021
0.96	2.428487224
0.961	2.427884266
0.962	2.427279145
0.963	2.426671858
0.964	2.426062401
0.965	2.425450771
0.966	2.424836965
0.967	2.424220979
0.968	2.42360281
0.969	2.422982456
0.97	2.422359911
0.971	2.421735174
0.972	2.42110824
0.973	2.420479107
0.974	2.419847771
0.975	2.419214228
0.976	2.418578476
0.977	2.41794051
0.978	2.417300328
0.979	2.416657926
0.98	2.416013301
0.981	2.415366449
0.982	2.414717367
0.983	2.414066051
0.984	2.413412498
0.985	2.412756705
0.986	2.412098668
0.987	2.411438383
0.988	2.410775848
0.989	2.410111058
0.99	2.40944401
0.991	2.408774701
0.992	2.408103127
0.993	2.407429285
0.994	2.406753171
0.995	2.406074781
0.996	2.405394113
0.997	2.404711162
0.998	2.404025925
0.999	2.403338399
1	2.40264858
1.001	2.401956463
1.002	2.401262047
1.003	2.400565327
1.004	2.399866299
1.005	2.39916496
1.006	2.398461307
1.007	2.397755335
1.008	2.397047042
1.009	2.396336422
1.01	2.395623474
1.011	2.394908193
1.012	2.394190576
1.013	2.393470618
1.014	2.392748316
1.015	2.392023667
1.016	2.391296667
1.017	2.390567312
1.018	2.389835599
1.019	2.389101523
1.02	2.388365081
1.021	2.387626269
1.022	2.386885084
1.023	2.386141522
1.024	2.385395579
1.025	2.384647251
1.026	2.383896535
1.027	2.383143426
1.028	2.382387922
1.029	2.381630017
1.03	2.380869709
1.031	2.380106994
1.032	2.379341867
1.033	2.378574326
1.034	2.377804365
1.035	2.377031982
1.036	2.376257172
1.037	2.375479932
1.038	2.374700257
1.039	2.373918145
1.04	2.37313359
1.041	2.372346589
1.042	2.371557139
1.043	2.370765235
1.044	2.369970873
1.045	2.36917405
1.046	2.368374761
1.047	2.367573003
1.048	2.366768772
1.049	2.365962063
1.05	2.365152873
1.051	2.364341198
1.052	2.363527034
1.053	2.362710376
1.054	2.361891222
1.055	2.361069566
1.056	2.360245405
1.057	2.359418735
1.058	2.358589552
1.059	2.357757852
1.06	2.35692363
1.061	2.356086883
1.062	2.355247607
1.063	2.354405797
1.064	2.35356145
1.065	2.352714562
1.066	2.351865127
1.067	2.351013143
1.068	2.350158605
1.069	2.34930151
1.07	2.348441852
1.071	2.347579628
1.072	2.346714833
1.073	2.345847464
1.074	2.344977517
1.075	2.344104987
1.076	2.343229869
1.077	2.342352161
1.078	2.341471858
1.079	2.340588954
1.08	2.339703448
1.081	2.338815333
1.082	2.337924606
1.083	2.337031263
1.084	2.336135299
1.085	2.335236711
1.086	2.334335493
1.087	2.333431642
1.088	2.332525154
1.089	2.331616024
1.09	2.330704247
1.091	2.32978982
1.092	2.328872739
1.093	2.327952998
1.094	2.327030594
1.095	2.326105523
1.096	2.325177779
1.097	2.324247359
1.098	2.323314259
1.099	2.322378473
1.1	2.321439998
1.101	2.32049883
1.102	2.319554963
1.103	2.318608394
1.104	2.317659118
1.105	2.31670713
1.106	2.315752427
1.107	2.314795004
1.108	2.313834856
1.109	2.312871979
1.11	2.311906369
1.111	2.310938021
1.112	2.30996693
1.113	2.308993093
1.114	2.308016505
1.115	2.30703716
1.116	2.306055056
1.117	2.305070187
1.118	2.304082548
1.119	2.303092136
1.12	2.302098946
1.121	2.301102972
1.122	2.300104212
1.123	2.299102659
1.124	2.29809831
1.125	2.29709116
1.126	2.296081205
1.127	2.295068439
1.128	2.294052859
1.129	2.293034459
1.13	2.292013236
1.131	2.290989184
1.132	2.289962299
1.133	2.288932576
1.134	2.28790001
1.135	2.286864598
1.136	2.285826334
1.137	2.284785213
1.138	2.283741232
1.139	2.282694385
1.14	2.281644668
1.141	2.280592075
1.142	2.279536603
1.143	2.278478247
1.144	2.277417001
1.145	2.276352861
1.146	2.275285823
1.147	2.274215882
1.148	2.273143032
1.149	2.27206727
1.15	2.270988591
1.151	2.269906989
1.152	2.268822459
1.153	2.267734998
1.154	2.266644601
1.155	2.265551262
1.156	2.264454977
1.157	2.26335574
1.158	2.262253548
1.159	2.261148396
1.16	2.260040277
1.161	2.258929189
1.162	2.257815125
1.163	2.256698081
1.164	2.255578053
1.165	2.254455034
1.166	2.253329021
1.167	2.252200009
1.168	2.251067992
1.169	2.249932966
1.17	2.248794926
1.171	2.247653866
1.172	2.246509783
1.173	2.24536267
1.174	2.244212524
1.175	2.243059339
1.176	2.24190311
1.177	2.240743833
1.178	2.239581502
1.179	2.238416112
1.18	2.237247658
1.181	2.236076137
1.182	2.234901541
1.183	2.233723867
1.184	2.232543109
1.185	2.231359263
1.186	2.230172323
1.187	2.228982285
1.188	2.227789143
1.189	2.226592893
1.19	2.225393528
1.191	2.224191045
1.192	2.222985438
1.193	2.221776703
1.194	2.220564833
1.195	2.219349824
1.196	2.218131672
1.197	2.21691037
1.198	2.215685913
1.199	2.214458298
1.2	2.213227518
1.201	2.211993568
1.202	2.210756444
1.203	2.20951614
1.204	2.208272651
1.205	2.207025972
1.206	2.205776097
1.207	2.204523023
1.208	2.203266742
1.209	2.202007251
1.21	2.200744545
1.211	2.199478617
1.212	2.198209463
1.213	2.196937077
1.214	2.195661455
1.215	2.194382591
1.216	2.19310048
1.217	2.191815117
1.218	2.190526496
1.219	2.189234613
1.22	2.187939462
1.221	2.186641038
1.222	2.185339336
1.223	2.18403435
1.224	2.182726075
1.225	2.181414506
1.226	2.180099638
1.227	2.178781465
1.228	2.177459983
1.229	2.176135185
1.23	2.174807067
1.231	2.173475623
1.232	2.172140848
1.233	2.170802737
1.234	2.169461284
1.235	2.168116485
1.236	2.166768333
1.237	2.165416824
1.238	2.164061952
1.239	2.162703712
1.24	2.161342098
1.241	2.159977106
1.242	2.15860873
1.243	2.157236964
1.244	2.155861803
1.245	2.154483242
1.246	2.153101276
1.247	2.151715899
1.248	2.150327105
1.249	2.14893489
1.25	2.147539248
1.251	2.146140174
1.252	2.144737662
1.253	2.143331707
1.254	2.141922304
1.255	2.140509447
1.256	2.13909313
1.257	2.137673349
1.258	2.136250098
1.259	2.134823371
1.26	2.133393164
1.261	2.13195947
1.262	2.130522285
1.263	2.129081603
1.264	2.127637418
1.265	2.126189725
1.266	2.124738519
1.267	2.123283795
1.268	2.121825546
1.269	2.120363767
1.27	2.118898454
1.271	2.1174296
1.272	2.1159572
1.273	2.114481249
1.274	2.113001741
1.275	2.111518671
1.276	2.110032033
1.277	2.108541822
1.278	2.107048032
1.279	2.105550659
1.28	2.104049696
1.281	2.102545138
1.282	2.101036979
1.283	2.099525215
1.284	2.098009839
1.285	2.096490847
1.286	2.094968233
1.287	2.09344199
1.288	2.091912115
1.289	2.090378601
1.29	2.088841443
1.291	2.087300635
1.292	2.085756173
1.293	2.084208049
1.294	2.08265626
1.295	2.0811008
1.296	2.079541662
1.297	2.077978842
1.298	2.076412335
1.299	2.074842134
1.3	2.073268234
1.301	2.07169063
1.302	2.070109316
1.303	2.068524288
1.304	2.066935538
1.305	2.065343062
1.306	2.063746855
1.307	2.062146911
1.308	2.060543224
1.309	2.058935789
1.31	2.057324601
1.311	2.055709654
1.312	2.054090943
1.313	2.052468461
1.314	2.050842205
1.315	2.049212168
1.316	2.047578344
1.317	2.045940729
1.318	2.044299317
1.319	2.042654102
1.32	2.04100508
1.321	2.039352244
1.322	2.037695589
1.323	2.03603511
1.324	2.034370801
1.325	2.032702657
1.326	2.031030673
1.327	2.029354842
1.328	2.02767516
1.329	2.025991621
1.33	2.02430422
1.331	2.022612952
1.332	2.02091781
1.333	2.01921879
1.334	2.017515886
1.335	2.015809093
1.336	2.014098405
1.337	2.012383817
1.338	2.010665324
1.339	2.00894292
1.34	2.0072166
1.341	2.005486358
1.342	2.00375219
1.343	2.002014089
1.344	2.000272051
1.345	1.99852607
1.346	1.99677614
1.347	1.995022258
1.348	1.993264416
1.349	1.99150261
1.35	1.989736835
1.351	1.987967084
1.352	1.986193354
1.353	1.984415638
1.354	1.982633932
1.355	1.98084823
1.356	1.979058526
1.357	1.977264816
1.358	1.975467095
1.359	1.973665356
1.36	1.971859595
1.361	1.970049807
1.362	1.968235986
1.363	1.966418128
1.364	1.964596226
1.365	1.962770276
1.366	1.960940273
1.367	1.959106211
1.368	1.957268085
1.369	1.95542589
1.37	1.953579622
1.371	1.951729274
1.372	1.949874841
1.373	1.94801632
1.374	1.946153704
1.375	1.944286988
1.376	1.942416168
1.377	1.940541238
1.378	1.938662193
1.379	1.936779028
1.38	1.934891738
1.381	1.933000319
1.382	1.931104764
1.383	1.92920507
1.384	1.92730123
1.385	1.925393241
1.386	1.923481097
1.387	1.921564793
1.388	1.919644325
1.389	1.917719686
1.39	1.915790874
1.391	1.913857882
1.392	1.911920705
1.393	1.90997934
1.394	1.90803378
1.395	1.906084022
1.396	1.90413006
1.397	1.902171889
1.398	1.900209506
1.399	1.898242904
1.4	1.896272079
1.401	1.894297027
1.402	1.892317743
1.403	1.890334222
1.404	1.888346459
1.405	1.88635445
1.406	1.88435819
1.407	1.882357675
1.408	1.880352899
1.409	1.878343859
1.41	1.876330549
1.411	1.874312965
1.412	1.872291103
1.413	1.870264958
1.414	1.868234525
1.415	1.8661998
1.416	1.864160779
1.417	1.862117457
1.418	1.860069829
1.419	1.858017892
1.42	1.855961641
1.421	1.853901071
1.422	1.851836179
1.423	1.849766959
1.424	1.847693408
1.425	1.845615521
1.426	1.843533294
1.427	1.841446723
1.428	1.839355803
1.429	1.837260531
1.43	1.835160902
1.431	1.833056913
1.432	1.830948558
1.433	1.828835834
1.434	1.826718737
1.435	1.824597262
1.436	1.822471407
1.437	1.820341166
1.438	1.818206536
1.439	1.816067513
1.44	1.813924093
1.441	1.811776271
1.442	1.809624045
1.443	1.807467411
1.444	1.805306364
1.445	1.8031409
1.446	1.800971017
1.447	1.79879671
1.448	1.796617976
1.449	1.79443481
1.45	1.79224721
1.451	1.790055171
1.452	1.787858691
1.453	1.785657765
1.454	1.78345239
1.455	1.781242563
1.456	1.779028279
1.457	1.776809537
1.458	1.774586331
1.459	1.77235866
1.46	1.770126519
1.461	1.767889905
1.462	1.765648815
1.463	1.763403246
1.464	1.761153195
1.465	1.758898658
1.466	1.756639632
1.467	1.754376114
1.468	1.752108101
1.469	1.749835591
1.47	1.747558579
1.471	1.745277063
1.472	1.742991041
1.473	1.740700509
1.474	1.738405464
1.475	1.736105904
1.476	1.733801826
1.477	1.731493226
1.478	1.729180103
1.479	1.726862454
1.48	1.724540276
1.481	1.722213566
1.482	1.719882322
1.483	1.717546542
1.484	1.715206222
1.485	1.712861361
1.486	1.710511956
1.487	1.708158005
1.488	1.705799505
1.489	1.703436455
1.49	1.701068851
1.491	1.698696692
1.492	1.696319976
1.493	1.6939387
1.494	1.691552863
1.495	1.689162462
1.496	1.686767496
1.497	1.684367962
1.498	1.681963858
1.499	1.679555184
1.5	1.677141936
1.501	1.674724114
1.502	1.672301715
1.503	1.669874739
1.504	1.667443182
1.505	1.665007045
1.506	1.662566324
1.507	1.660121019
1.508	1.657671129
1.509	1.655216651
1.51	1.652757585
1.511	1.65029393
1.512	1.647825683
1.513	1.645352845
1.514	1.642875413
1.515	1.640393387
1.516	1.637906766
1.517	1.635415548
1.518	1.632919733
1.519	1.630419321
1.52	1.627914309
1.521	1.625404698
1.522	1.622890486
1.523	1.620371673
1.524	1.617848259
1.525	1.615320242
1.526	1.612787623
1.527	1.6102504
1.528	1.607708574
1.529	1.605162144
1.53	1.60261111
1.531	1.600055472
1.532	1.597495229
1.533	1.594930381
1.534	1.592360928
1.535	1.589786871
1.536	1.587208209
1.537	1.584624943
1.538	1.582037072
1.539	1.579444597
1.54	1.576847518
1.541	1.574245836
1.542	1.571639551
1.543	1.569028663
1.544	1.566413173
1.545	1.563793081
1.546	1.561168388
1.547	1.558539096
1.548	1.555905204
1.549	1.553266713
1.55	1.550623625
1.551	1.54797594
1.552	1.54532366
1.553	1.542666785
1.554	1.540005317
1.555	1.537339256
1.556	1.534668605
1.557	1.531993363
1.558	1.529313534
1.559	1.526629118
1.56	1.523940117
1.561	1.521246533
1.562	1.518548367
1.563	1.51584562
1.564	1.513138295
1.565	1.510426394
1.566	1.507709918
1.567	1.50498887
1.568	1.502263252
1.569	1.499533065
1.57	1.496798312
1.571	1.494058995
1.572	1.491315117
1.573	1.48856668
1.574	1.485813686
1.575	1.483056139
1.576	1.48029404
1.577	1.477527392
1.578	1.474756199
1.579	1.471980463
1.58	1.469200186
1.581	1.466415373
1.582	1.463626025
1.583	1.460832147
1.584	1.45803374
1.585	1.45523081
1.586	1.452423358
1.587	1.449611388
1.588	1.446794905
1.589	1.443973911
1.59	1.441148409
1.591	1.438318405
1.592	1.435483901
1.593	1.432644901
1.594	1.42980141
1.595	1.426953431
1.596	1.424100969
1.597	1.421244027
1.598	1.41838261
1.599	1.415516722
1.6	1.412646368
1.601	1.409771552
1.602	1.406892278
1.603	1.404008551
1.604	1.401120376
1.605	1.398227758
1.606	1.395330702
1.607	1.392429211
1.608	1.389523293
1.609	1.38661295
1.61	1.38369819
1.611	1.380779016
1.612	1.377855434
1.613	1.37492745
1.614	1.371995069
1.615	1.369058296
1.616	1.366117138
1.617	1.3631716
1.618	1.360221687
1.619	1.357267406
1.62	1.354308762
1.621	1.351345762
1.622	1.348378411
1.623	1.345406716
1.624	1.342430683
1.625	1.339450318
1.626	1.336465628
1.627	1.333476619
1.628	1.330483298
1.629	1.327485671
1.63	1.324483746
1.631	1.321477528
1.632	1.318467025
1.633	1.315452244
1.634	1.312433191
1.635	1.309409874
1.636	1.3063823
1.637	1.303350477
1.638	1.300314411
1.639	1.29727411
1.64	1.294229582
1.641	1.291180834
1.642	1.288127873
1.643	1.285070708
1.644	1.282009346
1.645	1.278943796
1.646	1.275874064
1.647	1.27280016
1.648	1.269722091
1.649	1.266639865
1.65	1.263553491
1.651	1.260462977
1.652	1.257368331
1.653	1.254269563
1.654	1.251166679
1.655	1.24805969
1.656	1.244948604
1.657	1.241833429
1.658	1.238714175
1.659	1.23559085
1.66	1.232463464
1.661	1.229332025
1.662	1.226196543
1.663	1.223057026
1.664	1.219913485
1.665	1.216765928
1.666	1.213614365
1.667	1.210458806
1.668	1.207299259
1.669	1.204135735
1.67	1.200968244
1.671	1.197796795
1.672	1.194621397
1.673	1.191442062
1.674	1.188258799
1.675	1.185071617
1.676	1.181880528
1.677	1.178685541
1.678	1.175486666
1.679	1.172283914
1.68	1.169077296
1.681	1.165866821
1.682	1.1626525
1.683	1.159434344
1.684	1.156212363
1.685	1.152986569
1.686	1.149756971
1.687	1.146523581
1.688	1.143286409
1.689	1.140045467
1.69	1.136800765
1.691	1.133552314
1.692	1.130300126
1.693	1.127044212
1.694	1.123784583
1.695	1.120521249
1.696	1.117254223
1.697	1.113983516
1.698	1.11070914
1.699	1.107431104
1.7	1.104149423
1.701	1.100864105
1.702	1.097575165
1.703	1.094282612
1.704	1.090986459
1.705	1.087686718
1.706	1.0843834
1.707	1.081076517
1.708	1.077766081
1.709	1.074452104
1.71	1.071134598
1.711	1.067813574
1.712	1.064489046
1.713	1.061161025
1.714	1.057829523
1.715	1.054494552
1.716	1.051156124
1.717	1.047814252
1.718	1.044468949
1.719	1.041120225
1.72	1.037768093
1.721	1.034412567
1.722	1.031053658
1.723	1.027691378
1.724	1.02432574
1.725	1.020956756
1.726	1.01758444
1.727	1.014208802
1.728	1.010829857
1.729	1.007447615
1.73	1.004062091
1.731	1.000673295
1.732	0.997281242
1.733	0.993885943
1.734	0.990487411
1.735	0.987085659
1.736	0.983680699
1.737	0.980272544
1.738	0.976861207
1.739	0.973446699
1.74	0.970029034
1.741	0.966608224
1.742	0.963184282
1.743	0.959757221
1.744	0.956327053
1.745	0.952893791
1.746	0.949457447
1.747	0.946018033
1.748	0.942575564
1.749	0.93913005
1.75	0.935681505
1.751	0.932229942
1.752	0.928775372
1.753	0.925317808
1.754	0.921857263
1.755	0.91839375
1.756	0.91492728
1.757	0.911457866
1.758	0.90798552
1.759	0.904510256
1.76	0.901032085
1.761	0.897551019
1.762	0.894067072
1.763	0.890580254
1.764	0.887090579
1.765	0.883598059
1.766	0.880102705
1.767	0.87660453
1.768	0.873103546
1.769	0.869599765
1.77	0.866093198
1.771	0.862583859
1.772	0.859071758
1.773	0.855556908
1.774	0.852039321
1.775	0.848519007
1.776	0.844995979
1.777	0.841470249
1.778	0.837941828
1.779	0.834410727
1.78	0.830876958
1.781	0.827340533
1.782	0.823801462
1.783	0.820259757
1.784	0.816715429
1.785	0.813168489
1.786	0.809618949
1.787	0.806066819
1.788	0.80251211
1.789	0.798954833
1.79	0.795394998
1.791	0.791832617
1.792	0.788267701
1.793	0.784700258
1.794	0.781130301
1.795	0.777557838
1.796	0.773982882
1.797	0.770405441
1.798	0.766825525
1.799	0.763243146
1.8	0.759658312
1.801	0.756071034
1.802	0.75248132
1.803	0.748889182
1.804	0.745294628
1.805	0.741697667
1.806	0.73809831
1.807	0.734496565
1.808	0.730892441
1.809	0.727285948
1.81	0.723677094
1.811	0.720065887
1.812	0.716452338
1.813	0.712836454
1.814	0.709218244
1.815	0.705597716
1.816	0.701974879
1.817	0.69834974
1.818	0.694722308
1.819	0.691092591
1.82	0.687460596
1.821	0.683826331
1.822	0.680189803
1.823	0.676551021
1.824	0.672909991
1.825	0.669266721
1.826	0.665621218
1.827	0.661973488
1.828	0.65832354
1.829	0.654671378
1.83	0.651017011
1.831	0.647360444
1.832	0.643701684
1.833	0.640040738
1.834	0.63637761
1.835	0.632712309
1.836	0.629044838
1.837	0.625375205
1.838	0.621703414
1.839	0.618029472
1.84	0.614353384
1.841	0.610675154
1.842	0.606994789
1.843	0.603312293
1.844	0.599627672
1.845	0.595940929
1.846	0.592252071
1.847	0.588561101
1.848	0.584868024
1.849	0.581172844
1.85	0.577475565
1.851	0.573776192
1.852	0.570074729
1.853	0.566371179
1.854	0.562665547
1.855	0.558957836
1.856	0.555248049
1.857	0.551536191
1.858	0.547822264
1.859	0.544106271
1.86	0.540388216
1.861	0.536668103
1.862	0.532945933
1.863	0.529221709
1.864	0.525495435
1.865	0.521767113
1.866	0.518036745
1.867	0.514304335
1.868	0.510569884
1.869	0.506833394
1.87	0.503094868
1.871	0.499354308
1.872	0.495611715
1.873	0.491867093
1.874	0.488120442
1.875	0.484371764
1.876	0.480621061
1.877	0.476868335
1.878	0.473113587
1.879	0.469356818
1.88	0.46559803
1.881	0.461837224
1.882	0.458074402
1.883	0.454309565
1.884	0.450542713
1.885	0.446773848
1.886	0.44300297
1.887	0.439230081
1.888	0.435455182
1.889	0.431678273
1.89	0.427899355
1.891	0.42411843
1.892	0.420335496
1.893	0.416550556
1.894	0.41276361
1.895	0.408974657
1.896	0.4051837
1.897	0.401390738
1.898	0.397595772
1.899	0.393798802
1.9	0.389999828
1.901	0.386198852
1.902	0.382395872
1.903	0.37859089
1.904	0.374783906
1.905	0.37097492
1.906	0.367163932
1.907	0.363350942
1.908	0.359535951
1.909	0.355718959
1.91	0.351899965
1.911	0.348078971
1.912	0.344255976
1.913	0.34043098
1.914	0.336603983
1.915	0.332774986
1.916	0.328943989
1.917	0.325110991
1.918	0.321275993
1.919	0.317438994
1.92	0.313599995
1.921	0.309758996
1.922	0.305915997
1.923	0.302070998
1.924	0.298223998
1.925	0.294374998
1.926	0.290523999
1.927	0.286670999
1.928	0.282815999
1.929	0.278958999
1.93	0.2751
1.931	0.271239
1.932	0.267376
1.933	0.263511
1.934	0.259644
1.935	0.255775
1.936	0.251904
1.937	0.248031
1.938	0.244156
1.939	0.240279
1.94	0.2364
1.941	0.232519
1.942	0.228636
1.943	0.224751
1.944	0.220864
1.945	0.216975
1.946	0.213084
1.947	0.209191
1.948	0.205296
1.949	0.201399
1.95	0.1975
1.951	0.193599
1.952	0.189696
1.953	0.185791
1.954	0.181884
1.955	0.177975
1.956	0.174064
1.957	0.170151
1.958	0.166236
1.959	0.162319
1.96	0.1584
1.961	0.154479
1.962	0.150556
1.963	0.146631
1.964	0.142704
1.965	0.138775
1.966	0.134844
1.967	0.130911
1.968	0.126976
1.969	0.123039
1.97	0.1191
1.971	0.115159
1.972	0.111216
1.973	0.107271
1.974	0.103324
1.975	0.099375
1.976	0.095424
1.977	0.091471
1.978	0.087516
1.979	0.083559
1.98	0.0796
1.981	0.075639
1.982	0.071676
1.983	0.067711
1.984	0.063744
1.985	0.059775
1.986	0.055804
1.987	0.051831
1.988	0.047856
1.989	0.043879
1.99	0.0399


==> multimodal_limits_1_a3.txt <==
-1.391	0.02
-1.391	1.015
-1.391	2.01
-1.391	3.005
-1.391	4


==> multimodal_limits_1_a4.txt <==
1.941	0.02
1.941	1.015
1.941	2.01
1.941	3.005
1.941	4


==> multimodal_limits_1_and_2_a1.txt <==
-1.49	0.02
-1.489	0.022
-1.488	0.024
-1.487	0.026
-1.486	0.028
-1.485	0.03
-1.484	0.032
-1.483	0.034
-1.482	0.036
-1.481	0.038
-1.48	0.04
-1.479	0.042
-1.478	0.044
-1.477	0.046
-1.476	0.048
-1.475	0.05
-1.474	0.052
-1.473	0.054
-1.472	0.056
-1.471	0.058
-1.47	0.06
-1.469	0.062
-1.468	0.064
-1.467	0.066
-1.466	0.068
-1.465	0.07
-1.464	0.072
-1.463	0.074
-1.462	0.076
-1.461	0.078
-1.46	0.08
-1.459	0.082
-1.458	0.084
-1.457	0.086
-1.456	0.088
-1.455	0.09
-1.454	0.092
-1.453	0.094
-1.452	0.096
-1.451	0.098
-1.45	0.1
-1.449	0.102
-1.448	0.104
-1.447	0.106
-1.446	0.108
-1.445	0.11
-1.444	0.112
-1.443	0.114
-1.442	0.116
-1.441	0.118
-1.44	0.12
-1.439	0.122
-1.438	0.124
-1.437	0.126
-1.436	0.128
-1.435	0.13
-1.434	0.132
-1.433	0.134
-1.432	0.136
-1.431	0.138
-1.43	0.14
-1.429	0.142
-1.428	0.144
-1.427	0.146
-1.426	0.148
-1.425	0.15
-1.424	0.152
-1.423	0.154
-1.422	0.156
-1.421	0.158
-1.42	0.16
-1.419	0.162
-1.418	0.164
-1.417	0.166
-1.416	0.168
-1.415	0.17
-1.414	0.172
-1.413	0.174
-1.412	0.176
-1.411	0.178
-1.41	0.18
-1.409	0.182
-1.408	0.184
-1.407	0.186
-1.406	0.188
-1.405	0.19
-1.404	0.192
-1.403	0.194
-1.402	0.196
-1.401	0.198
-1.4	0.2
-1.399	0.202
-1.398	0.204
-1.397	0.206
-1.396	0.208
-1.395	0.21
-1.394	0.212
-1.393	0.214
-1.392	0.216
-1.391	0.218
-1.39	0.22
-1.389	0.222
-1.388	0.224
-1.387	0.226
-1.386	0.228
-1.385	0.23
-1.384	0.232
-1.383	0.234
-1.382	0.236
-1.381	0.238
-1.38	0.24
-1.379	0.242
-1.378	0.244
-1.377	0.246
-1.376	0.248
-1.375	0.25
-1.374	0.252
-1.373	0.254
-1.372	0.256
-1.371	0.258
-1.37	0.26
-1.369	0.262
-1.368	0.264
-1.367	0.266
-1.366	0.268
-1.365	0.27
-1.364	0.272
-1.363	0.274
-1.362	0.276
-1.361	0.278
-1.36	0.28
-1.359	0.282
-1.358	0.284
-1.357	0.286
-1.356	0.288
-1.355	0.29
-1.354	0.292
-1.353	0.294
-1.352	0.296
-1.351	0.298
-1.35	0.3
-1.349	0.302
-1.348	0.304
-1.347	0.306
-1.346	0.308
-1.345	0.31
-1.344	0.312
-1.343	0.314
-1.342	0.316
-1.341	0.318
-1.34	0.32
-1.339	0.322
-1.338	0.324
-1.337	0.326
-1.336	0.328
-1.335	0.33
-1.334	0.332
-1.333	0.334
-1.332	0.336
-1.331	0.338
-1.33	0.34
-1.329	0.342
-1.328	0.344
-1.327	0.346
-1.326	0.348
-1.325	0.35
-1.324	0.352
-1.323	0.354
-1.322	0.356
-1.321	0.358
-1.32	0.36
-1.319	0.362
-1.318	0.364
-1.317	0.366
-1.316	0.368
-1.315	0.37
-1.314	0.372
-1.313	0.374
-1.312	0.376
-1.311	0.378
-1.31	0.38
-1.309	0.382
-1.308	0.384
-1.307	0.386
-1.306	0.388
-1.305	0.39
-1.304	0.392
-1.303	0.394
-1.302	0.396
-1.301	0.398
-1.3	0.4
-1.299	0.402
-1.298	0.404
-1.297	0.406
-1.296	0.408
-1.295	0.41
-1.294	0.412
-1.293	0.414
-1.292	0.416
-1.291	0.418
-1.29	0.42
-1.289	0.422
-1.288	0.424
-1.287	0.426
-1.286	0.428
-1.285	0.43
-1.284	0.432
-1.283	0.434
-1.282	0.436
-1.281	0.438
-1.28	0.44
-1.279	0.442
-1.278	0.444
-1.277	0.446
-1.276	0.448
-1.275	0.45
-1.274	0.452
-1.273	0.454
-1.272	0.456
-1.271	0.458
-1.27	0.46
-1.269	0.462
-1.268	0.464
-1.267	0.466
-1.266	0.468
-1.265	0.47
-1.264	0.472
-1.263	0.474
-1.262	0.476
-1.261	0.478
-1.26	0.48
-1.259	0.482
-1.258	0.484
-1.257	0.486
-1.256	0.488
-1.255	0.49
-1.254	0.492
-1.253	0.494
-1.252	0.496
-1.251	0.498
-1.25	0.5
-1.249	0.502
-1.248	0.504
-1.247	0.506
-1.246	0.508
-1.245	0.51
-1.244	0.512
-1.243	0.514
-1.242	0.516
-1.241	0.518
-1.24	0.52
-1.239	0.522
-1.238	0.524
-1.237	0.526
-1.236	0.528
-1.235	0.53
-1.234	0.532
-1.233	0.534
-1.232	0.536
-1.231	0.538
-1.23	0.54
-1.229	0.542
-1.228	0.544
-1.227	0.546
-1.226	0.548
-1.225	0.55
-1.224	0.552
-1.223	0.554
-1.222	0.556
-1.221	0.558
-1.22	0.56
-1.219	0.562
-1.218	0.564
-1.217	0.566
-1.216	0.568
-1.215	0.57
-1.214	0.572
-1.213	0.574
-1.212	0.576
-1.211	0.578
-1.21	0.58
-1.209	0.582
-1.208	0.584
-1.207	0.586
-1.206	0.588
-1.205	0.59
-1.204	0.592
-1.203	0.594
-1.202	0.596
-1.201	0.598
-1.2	0.6
-1.199	0.602
-1.198	0.604
-1.197	0.606
-1.196	0.608
-1.195	0.61
-1.194	0.612
-1.193	0.614
-1.192	0.616
-1.191	0.618
-1.19	0.62
-1.189	0.622
-1.188	0.624
-1.187	0.626
-1.186	0.628
-1.185	0.63
-1.184	0.632
-1.183	0.634
-1.182	0.636
-1.181	0.638
-1.18	0.64
-1.179	0.642
-1.178	0.644
-1.177	0.646
-1.176	0.648
-1.175	0.65
-1.174	0.652
-1.173	0.654
-1.172	0.656
-1.171	0.658
-1.17	0.66
-1.169	0.662
-1.168	0.664
-1.167	0.666
-1.166	0.668
-1.165	0.67
-1.164	0.672
-1.163	0.674
-1.162	0.676
-1.161	0.678
-1.16	0.68
-1.159	0.682
-1.158	0.684
-1.157	0.686
-1.156	0.688
-1.155	0.69
-1.154	0.692
-1.153	0.694
-1.152	0.696
-1.151	0.698
-1.15	0.7
-1.149	0.702
-1.148	0.704
-1.147	0.706
-1.146	0.708
-1.145	0.71
-1.144	0.712
-1.143	0.714
-1.142	0.716
-1.141	0.718
-1.14	0.72
-1.139	0.722
-1.138	0.724
-1.137	0.726
-1.136	0.728
-1.135	0.73
-1.134	0.732
-1.133	0.734
-1.132	0.736
-1.131	0.738
-1.13	0.74
-1.129	0.742
-1.128	0.744
-1.127	0.746
-1.126	0.748
-1.125	0.75
-1.124	0.752
-1.123	0.754
-1.122	0.756
-1.121	0.758
-1.12	0.76
-1.119	0.762
-1.118	0.764
-1.117	0.766
-1.116	0.768
-1.115	0.77
-1.114	0.772
-1.113	0.774
-1.112	0.776
-1.111	0.778
-1.11	0.78
-1.109	0.782
-1.108	0.784
-1.107	0.786
-1.106	0.788
-1.105	0.79
-1.104	0.792
-1.103	0.794
-1.102	0.796
-1.101	0.798
-1.1	0.8
-1.099	0.802
-1.098	0.804
-1.097	0.806
-1.096	0.808
-1.095	0.81
-1.094	0.812
-1.093	0.814
-1.092	0.816
-1.091	0.818
-1.09	0.82
-1.089	0.822
-1.088	0.824
-1.087	0.826
-1.086	0.828
-1.085	0.83
-1.084	0.832
-1.083	0.834
-1.082	0.836
-1.081	0.838
-1.08	0.84
-1.079	0.842
-1.078	0.844
-1.077	0.846
-1.076	0.848
-1.075	0.85
-1.074	0.852
-1.073	0.854
-1.072	0.856
-1.071	0.858
-1.07	0.86
-1.069	0.862
-1.068	0.864
-1.067	0.866
-1.066	0.868
-1.065	0.87
-1.064	0.872
-1.063	0.874
-1.062	0.876
-1.061	0.878
-1.06	0.88
-1.059	0.882
-1.058	0.884
-1.057	0.886
-1.056	0.888
-1.055	0.89
-1.054	0.892
-1.053	0.894
-1.052	0.896
-1.051	0.898
-1.05	0.9
-1.049	0.902
-1.048	0.904
-1.047	0.906
-1.046	0.908
-1.045	0.91
-1.044	0.912
-1.043	0.914
-1.042	0.916
-1.041	0.918
-1.04	0.92
-1.039	0.922
-1.038	0.924
-1.037	0.926
-1.036	0.928
-1.035	0.93
-1.034	0.932
-1.033	0.934
-1.032	0.936
-1.031	0.938
-1.03	0.94
-1.029	0.942
-1.028	0.944
-1.027	0.946
-1.026	0.948
-1.025	0.95
-1.024	0.952
-1.023	0.954
-1.022	0.956
-1.021	0.958
-1.02	0.96
-1.019	0.962
-1.018	0.964
-1.017	0.966
-1.016	0.968
-1.015	0.97
-1.014	0.972
-1.013	0.974
-1.012	0.976
-1.011	0.978
-1.01	0.98
-1.009	0.982
-1.008	0.984
-1.007	0.986
-1.006	0.988
-1.005	0.99
-1.004	0.992
-1.003	0.994
-1.002	0.996
-1.001	0.998
-1	1
-0.999	1.002
-0.998	1.004
-0.997	1.006
-0.996	1.008
-0.995	1.01
-0.994	1.012
-0.993	1.014
-0.992	1.016
-0.991	1.018
-0.99	1.02
-0.989	1.022
-0.988	1.024
-0.987	1.026
-0.986	1.028
-0.985	1.03
-0.984	1.032
-0.983	1.034
-0.982	1.036
-0.981	1.038
-0.98	1.04
-0.979	1.042
-0.978	1.044
-0.977	1.046
-0.976	1.048
-0.975	1.05
-0.974	1.052
-0.973	1.054
-0.972	1.056
-0.971	1.058
-0.97	1.06
-0.969	1.062
-0.968	1.064
-0.967	1.066
-0.966	1.068
-0.965	1.07
-0.964	1.072
-0.963	1.074
-0.962	1.076
-0.961	1.078
-0.96	1.08
-0.959	1.082
-0.958	1.084
-0.957	1.086
-0.956	1.088
-0.955	1.09
-0.954	1.092
-0.953	1.094
-0.952	1.096
-0.951	1.098
-0.95	1.1
-0.949	1.102
-0.948	1.104
-0.947	1.106
-0.946	1.108
-0.945	1.11
-0.944	1.112
-0.943	1.114
-0.942	1.116
-0.941	1.118
-0.94	1.12
-0.939	1.122
-0.938	1.124
-0.937	1.126
-0.936	1.128
-0.935	1.13
-0.934	1.132
-0.933	1.134
-0.932	1.136
-0.931	1.138
-0.93	1.14
-0.929	1.142
-0.928	1.144
-0.927	1.146
-0.926	1.148
-0.925	1.15
-0.924	1.152
-0.923	1.154
-0.922	1.156
-0.921	1.158
-0.92	1.16
-0.919	1.162
-0.918	1.164
-0.917	1.166
-0.916	1.168
-0.915	1.17
-0.914	1.172
-0.913	1.174
-0.912	1.176
-0.911	1.178
-0.91	1.18
-0.909	1.182
-0.908	1.184
-0.907	1.186
-0.906	1.188
-0.905	1.19
-0.904	1.192
-0.903	1.194
-0.902	1.196
-0.901	1.198
-0.9	1.2
-0.899	1.202
-0.898	1.204
-0.897	1.206
-0.896	1.208
-0.895	1.21
-0.894	1.212
-0.893	1.214
-0.892	1.216
-0.891	1.218
-0.89	1.22
-0.889	1.222
-0.888	1.224
-0.887	1.226
-0.886	1.228
-0.885	1.23
-0.884	1.232
-0.883	1.234
-0.882	1.236
-0.881	1.238
-0.88	1.24
-0.879	1.242
-0.878	1.244
-0.877	1.246
-0.876	1.248
-0.875	1.25
-0.874	1.252
-0.873	1.254
-0.872	1.256
-0.871	1.258
-0.87	1.26
-0.869	1.262
-0.868	1.264
-0.867	1.266
-0.866	1.268
-0.865	1.27
-0.864	1.272
-0.863	1.274
-0.862	1.276
-0.861	1.278
-0.86	1.28
-0.859	1.282
-0.858	1.284
-0.857	1.286
-0.856	1.288
-0.855	1.29
-0.854	1.292
-0.853	1.294
-0.852	1.296
-0.851	1.298
-0.85	1.3
-0.849	1.302
-0.848	1.304
-0.847	1.306
-0.846	1.308
-0.845	1.31
-0.844	1.312
-0.843	1.314
-0.842	1.316
-0.841	1.318
-0.84	1.32
-0.839	1.322
-0.838	1.324
-0.837	1.326
-0.836	1.328
-0.835	1.33
-0.834	1.332
-0.833	1.334
-0.832	1.336
-0.831	1.338
-0.83	1.34
-0.829	1.342
-0.828	1.344
-0.827	1.346
-0.826	1.348
-0.825	1.35
-0.824	1.352
-0.823	1.354
-0.822	1.356
-0.821	1.358
-0.82	1.36
-0.819	1.362
-0.818	1.364
-0.817	1.366
-0.816	1.368
-0.815	1.37
-0.814	1.372
-0.813	1.374
-0.812	1.376
-0.811	1.378
-0.81	1.38
-0.809	1.382
-0.808	1.384
-0.807	1.386
-0.806	1.388
-0.805	1.39
-0.804	1.392
-0.803	1.394
-0.802	1.396
-0.801	1.398
-0.8	1.4
-0.799	1.402
-0.798	1.404
-0.797	1.406
-0.796	1.408
-0.795	1.41
-0.794	1.412
-0.793	1.414
-0.792	1.416
-0.791	1.418
-0.79	1.42
-0.789	1.422
-0.788	1.424
-0.787	1.426
-0.786	1.428
-0.785	1.43
-0.784	1.432
-0.783	1.434
-0.782	1.436
-0.781	1.438
-0.78	1.44
-0.779	1.442
-0.778	1.444
-0.777	1.446
-0.776	1.448
-0.775	1.45
-0.774	1.452
-0.773	1.454
-0.772	1.456
-0.771	1.458
-0.77	1.46
-0.769	1.462
-0.768	1.464
-0.767	1.466
-0.766	1.468
-0.765	1.47
-0.764	1.472
-0.763	1.474
-0.762	1.476
-0.761	1.478
-0.76	1.48
-0.759	1.482
-0.758	1.484
-0.757	1.486
-0.756	1.488
-0.755	1.49
-0.754	1.492
-0.753	1.494
-0.752	1.496
-0.751	1.498
-0.75	1.5
-0.749	1.502
-0.748	1.504
-0.747	1.506
-0.746	1.508
-0.745	1.51
-0.744	1.512
-0.743	1.514
-0.742	1.516
-0.741	1.518
-0.74	1.52
-0.739	1.522
-0.738	1.524
-0.737	1.526
-0.736	1.528
-0.735	1.53
-0.734	1.532
-0.733	1.534
-0.732	1.536
-0.731	1.538
-0.73	1.54
-0.729	1.542
-0.728	1.544
-0.727	1.546
-0.726	1.548
-0.725	1.55
-0.724	1.552
-0.723	1.554
-0.722	1.556
-0.721	1.558
-0.72	1.56
-0.719	1.562
-0.718	1.564
-0.717	1.566
-0.716	1.568
-0.715	1.57
-0.714	1.572
-0.713	1.574
-0.712	1.576
-0.711	1.578
-0.71	1.58
-0.709	1.582
-0.708	1.584
-0.707	1.586
-0.706	1.588
-0.705	1.59
-0.704	1.592
-0.703	1.594
-0.702	1.596
-0.701	1.598
-0.7	1.6
-0.699	1.602
-0.698	1.604
-0.697	1.606
-0.696	1.608
-0.695	1.61
-0.694	1.612
-0.693	1.614
-0.692	1.616
-0.691	1.618
-0.69	1.62
-0.689	1.622
-0.688	1.624
-0.687	1.626
-0.686	1.628
-0.685	1.63
-0.684	1.632
-0.683	1.634
-0.682	1.636
-0.681	1.638
-0.68	1.64
-0.679	1.642
-0.678	1.644
-0.677	1.646
-0.676	1.648
-0.675	1.65
-0.674	1.652
-0.673	1.654
-0.672	1.656
-0.671	1.658
-0.67	1.66
-0.669	1.662
-0.668	1.664
-0.667	1.666
-0.666	1.668
-0.665	1.67
-0.664	1.672
-0.663	1.674
-0.662	1.676
-0.661	1.678
-0.66	1.68
-0.659	1.682
-0.658	1.684
-0.657	1.686
-0.656	1.688
-0.655	1.69
-0.654	1.692
-0.653	1.694
-0.652	1.696
-0.651	1.698
-0.65	1.7
-0.649	1.702
-0.648	1.704
-0.647	1.706
-0.646	1.708
-0.645	1.71
-0.644	1.712
-0.643	1.714
-0.642	1.716
-0.641	1.718
-0.64	1.72
-0.639	1.722
-0.638	1.724
-0.637	1.726
-0.636	1.728
-0.635	1.73
-0.634	1.732
-0.633	1.734
-0.632	1.736
-0.631	1.738
-0.63	1.74
-0.629	1.742
-0.628	1.744
-0.627	1.746
-0.626	1.748
-0.625	1.75
-0.624	1.752
-0.623	1.754
-0.622	1.756
-0.621	1.758
-0.62	1.76
-0.619	1.762
-0.618	1.764
-0.617	1.766
-0.616	1.768
-0.615	1.77
-0.614	1.772
-0.613	1.774
-0.612	1.776
-0.611	1.778
-0.61	1.78
-0.609	1.782
-0.608	1.784
-0.607	1.786
-0.606	1.788
-0.605	1.79
-0.604	1.792
-0.603	1.794
-0.602	1.796
-0.601	1.798
-0.6	1.8
-0.599	1.802
-0.598	1.804
-0.597	1.806
-0.596	1.808
-0.595	1.81
-0.594	1.812
-0.593	1.814
-0.592	1.816
-0.591	1.818
-0.59	1.82
-0.589	1.822
-0.588	1.824
-0.587	1.826
-0.586	1.828
-0.585	1.83
-0.584	1.832
-0.583	1.834
-0.582	1.836
-0.581	1.838
-0.58	1.84
-0.579	1.842
-0.578	1.844
-0.577	1.846
-0.576	1.848
-0.575	1.85
-0.574	1.852
-0.573	1.854
-0.572	1.856
-0.571	1.858
-0.57	1.86
-0.569	1.862
-0.568	1.864
-0.567	1.866
-0.566	1.868
-0.565	1.87
-0.564	1.872
-0.563	1.874
-0.562	1.876
-0.561	1.878
-0.56	1.88
-0.559	1.882
-0.558	1.884
-0.557	1.886
-0.556	1.888
-0.555	1.89
-0.554	1.892
-0.553	1.894
-0.552	1.896
-0.551	1.898
-0.55	1.9
-0.549	1.902
-0.548	1.904
-0.547	1.906
-0.546	1.908
-0.545	1.91
-0.544	1.912
-0.543	1.914
-0.542	1.916
-0.541	1.918
-0.54	1.92
-0.539	1.922
-0.538	1.924
-0.537	1.926
-0.536	1.928
-0.535	1.93
-0.534	1.932
-0.533	1.934
-0.532	1.936
-0.531	1.938
-0.53	1.94
-0.529	1.942
-0.528	1.944
-0.527	1.946
-0.526	1.948
-0.525	1.95
-0.524	1.952
-0.523	1.954
-0.522	1.956
-0.521	1.958
-0.52	1.96
-0.519	1.962
-0.518	1.964
-0.517	1.966
-0.516	1.968
-0.515	1.97
-0.514	1.972
-0.513	1.974
-0.512	1.976
-0.511	1.978
-0.51	1.98
-0.509	1.982
-0.508	1.984
-0.507	1.986
-0.506	1.988
-0.505	1.99
-0.504	1.992
-0.503	1.994
-0.502	1.996
-0.501	1.998
-0.5	2
-0.499	2.002
-0.498	2.004
-0.497	2.006
-0.496	2.008
-0.495	2.01
-0.494	2.012
-0.493	2.014
-0.492	2.016
-0.491	2.018
-0.49	2.02
-0.489	2.022
-0.488	2.024
-0.487	2.026
-0.486	2.028
-0.485	2.03
-0.484	2.032
-0.483	2.034
-0.482	2.036
-0.481	2.038
-0.48	2.04
-0.479	2.042
-0.478	2.044
-0.477	2.046
-0.476	2.048
-0.475	2.05
-0.474	2.052
-0.473	2.054
-0.472	2.056
-0.471	2.058
-0.47	2.06
-0.469	2.062
-0.468	2.064
-0.467	2.066
-0.466	2.068
-0.465	2.07
-0.464	2.072
-0.463	2.074
-0.462	2.076
-0.461	2.078
-0.46	2.08
-0.459	2.082
-0.458	2.084
-0.457	2.086
-0.456	2.088
-0.455	2.09
-0.454	2.092
-0.453	2.094
-0.452	2.096
-0.451	2.098
-0.45	2.1
-0.449	2.102
-0.448	2.104
-0.447	2.106
-0.446	2.108
-0.445	2.11
-0.444	2.112
-0.443	2.114
-0.442	2.116
-0.441	2.118
-0.44	2.12
-0.439	2.122
-0.438	2.124
-0.437	2.126
-0.436	2.128
-0.435	2.13
-0.434	2.132
-0.433	2.134
-0.432	2.136
-0.431	2.138
-0.43	2.14
-0.429	2.142
-0.428	2.144
-0.427	2.146
-0.426	2.148
-0.425	2.15
-0.424	2.152
-0.423	2.154
-0.422	2.156
-0.421	2.158
-0.42	2.16
-0.419	2.162
-0.418	2.164
-0.417	2.166
-0.416	2.168
-0.415	2.17
-0.414	2.172
-0.413	2.174
-0.412	2.176
-0.411	2.178
-0.41	2.18
-0.409	2.182
-0.408	2.184
-0.407	2.186
-0.406	2.188
-0.405	2.19
-0.404	2.192
-0.403	2.194
-0.402	2.196
-0.401	2.198
-0.4	2.2
-0.399	2.202
-0.398	2.204
-0.397	2.206
-0.396	2.208
-0.395	2.21
-0.394	2.212
-0.393	2.214
-0.392	2.216
-0.391	2.218
-0.39	2.22
-0.389	2.222
-0.388	2.224
-0.387	2.226
-0.386	2.228
-0.385	2.23
-0.384	2.232
-0.383	2.234
-0.382	2.236
-0.381	2.238
-0.38	2.24
-0.379	2.242
-0.378	2.244
-0.377	2.246
-0.376	2.248
-0.375	2.25
-0.374	2.252
-0.373	2.254
-0.372	2.256
-0.371	2.258
-0.37	2.26
-0.369	2.262
-0.368	2.264
-0.367	2.266
-0.366	2.268
-0.365	2.27
-0.364	2.272
-0.363	2.274
-0.362	2.276
-0.361	2.278
-0.36	2.28
-0.359	2.282
-0.358	2.284
-0.357	2.286
-0.356	2.288
-0.355	2.29
-0.354	2.292
-0.353	2.294
-0.352	2.296
-0.351	2.298
-0.35	2.3
-0.349	2.302
-0.348	2.304
-0.347	2.306
-0.346	2.308
-0.345	2.31
-0.344	2.312
-0.343	2.314
-0.342	2.316
-0.341	2.318
-0.34	2.32
-0.339	2.322
-0.338	2.324
-0.337	2.326
-0.336	2.328
-0.335	2.33
-0.334	2.332
-0.333	2.334
-0.332	2.336
-0.331	2.338
-0.33	2.34
-0.329	2.342
-0.328	2.344
-0.327	2.346
-0.326	2.348
-0.325	2.35
-0.324	2.352
-0.323	2.354
-0.322	2.356
-0.321	2.358
-0.32	2.36
-0.319	2.362
-0.318	2.364
-0.317	2.366
-0.316	2.368
-0.315	2.37
-0.314	2.372
-0.313	2.374
-0.312	2.376
-0.311	2.378
-0.31	2.38
-0.309	2.382
-0.308	2.384
-0.307	2.386
-0.306	2.388
-0.305	2.39
-0.304	2.392
-0.303	2.394
-0.302	2.396
-0.301	2.398
-0.3	2.4
-0.299	2.402
-0.298	2.404
-0.297	2.406
-0.296	2.408
-0.295	2.41
-0.294	2.412
-0.293	2.414
-0.292	2.416
-0.291	2.418
-0.29	2.42
-0.289	2.422
-0.288	2.424
-0.287	2.426
-0.286	2.428
-0.285	2.43
-0.284	2.432
-0.283	2.434
-0.282	2.436
-0.281	2.438
-0.28	2.44
-0.279	2.442
-0.278	2.444
-0.277	2.446
-0.276	2.448
-0.275	2.45
-0.274	2.452
-0.273	2.454
-0.272	2.456
-0.271	2.458
-0.27	2.46
-0.269	2.462
-0.268	2.464
-0.267	2.466
-0.266	2.468
-0.265	2.47
-0.264	2.472
-0.263	2.474
-0.262	2.476
-0.261	2.478
-0.26	2.48
-0.259	2.482
-0.258	2.484
-0.257	2.486
-0.256	2.488
-0.255	2.49
-0.254	2.492
-0.253	2.494
-0.252	2.496
-0.251	2.498
-0.25	2.5
-0.249	2.502
-0.248	2.504
-0.247	2.506
-0.246	2.508
-0.245	2.51
-0.244	2.512
-0.243	2.514
-0.242	2.516
-0.241	2.518
-0.24	2.52
-0.239	2.522
-0.238	2.524
-0.237	2.526
-0.236	2.528
-0.235	2.53
-0.234	2.532
-0.233	2.534
-0.232	2.536
-0.231	2.538
-0.23	2.54
-0.229	2.542
-0.228	2.544
-0.227	2.546
-0.226	2.548
-0.225	2.55
-0.224	2.552
-0.223	2.554
-0.222	2.556
-0.221	2.558
-0.22	2.56
-0.219	2.562
-0.218	2.564
-0.217	2.566
-0.216	2.568
-0.215	2.57
-0.214	2.572
-0.213	2.574
-0.212	2.576
-0.211	2.578
-0.21	2.58
-0.209	2.582
-0.208	2.584
-0.207	2.586
-0.206	2.588
-0.205	2.59
-0.204	2.592
-0.203	2.594
-0.202	2.596
-0.201	2.598
-0.2	2.6
-0.199	2.602
-0.198	2.604
-0.197	2.606
-0.196	2.608
-0.195	2.61
-0.194	2.612
-0.193	2.614
-0.192	2.616
-0.191	2.618
-0.19	2.62
-0.189	2.622
-0.188	2.624
-0.187	2.626
-0.186	2.628
-0.185	2.63
-0.184	2.632
-0.183	2.634
-0.182	2.636
-0.181	2.638
-0.18	2.64
-0.179	2.642
-0.178	2.644
-0.177	2.646
-0.176	2.648
-0.175	2.65
-0.174	2.652
-0.173	2.654
-0.172	2.656
-0.171	2.658
-0.17	2.66
-0.169	2.662
-0.168	2.664
-0.167	2.666
-0.166	2.668
-0.165	2.67
-0.164	2.672
-0.163	2.674
-0.162	2.676
-0.161	2.678
-0.16	2.68
-0.159	2.682
-0.158	2.684
-0.157	2.686
-0.156	2.688
-0.155	2.69
-0.154	2.692
-0.153	2.694
-0.152	2.696
-0.151	2.698
-0.15	2.7
-0.149	2.702
-0.148	2.704
-0.147	2.706
-0.146	2.708
-0.145	2.71
-0.144	2.712
-0.143	2.714
-0.142	2.716
-0.141	2.718
-0.14	2.72
-0.139	2.722
-0.138	2.724
-0.137	2.726
-0.136	2.728
-0.135	2.73
-0.134	2.732
-0.133	2.734
-0.132	2.736
-0.131	2.738
-0.13	2.74
-0.129	2.742
-0.128	2.744
-0.127	2.746
-0.126	2.748
-0.125	2.75
-0.124	2.752
-0.123	2.754
-0.122	2.756
-0.121	2.758
-0.12	2.76
-0.119	2.762
-0.118	2.764
-0.117	2.766
-0.116	2.768
-0.115	2.77
-0.114	2.772
-0.113	2.774
-0.112	2.776
-0.111	2.778
-0.11	2.78
-0.109	2.782
-0.108	2.784
-0.107	2.786
-0.106	2.788
-0.105	2.79
-0.104	2.792
-0.103	2.794
-0.102	2.796
-0.101	2.798
-0.1	2.8
-0.099	2.802
-0.098	2.804
-0.097	2.806
-0.096	2.808
-0.095	2.81
-0.094	2.812
-0.093	2.814
-0.092	2.816
-0.091	2.818
-0.09	2.82
-0.089	2.822
-0.088	2.824
-0.087	2.826
-0.086	2.828
-0.085	2.83
-0.084	2.832
-0.083	2.834
-0.082	2.836
-0.081	2.838
-0.08	2.84
-0.079	2.842
-0.078	2.844
-0.077	2.846
-0.076	2.848
-0.075	2.85
-0.074	2.852
-0.073	2.854
-0.072	2.856
-0.071	2.858
-0.07	2.86
-0.069	2.862
-0.068	2.864
-0.067	2.866
-0.066	2.868
-0.065	2.87
-0.064	2.872
-0.063	2.874
-0.062	2.876
-0.061	2.878
-0.06	2.88
-0.059	2.882
-0.058	2.884
-0.057	2.886
-0.056	2.888
-0.055	2.89
-0.054	2.892
-0.053	2.894
-0.052	2.896
-0.051	2.898
-0.05	2.9
-0.049	2.902
-0.048	2.904
-0.047	2.906
-0.046	2.908
-0.045	2.91
-0.044	2.912
-0.043	2.914
-0.042	2.916
-0.041	2.918
-0.04	2.92
-0.039	2.922
-0.038	2.924
-0.037	2.926
-0.036	2.928
-0.035	2.93
-0.034	2.932
-0.033	2.934
-0.032	2.936
-0.031	2.938
-0.03	2.94
-0.029	2.942
-0.028	2.944
-0.027	2.946
-0.026	2.948
-0.025	2.95
-0.024	2.952
-0.023	2.954
-0.022	2.956
-0.021	2.958
-0.02	2.96
-0.019	2.962
-0.018	2.964
-0.017	2.966
-0.016	2.968
-0.015	2.97
-0.014	2.972
-0.013	2.974
-0.012	2.976
-0.011	2.978
-0.01	2.98
-0.009	2.982
-0.008	2.984
-0.007	2.986
-0.006	2.988
-0.005	2.99
-0.004	2.992
-0.003	2.994
-0.002	2.996
-0.001	2.998
0	3
0.001	3.002
0.002	3.004
0.003	3.006
0.004	3.008
0.005	3.01
0.006	3.012
0.007	3.014
0.008	3.016
0.009	3.018
0.01	3.02
0.011	3.022
0.012	3.024
0.013	3.026
0.014	3.028
0.015	3.03
0.016	3.032
0.017	3.034
0.018	3.036
0.019	3.038
0.02	3.04
0.021	3.042
0.022	3.044
0.023	3.046
0.024	3.048
0.025	3.05
0.026	3.052
0.027	3.054
0.028	3.056
0.029	3.058
0.03	3.06
0.031	3.062
0.032	3.064
0.033	3.066
0.034	3.068
0.035	3.07
0.036	3.072
0.037	3.074
0.038	3.076
0.039	3.078
0.04	3.08
0.041	3.082
0.042	3.084
0.043	3.086
0.044	3.088
0.045	3.09
0.046	3.092
0.047	3.094
0.048	3.096
0.049	3.098
0.05	3.1
0.051	3.102
0.052	3.104
0.053	3.106
0.054	3.108
0.055	3.11
0.056	3.112
0.057	3.114
0.058	3.116
0.059	3.118
0.06	3.12
0.061	3.122
0.062	3.124
0.063	3.126
0.064	3.128
0.065	3.13
0.066	3.132
0.067	3.134
0.068	3.136
0.069	3.138
0.07	3.14
0.071	3.142
0.072	3.144
0.073	3.146
0.074	3.148
0.075	3.15
0.076	3.152
0.077	3.154
0.078	3.156
0.079	3.158
0.08	3.16
0.081	3.162
0.082	3.164
0.083	3.166
0.084	3.168
0.085	3.17
0.086	3.172
0.087	3.174
0.088	3.176
0.089	3.178
0.09	3.18
0.091	3.182
0.092	3.184
0.093	3.186
0.094	3.188
0.095	3.19
0.096	3.192
0.097	3.194
0.098	3.196
0.099	3.198
0.1	3.2
0.101	3.202
0.102	3.204
0.103	3.206
0.104	3.208
0.105	3.21
0.106	3.212
0.107	3.214
0.108	3.216
0.109	3.218
0.11	3.22
0.111	3.222
0.112	3.224
0.113	3.226
0.114	3.228
0.115	3.23
0.116	3.232
0.117	3.234
0.118	3.236
0.119	3.238
0.12	3.24
0.121	3.242
0.122	3.244
0.123	3.246
0.124	3.248
0.125	3.25
0.126	3.252
0.127	3.254
0.128	3.256
0.129	3.258
0.13	3.26
0.131	3.262
0.132	3.264
0.133	3.266
0.134	3.268
0.135	3.27
0.136	3.272
0.137	3.274
0.138	3.276
0.139	3.278
0.14	3.28
0.141	3.282
0.142	3.284
0.143	3.286
0.144	3.288
0.145	3.29
0.146	3.292
0.147	3.294
0.148	3.296
0.149	3.298
0.15	3.3
0.151	3.302
0.152	3.304
0.153	3.306
0.154	3.308
0.155	3.31
0.156	3.312
0.157	3.314
0.158	3.316
0.159	3.318
0.16	3.32
0.161	3.322
0.162	3.324
0.163	3.326
0.164	3.328
0.165	3.33
0.166	3.332
0.167	3.334
0.168	3.336
0.169	3.338
0.17	3.34
0.171	3.342
0.172	3.344
0.173	3.346
0.174	3.348
0.175	3.35
0.176	3.352
0.177	3.354
0.178	3.356
0.179	3.358
0.18	3.36
0.181	3.362
0.182	3.364
0.183	3.366
0.184	3.368
0.185	3.37
0.186	3.372
0.187	3.374
0.188	3.376
0.189	3.378
0.19	3.38
0.191	3.382
0.192	3.384
0.193	3.386
0.194	3.388
0.195	3.39
0.196	3.392
0.197	3.394
0.198	3.396
0.199	3.398
0.2	3.4
0.201	3.402
0.202	3.404
0.203	3.406
0.204	3.408
0.205	3.41
0.206	3.412
0.207	3.414
0.208	3.416
0.209	3.418
0.21	3.42
0.211	3.422
0.212	3.424
0.213	3.426
0.214	3.428
0.215	3.43
0.216	3.432
0.217	3.434
0.218	3.436
0.219	3.438
0.22	3.44
0.221	3.442
0.222	3.444
0.223	3.446
0.224	3.448
0.225	3.45
0.226	3.452
0.227	3.454
0.228	3.456
0.229	3.458
0.23	3.46
0.231	3.462
0.232	3.464
0.233	3.466
0.234	3.468
0.235	3.47
0.236	3.472
0.237	3.474
0.238	3.476
0.239	3.478
0.24	3.48
0.241	3.482
0.242	3.484
0.243	3.486
0.244	3.488
0.245	3.49
0.246	3.492
0.247	3.494
0.248	3.496
0.249	3.498
0.25	3.5
0.251	3.502
0.252	3.504
0.253	3.506
0.254	3.508
0.255	3.51
0.256	3.512
0.257	3.514
0.258	3.516
0.259	3.518
0.26	3.52
0.261	3.522
0.262	3.524
0.263	3.526
0.264	3.528
0.265	3.53
0.266	3.532
0.267	3.534
0.268	3.536
0.269	3.538
0.27	3.54
0.271	3.542
0.272	3.544
0.273	3.546
0.274	3.548
0.275	3.55
0.276	3.552
0.277	3.554
0.278	3.556
0.279	3.558
0.28	3.56
0.281	3.562
0.282	3.564
0.283	3.566
0.284	3.568
0.285	3.57
0.286	3.572
0.287	3.574
0.288	3.576
0.289	3.578
0.29	3.58
0.291	3.582
0.292	3.584
0.293	3.586
0.294	3.588
0.295	3.59
0.296	3.592
0.297	3.594
0.298	3.596
0.299	3.598
0.3	3.6
0.301	3.602
0.302	3.604
0.303	3.606
0.304	3.608
0.305	3.61
0.306	3.612
0.307	3.614
0.308	3.616
0.309	3.618
0.31	3.62
0.311	3.622
0.312	3.624
0.313	3.626
0.314	3.628
0.315	3.63
0.316	3.632
0.317	3.634
0.318	3.636
0.319	3.638
0.32	3.64
0.321	3.642
0.322	3.644
0.323	3.646
0.324	3.648
0.325	3.65
0.326	3.652
0.327	3.654
0.328	3.656
0.329	3.658
0.33	3.66
0.331	3.662
0.332	3.664
0.333	3.666
0.334	3.668
0.335	3.67
0.336	3.672
0.337	3.674
0.338	3.676
0.339	3.678
0.34	3.68
0.341	3.682
0.342	3.684
0.343	3.686
0.344	3.688
0.345	3.69
0.346	3.692
0.347	3.694
0.348	3.696
0.349	3.698
0.35	3.7
0.351	3.702
0.352	3.704
0.353	3.706
0.354	3.708
0.355	3.71
0.356	3.712
0.357	3.714
0.358	3.716
0.359	3.718
0.36	3.72
0.361	3.722
0.362	3.724
0.363	3.726
0.364	3.728
0.365	3.73
0.366	3.732
0.367	3.734
0.368	3.736
0.369	3.738
0.37	3.74
0.371	3.742
0.372	3.744
0.373	3.746
0.374	3.748
0.375	3.75
0.376	3.752
0.377	3.754
0.378	3.756
0.379	3.758
0.38	3.76
0.381	3.762
0.382	3.764
0.383	3.766
0.384	3.768
0.385	3.77
0.386	3.772
0.387	3.774
0.388	3.776
0.389	3.778
0.39	3.78
0.391	3.782
0.392	3.784
0.393	3.786
0.394	3.788
0.395	3.79
0.396	3.792
0.397	3.794
0.398	3.796
0.399	3.798
0.4	3.8
0.401	3.802
0.402	3.804
0.403	3.806
0.404	3.808
0.405	3.81
0.406	3.812
0.407	3.814
0.408	3.816
0.409	3.818
0.41	3.82
0.411	3.822
0.412	3.824
0.413	3.826
0.414	3.828
0.415	3.827775
0.416	3.826944
0.417	3.826111
0.418	3.825276
0.419	3.824439
0.42	3.8236
0.421	3.822759
0.422	3.821916
0.423	3.821071
0.424	3.820224
0.425	3.819375
0.426	3.818524
0.427	3.817671
0.428	3.816816
0.429	3.815959
0.43	3.8151
0.431	3.814239
0.432	3.813376
0.433	3.812511
0.434	3.811644
0.435	3.810775
0.436	3.809904
0.437	3.809031
0.438	3.808156
0.439	3.807279
0.44	3.8064
0.441	3.805519
0.442	3.804636
0.443	3.803751
0.444	3.802864
0.445	3.801975
0.446	3.801084
0.447	3.800191
0.448	3.799296
0.449	3.798399
0.45	3.7975
0.451	3.796599
0.452	3.795696
0.453	3.794791
0.454	3.793884
0.455	3.792975
0.456	3.792064
0.457	3.791151
0.458	3.790236
0.459	3.789319
0.46	3.7884
0.461	3.787479
0.462	3.786556
0.463	3.785631
0.464	3.784704
0.465	3.783775
0.466	3.782844
0.467	3.781911
0.468	3.780976
0.469	3.780039
0.47	3.7791
0.471	3.778159
0.472	3.777216
0.473	3.776271
0.474	3.775324
0.475	3.774375
0.476	3.773424
0.477	3.772471
0.478	3.771516
0.479	3.770559
0.48	3.7696
0.481	3.768639
0.482	3.767676
0.483	3.766711
0.484	3.765744
0.485	3.764775
0.486	3.763804
0.487	3.762831
0.488	3.761856
0.489	3.760879
0.49	3.7599
0.491	3.758919
0.492	3.757936
0.493	3.756951
0.494	3.755964
0.495	3.754975
0.496	3.753984
0.497	3.752991
0.498	3.751996
0.499	3.750999
0.5	3.75
0.501	3.748999
0.502	3.747996
0.503	3.746991
0.504	3.745984
0.505	3.744975
0.506	3.743964
0.507	3.742951
0.508	3.741936
0.509	3.740919
0.51	3.7399
0.511	3.738879
0.512	3.737856
0.513	3.736831
0.514	3.735804
0.515	3.734775
0.516	3.733744
0.517	3.732711
0.518	3.731676
0.519	3.730639
0.52	3.7296
0.521	3.728559
0.522	3.727516
0.523	3.726471
0.524	3.725424
0.525	3.724375
0.526	3.723324
0.527	3.722271
0.528	3.721216
0.529	3.720159
0.53	3.7191
0.531	3.718039
0.532	3.716976
0.533	3.715911
0.534	3.714844
0.535	3.713775
0.536	3.712704
0.537	3.711631
0.538	3.710556
0.539	3.709479
0.54	3.7084
0.541	3.707319
0.542	3.706236
0.543	3.705151
0.544	3.704064
0.545	3.702975
0.546	3.701884
0.547	3.700791
0.548	3.699696
0.549	3.698599
0.55	3.6975
0.551	3.696399
0.552	3.695296
0.553	3.694191
0.554	3.693084
0.555	3.691975
0.556	3.690864
0.557	3.689751
0.558	3.688636
0.559	3.687519
0.56	3.6864
0.561	3.685279
0.562	3.684156
0.563	3.683031
0.564	3.681904
0.565	3.680775
0.566	3.679644
0.567	3.678511
0.568	3.677376
0.569	3.676239
0.57	3.6751
0.571	3.673959
0.572	3.672816
0.573	3.671671
0.574	3.670524
0.575	3.669375
0.576	3.668224
0.577	3.667071
0.578	3.665916
0.579	3.664759
0.58	3.6636
0.581	3.662439
0.582	3.661276
0.583	3.660111
0.584	3.658944
0.585	3.657775
0.586	3.656604
0.587	3.655431
0.588	3.654256
0.589	3.653079
0.59	3.6519
0.591	3.650719
0.592	3.649536
0.593	3.648351
0.594	3.647164
0.595	3.645975
0.596	3.644784
0.597	3.643591
0.598	3.642396
0.599	3.641199
0.6	3.64
0.601	3.638799
0.602	3.637596
0.603	3.636391
0.604	3.635184
0.605	3.633975
0.606	3.632764
0.607	3.631551
0.608	3.630336
0.609	3.629119
0.61	3.6279
0.611	3.626679
0.612	3.625456
0.613	3.624231
0.614	3.623004
0.615	3.621775
0.616	3.620544
0.617	3.619311
0.618	3.618076
0.619	3.616839
0.62	3.6156
0.621	3.614359
0.622	3.613116
0.623	3.611871
0.624	3.610624
0.625	3.609375
0.626	3.608124
0.627	3.606871
0.628	3.605616
0.629	3.604359
0.63	3.6031
0.631	3.601839
0.632	3.600576
0.633	3.599311
0.634	3.598044
0.635	3.596775
0.636	3.595504
0.637	3.594231
0.638	3.592956
0.639	3.591679
0.64	3.5904
0.641	3.589119
0.642	3.587836
0.643	3.586551
0.644	3.585264
0.645	3.583975
0.646	3.582684
0.647	3.581391
0.648	3.580096
0.649	3.578799
0.65	3.5775
0.651	3.576199
0.652	3.574896
0.653	3.573591
0.654	3.572284
0.655	3.570975
0.656	3.569664
0.657	3.568351
0.658	3.567036
0.659	3.565719
0.66	3.5644
0.661	3.563079
0.662	3.561756
0.663	3.560431
0.664	3.559104
0.665	3.557775
0.666	3.556444
0.667	3.555111
0.668	3.553776
0.669	3.552439
0.67	3.5511
0.671	3.549759
0.672	3.548416
0.673	3.547071
0.674	3.545724
0.675	3.544375
0.676	3.543024
0.677	3.541671
0.678	3.540316
0.679	3.538959
0.68	3.5376
0.681	3.536239
0.682	3.534876
0.683	3.533511
0.684	3.532144
0.685	3.530775
0.686	3.529404
0.687	3.528031
0.688	3.526656
0.689	3.525279
0.69	3.5239
0.691	3.522519
0.692	3.521136
0.693	3.519751
0.694	3.518364
0.695	3.516975
0.696	3.515584
0.697	3.514191
0.698	3.512796
0.699	3.511399
0.7	3.51
0.701	3.508599
0.702	3.507196
0.703	3.505791
0.704	3.504384
0.705	3.502975
0.706	3.501564
0.707	3.500151
0.708	3.498736
0.709	3.497319
0.71	3.4959
0.711	3.494479
0.712	3.493056
0.713	3.491631
0.714	3.490204
0.715	3.488775
0.716	3.487344
0.717	3.485911
0.718	3.484476
0.719	3.483039
0.72	3.4816
0.721	3.480159
0.722	3.478716
0.723	3.477271
0.724	3.475824
0.725	3.474375
0.726	3.472924
0.727	3.471471
0.728	3.470016
0.729	3.468559
0.73	3.4671
0.731	3.465639
0.732	3.464176
0.733	3.462711
0.734	3.461244
0.735	3.459775
0.736	3.458304
0.737	3.456831
0.738	3.455356
0.739	3.453879
0.74	3.4524
0.741	3.450919
0.742	3.449436
0.743	3.447951
0.744	3.446464
0.745	3.444975
0.746	3.443484
0.747	3.441991
0.748	3.440496
0.749	3.438999
0.75	3.4375
0.751	3.435999
0.752	3.434496
0.753	3.432991
0.754	3.431484
0.755	3.429975
0.756	3.428464
0.757	3.426951
0.758	3.425436
0.759	3.423919
0.76	3.4224
0.761	3.420879
0.762	3.419356
0.763	3.417831
0.764	3.416304
0.765	3.414775
0.766	3.413244
0.767	3.411711
0.768	3.410176
0.769	3.408639
0.77	3.4071
0.771	3.405559
0.772	3.404016
0.773	3.402471
0.774	3.400924
0.775	3.399375
0.776	3.397824
0.777	3.396271
0.778	3.394716
0.779	3.393159
0.78	3.3916
0.781	3.390039
0.782	3.388476
0.783	3.386911
0.784	3.385344
0.785	3.383775
0.786	3.382204
0.787	3.380631
0.788	3.379056
0.789	3.377479
0.79	3.3759
0.791	3.374319
0.792	3.372736
0.793	3.371151
0.794	3.369564
0.795	3.367975
0.796	3.366384
0.797	3.364791
0.798	3.363196
0.799	3.361599
0.8	3.36
0.801	3.358399
0.802	3.356796
0.803	3.355191
0.804	3.353584
0.805	3.351975
0.806	3.350364
0.807	3.348751
0.808	3.347136
0.809	3.345519
0.81	3.3439
0.811	3.342279
0.812	3.340656
0.813	3.339031
0.814	3.337404
0.815	3.335775
0.816	3.334144
0.817	3.332511
0.818	3.330876
0.819	3.329239
0.82	3.3276
0.821	3.325959
0.822	3.324316
0.823	3.322671
0.824	3.321024
0.825	3.319375
0.826	3.317724
0.827	3.316071
0.828	3.314416
0.829	3.312759
0.83	3.3111
0.831	3.309439
0.832	3.307776
0.833	3.306111
0.834	3.304444
0.835	3.302775
0.836	3.301104
0.837	3.299431
0.838	3.297756
0.839	3.296079
0.84	3.2944
0.841	3.292719
0.842	3.291036
0.843	3.289351
0.844	3.287664
0.845	3.285975
0.846	3.284284
0.847	3.282591
0.848	3.280896
0.849	3.279199
0.85	3.2775
0.851	3.275799
0.852	3.274096
0.853	3.272391
0.854	3.270684
0.855	3.268975
0.856	3.267264
0.857	3.265551
0.858	3.263836
0.859	3.262119
0.86	3.2604
0.861	3.258679
0.862	3.256956
0.863	3.255231
0.864	3.253504
0.865	3.251775
0.866	3.250044
0.867	3.248311
0.868	3.246576
0.869	3.244839
0.87	3.2431
0.871	3.241359
0.872	3.239616
0.873	3.237871
0.874	3.236124
0.875	3.234375
0.876	3.232624
0.877	3.230871
0.878	3.229116
0.879	3.227359
0.88	3.2256
0.881	3.223839
0.882	3.222076
0.883	3.220311
0.884	3.218544
0.885	3.216775
0.886	3.215004
0.887	3.213231
0.888	3.211456
0.889	3.209679
0.89	3.2079
0.891	3.206119
0.892	3.204336
0.893	3.202551
0.894	3.200764
0.895	3.198975
0.896	3.197184
0.897	3.195391
0.898	3.193596
0.899	3.191799
0.9	3.19
0.901	3.188199
0.902	3.186396
0.903	3.184591
0.904	3.182784
0.905	3.180975
0.906	3.179164
0.907	3.177351
0.908	3.175536
0.909	3.173719
0.91	3.1719
0.911	3.170079
0.912	3.168256
0.913	3.166431
0.914	3.164604
0.915	3.162775
0.916	3.160944
0.917	3.159111
0.918	3.157276
0.919	3.155439
0.92	3.1536
0.921	3.151759
0.922	3.149916
0.923	3.148071
0.924	3.146224
0.925	3.144375
0.926	3.142524
0.927	3.140671
0.928	3.138816
0.929	3.136959
0.93	3.1351
0.931	3.133239
0.932	3.131376
0.933	3.129511
0.934	3.127644
0.935	3.125775
0.936	3.123904
0.937	3.122031
0.938	3.120156
0.939	3.118279
0.94	3.1164
0.941	3.114519
0.942	3.112636
0.943	3.110751
0.944	3.108864
0.945	3.106975
0.946	3.105084
0.947	3.103191
0.948	3.101296
0.949	3.099399
0.95	3.0975
0.951	3.095599
0.952	3.093696
0.953	3.091791
0.954	3.089884
0.955	3.087975
0.956	3.086064
0.957	3.084151
0.958	3.082236
0.959	3.080319
0.96	3.0784
0.961	3.076479
0.962	3.074556
0.963	3.072631
0.964	3.070704
0.965	3.068775
0.966	3.066844
0.967	3.064911
0.968	3.062976
0.969	3.061039
0.97	3.0591
0.971	3.057159
0.972	3.055216
0.973	3.053271
0.974	3.051324
0.975	3.049375
0.976	3.047424
0.977	3.045471
0.978	3.043516
0.979	3.041559
0.98	3.0396
0.981	3.037639
0.982	3.035676
0.983	3.033711
0.984	3.031744
0.985	3.029775
0.986	3.027804
0.987	3.025831
0.988	3.023856
0.989	3.021879
0.99	3.0199
0.991	3.017919
0.992	3.015936
0.993	3.013951
0.994	3.011964
0.995	3.009975
0.996	3.007984
0.997	3.005991
0.998	3.003996
0.999	3.001999
1	3
1.001	2.997999
1.002	2.995996
1.003	2.993991
1.004	2.991984
1.005	2.989975
1.006	2.987964
1.007	2.985951
1.008	2.983936
1.009	2.981919
1.01	2.9799
1.011	2.977879
1.012	2.975856
1.013	2.973831
1.014	2.971804
1.015	2.969775
1.016	2.967744
1.017	2.965711
1.018	2.963676
1.019	2.961639
1.02	2.9596
1.021	2.957559
1.022	2.955516
1.023	2.953471
1.024	2.951424
1.025	2.949375
1.026	2.947324
1.027	2.945271
1.028	2.943216
1.029	2.941159
1.03	2.9391
1.031	2.937039
1.032	2.934976
1.033	2.932911
1.034	2.930844
1.035	2.928775
1.036	2.926704
1.037	2.924631
1.038	2.922556
1.039	2.920479
1.04	2.9184
1.041	2.916319
1.042	2.914236
1.043	2.912151
1.044	2.910064
1.045	2.907975
1.046	2.905884
1.047	2.903791
1.048	2.901696
1.049	2.899599
1.05	2.8975
1.051	2.895399
1.052	2.893296
1.053	2.891191
1.054	2.889084
1.055	2.886975
1.056	2.884864
1.057	2.882751
1.058	2.880636
1.059	2.878519
1.06	2.8764
1.061	2.874279
1.062	2.872156
1.063	2.870031
1.064	2.867904
1.065	2.865775
1.066	2.863644
1.067	2.861511
1.068	2.859376
1.069	2.857239
1.07	2.8551
1.071	2.852959
1.072	2.850816
1.073	2.848671
1.074	2.846524
1.075	2.844375
1.076	2.842224
1.077	2.840071
1.078	2.837916
1.079	2.835759
1.08	2.8336
1.081	2.831439
1.082	2.829276
1.083	2.827111
1.084	2.824944
1.085	2.822775
1.086	2.820604
1.087	2.818431
1.088	2.816256
1.089	2.814079
1.09	2.8119
1.091	2.809719
1.092	2.807536
1.093	2.805351
1.094	2.803164
1.095	2.800975
1.096	2.798784
1.097	2.796591
1.098	2.794396
1.099	2.792199
1.1	2.79
1.101	2.787799
1.102	2.785596
1.103	2.783391
1.104	2.781184
1.105	2.778975
1.106	2.776764
1.107	2.774551
1.108	2.772336
1.109	2.770119
1.11	2.7679
1.111	2.765679
1.112	2.763456
1.113	2.761231
1.114	2.759004
1.115	2.756775
1.116	2.754544
1.117	2.752311
1.118	2.750076
1.119	2.747839
1.12	2.7456
1.121	2.743359
1.122	2.741116
1.123	2.738871
1.124	2.736624
1.125	2.734375
1.126	2.732124
1.127	2.729871
1.128	2.727616
1.129	2.725359
1.13	2.7231
1.131	2.720839
1.132	2.718576
1.133	2.716311
1.134	2.714044
1.135	2.711775
1.136	2.709504
1.137	2.707231
1.138	2.704956
1.139	2.702679
1.14	2.7004
1.141	2.698119
1.142	2.695836
1.143	2.693551
1.144	2.691264
1.145	2.688975
1.146	2.686684
1.147	2.684391
1.148	2.682096
1.149	2.679799
1.15	2.6775
1.151	2.675199
1.152	2.672896
1.153	2.670591
1.154	2.668284
1.155	2.665975
1.156	2.663664
1.157	2.661351
1.158	2.659036
1.159	2.656719
1.16	2.6544
1.161	2.652079
1.162	2.649756
1.163	2.647431
1.164	2.645104
1.165	2.642775
1.166	2.640444
1.167	2.638111
1.168	2.635776
1.169	2.633439
1.17	2.6311
1.171	2.628759
1.172	2.626416
1.173	2.624071
1.174	2.621724
1.175	2.619375
1.176	2.617024
1.177	2.614671
1.178	2.612316
1.179	2.609959
1.18	2.6076
1.181	2.605239
1.182	2.602876
1.183	2.600511
1.184	2.598144
1.185	2.595775
1.186	2.593404
1.187	2.591031
1.188	2.588656
1.189	2.586279
1.19	2.5839
1.191	2.581519
1.192	2.579136
1.193	2.576751
1.194	2.574364
1.195	2.571975
1.196	2.569584
1.197	2.567191
1.198	2.564796
1.199	2.562399
1.2	2.56
1.201	2.557599
1.202	2.555196
1.203	2.552791
1.204	2.550384
1.205	2.547975
1.206	2.545564
1.207	2.543151
1.208	2.540736
1.209	2.538319
1.21	2.5359
1.211	2.533479
1.212	2.531056
1.213	2.528631
1.214	2.526204
1.215	2.523775
1.216	2.521344
1.217	2.518911
1.218	2.516476
1.219	2.514039
1.22	2.5116
1.221	2.509159
1.222	2.506716
1.223	2.504271
1.224	2.501824
1.225	2.499375
1.226	2.496924
1.227	2.494471
1.228	2.492016
1.229	2.489559
1.23	2.4871
1.231	2.484639
1.232	2.482176
1.233	2.479711
1.234	2.477244
1.235	2.474775
1.236	2.472304
1.237	2.469831
1.238	2.467356
1.239	2.464879
1.24	2.4624
1.241	2.459919
1.242	2.457436
1.243	2.454951
1.244	2.452464
1.245	2.449975
1.246	2.447484
1.247	2.444991
1.248	2.442496
1.249	2.439999
1.25	2.4375
1.251	2.434999
1.252	2.432496
1.253	2.429991
1.254	2.427484
1.255	2.424975
1.256	2.422464
1.257	2.419951
1.258	2.417436
1.259	2.414919
1.26	2.4124
1.261	2.409879
1.262	2.407356
1.263	2.404831
1.264	2.402304
1.265	2.399775
1.266	2.397244
1.267	2.394711
1.268	2.392176
1.269	2.389639
1.27	2.3871
1.271	2.384559
1.272	2.382016
1.273	2.379471
1.274	2.376924
1.275	2.374375
1.276	2.371824
1.277	2.369271
1.278	2.366716
1.279	2.364159
1.28	2.3616
1.281	2.359039
1.282	2.356476
1.283	2.353911
1.284	2.351344
1.285	2.348775
1.286	2.346204
1.287	2.343631
1.288	2.341056
1.289	2.338479
1.29	2.3359
1.291	2.333319
1.292	2.330736
1.293	2.328151
1.294	2.325564
1.295	2.322975
1.296	2.320384
1.297	2.317791
1.298	2.315196
1.299	2.312599
1.3	2.31
1.301	2.307399
1.302	2.304796
1.303	2.302191
1.304	2.299584
1.305	2.296975
1.306	2.294364
1.307	2.291751
1.308	2.289136
1.309	2.286519
1.31	2.2839
1.311	2.281279
1.312	2.278656
1.313	2.276031
1.314	2.273404
1.315	2.270775
1.316	2.268144
1.317	2.265511
1.318	2.262876
1.319	2.260239
1.32	2.2576
1.321	2.254959
1.322	2.252316
1.323	2.249671
1.324	2.247024
1.325	2.244375
1.326	2.241724
1.327	2.239071
1.328	2.236416
1.329	2.233759
1.33	2.2311
1.331	2.228439
1.332	2.225776
1.333	2.223111
1.334	2.220444
1.335	2.217775
1.336	2.215104
1.337	2.212431
1.338	2.209756
1.339	2.207079
1.34	2.2044
1.341	2.201719
1.342	2.199036
1.343	2.196351
1.344	2.193664
1.345	2.190975
1.346	2.188284
1.347	2.185591
1.348	2.182896
1.349	2.180199
1.35	2.1775
1.351	2.174799
1.352	2.172096
1.353	2.169391
1.354	2.166684
1.355	2.163975
1.356	2.161264
1.357	2.158551
1.358	2.155836
1.359	2.153119
1.36	2.1504
1.361	2.147679
1.362	2.144956
1.363	2.142231
1.364	2.139504
1.365	2.136775
1.366	2.134044
1.367	2.131311
1.368	2.128576
1.369	2.125839
1.37	2.1231
1.371	2.120359
1.372	2.117616
1.373	2.114871
1.374	2.112124
1.375	2.109375
1.376	2.106624
1.377	2.103871
1.378	2.101116
1.379	2.098359
1.38	2.0956
1.381	2.092839
1.382	2.090076
1.383	2.087311
1.384	2.084544
1.385	2.081775
1.386	2.079004
1.387	2.076231
1.388	2.073456
1.389	2.070679
1.39	2.0679
1.391	2.065119
1.392	2.062336
1.393	2.059551
1.394	2.056764
1.395	2.053975
1.396	2.051184
1.397	2.048391
1.398	2.045596
1.399	2.042799
1.4	2.04
1.401	2.037199
1.402	2.034396
1.403	2.031591
1.404	2.028784
1.405	2.025975
1.406	2.023164
1.407	2.020351
1.408	2.017536
1.409	2.014719
1.41	2.0119
1.411	2.009079
1.412	2.006256
1.413	2.003431
1.414	2.000604
1.415	1.997775
1.416	1.994944
1.417	1.992111
1.418	1.989276
1.419	1.986439
1.42	1.9836
1.421	1.980759
1.422	1.977916
1.423	1.975071
1.424	1.972224
1.425	1.969375
1.426	1.966524
1.427	1.963671
1.428	1.960816
1.429	1.957959
1.43	1.9551
1.431	1.952239
1.432	1.949376
1.433	1.946511
1.434	1.943644
1.435	1.940775
1.436	1.937904
1.437	1.935031
1.438	1.932156
1.439	1.929279
1.44	1.9264
1.441	1.923519
1.442	1.920636
1.443	1.917751
1.444	1.914864
1.445	1.911975
1.446	1.909084
1.447	1.906191
1.448	1.903296
1.449	1.900399
1.45	1.8975
1.451	1.894599
1.452	1.891696
1.453	1.888791
1.454	1.885884
1.455	1.882975
1.456	1.880064
1.457	1.877151
1.458	1.874236
1.459	1.871319
1.46	1.8684
1.461	1.865479
1.462	1.862556
1.463	1.859631
1.464	1.856704
1.465	1.853775
1.466	1.850844
1.467	1.847911
1.468	1.844976
1.469	1.842039
1.47	1.8391
1.471	1.836159
1.472	1.833216
1.473	1.830271
1.474	1.827324
1.475	1.824375
1.476	1.821424
1.477	1.818471
1.478	1.815516
1.479	1.812559
1.48	1.8096
1.481	1.806639
1.482	1.803676
1.483	1.800711
1.484	1.797744
1.485	1.794775
1.486	1.791804
1.487	1.788831
1.488	1.785856
1.489	1.782879
1.49	1.7799
1.491	1.776919
1.492	1.773936
1.493	1.770951
1.494	1.767964
1.495	1.764975
1.496	1.761984
1.497	1.758991
1.498	1.755996
1.499	1.752999
1.5	1.75
1.501	1.746999
1.502	1.743996
1.503	1.740991
1.504	1.737984
1.505	1.734975
1.506	1.731964
1.507	1.728951
1.508	1.725936
1.509	1.722919
1.51	1.7199
1.511	1.716879
1.512	1.713856
1.513	1.710831
1.514	1.707804
1.515	1.704775
1.516	1.701744
1.517	1.698711
1.518	1.695676
1.519	1.692639
1.52	1.6896
1.521	1.686559
1.522	1.683516
1.523	1.680471
1.524	1.677424
1.525	1.674375
1.526	1.671324
1.527	1.668271
1.528	1.665216
1.529	1.662159
1.53	1.6591
1.531	1.656039
1.532	1.652976
1.533	1.649911
1.534	1.646844
1.535	1.643775
1.536	1.640704
1.537	1.637631
1.538	1.634556
1.539	1.631479
1.54	1.6284
1.541	1.625319
1.542	1.622236
1.543	1.619151
1.544	1.616064
1.545	1.612975
1.546	1.609884
1.547	1.606791
1.548	1.603696
1.549	1.600599
1.55	1.5975
1.551	1.594399
1.552	1.591296
1.553	1.588191
1.554	1.585084
1.555	1.581975
1.556	1.578864
1.557	1.575751
1.558	1.572636
1.559	1.569519
1.56	1.5664
1.561	1.563279
1.562	1.560156
1.563	1.557031
1.564	1.553904
1.565	1.550775
1.566	1.547644
1.567	1.544511
1.568	1.541376
1.569	1.538239
1.57	1.5351
1.571	1.531959
1.572	1.528816
1.573	1.525671
1.574	1.522524
1.575	1.519375
1.576	1.516224
1.577	1.513071
1.578	1.509916
1.579	1.506759
1.58	1.5036
1.581	1.500439
1.582	1.497276
1.583	1.494111
1.584	1.490944
1.585	1.487775
1.586	1.484604
1.587	1.481431
1.588	1.478256
1.589	1.475079
1.59	1.4719
1.591	1.468719
1.592	1.465536
1.593	1.462351
1.594	1.459164
1.595	1.455975
1.596	1.452784
1.597	1.449591
1.598	1.446396
1.599	1.443199
1.6	1.44
1.601	1.436799
1.602	1.433596
1.603	1.430391
1.604	1.427184
1.605	1.423975
1.606	1.420764
1.607	1.417551
1.608	1.414336
1.609	1.411119
1.61	1.4079
1.611	1.404679
1.612	1.401456
1.613	1.398231
1.614	1.395004
1.615	1.391775
1.616	1.388544
1.617	1.385311
1.618	1.382076
1.619	1.378839
1.62	1.3756
1.621	1.372359
1.622	1.369116
1.623	1.365871
1.624	1.362624
1.625	1.359375
1.626	1.356124
1.627	1.352871
1.628	1.349616
1.629	1.346359
1.63	1.3431
1.631	1.339839
1.632	1.336576
1.633	1.333311
1.634	1.330044
1.635	1.326775
1.636	1.323504
1.637	1.320231
1.638	1.316956
1.639	1.313679
1.64	1.3104
1.641	1.307119
1.642	1.303836
1.643	1.300551
1.644	1.297264
1.645	1.293975
1.646	1.290684
1.647	1.287391
1.648	1.284096
1.649	1.280799
1.65	1.2775
1.651	1.274199
1.652	1.270896
1.653	1.267591
1.654	1.264284
1.655	1.260975
1.656	1.257664
1.657	1.254351
1.658	1.251036
1.659	1.247719
1.66	1.2444
1.661	1.241079
1.662	1.237756
1.663	1.234431
1.664	1.231104
1.665	1.227775
1.666	1.224444
1.667	1.221111
1.668	1.217776
1.669	1.214439
1.67	1.2111
1.671	1.207759
1.672	1.204416
1.673	1.201071
1.674	1.197724
1.675	1.194375
1.676	1.191024
1.677	1.187671
1.678	1.184316
1.679	1.180959
1.68	1.1776
1.681	1.174239
1.682	1.170876
1.683	1.167511
1.684	1.164144
1.685	1.160775
1.686	1.157404
1.687	1.154031
1.688	1.150656
1.689	1.147279
1.69	1.1439
1.691	1.140519
1.692	1.137136
1.693	1.133751
1.694	1.130364
1.695	1.126975
1.696	1.123584
1.697	1.120191
1.698	1.116796
1.699	1.113399
1.7	1.11
1.701	1.106599
1.702	1.103196
1.703	1.099791
1.704	1.096384
1.705	1.092975
1.706	1.089564
1.707	1.086151
1.708	1.082736
1.709	1.079319
1.71	1.0759
1.711	1.072479
1.712	1.069056
1.713	1.065631
1.714	1.062204
1.715	1.058775
1.716	1.055344
1.717	1.051911
1.718	1.048476
1.719	1.045039
1.72	1.0416
1.721	1.038159
1.722	1.034716
1.723	1.031271
1.724	1.027824
1.725	1.024375
1.726	1.020924
1.727	1.017471
1.728	1.014016
1.729	1.010559
1.73	1.0071
1.731	1.003639
1.732	1.000176
1.733	0.996711
1.734	0.993244
1.735	0.989775
1.736	0.986304
1.737	0.982831
1.738	0.979356
1.739	0.975879
1.74	0.9724
1.741	0.968919
1.742	0.965436
1.743	0.961951
1.744	0.958464
1.745	0.954975
1.746	0.951484
1.747	0.947991
1.748	0.944496
1.749	0.940999
1.75	0.9375
1.751	0.933999
1.752	0.930496
1.753	0.926991
1.754	0.923484
1.755	0.919975
1.756	0.916464
1.757	0.912951
1.758	0.909436
1.759	0.905919
1.76	0.9024
1.761	0.898879
1.762	0.895356
1.763	0.891831
1.764	0.888304
1.765	0.884775
1.766	0.881244
1.767	0.877711
1.768	0.874176
1.769	0.870639
1.77	0.8671
1.771	0.863559
1.772	0.860016
1.773	0.856471
1.774	0.852924
1.775	0.849375
1.776	0.845824
1.777	0.842271
1.778	0.838716
1.779	0.835159
1.78	0.8316
1.781	0.828039
1.782	0.824476
1.783	0.820911
1.784	0.817344
1.785	0.813775
1.786	0.810204
1.787	0.806631
1.788	0.803056
1.789	0.799479
1.79	0.7959
1.791	0.792319
1.792	0.788736
1.793	0.785151
1.794	0.781564
1.795	0.777975
1.796	0.774384
1.797	0.770791
1.798	0.767196
1.799	0.763599
1.8	0.76
1.801	0.756399
1.802	0.752796
1.803	0.749191
1.804	0.745584
1.805	0.741975
1.806	0.738364
1.807	0.734751
1.808	0.731136
1.809	0.727519
1.81	0.7239
1.811	0.720279
1.812	0.716656
1.813	0.713031
1.814	0.709404
1.815	0.705775
1.816	0.702144
1.817	0.698511
1.818	0.694876
1.819	0.691239
1.82	0.6876
1.821	0.683959
1.822	0.680316
1.823	0.676671
1.824	0.673024
1.825	0.669375
1.826	0.665724
1.827	0.662071
1.828	0.658416
1.829	0.654759
1.83	0.6511
1.831	0.647439
1.832	0.643776
1.833	0.640111
1.834	0.636444
1.835	0.632775
1.836	0.629104
1.837	0.625431
1.838	0.621756
1.839	0.618079
1.84	0.6144
1.841	0.610719
1.842	0.607036
1.843	0.603351
1.844	0.599664
1.845	0.595975
1.846	0.592284
1.847	0.588591
1.848	0.584896
1.849	0.581199
1.85	0.5775
1.851	0.573799
1.852	0.570096
1.853	0.566391
1.854	0.562684
1.855	0.558975
1.856	0.555264
1.857	0.551551
1.858	0.547836
1.859	0.544119
1.86	0.5404
1.861	0.536679
1.862	0.532956
1.863	0.529231
1.864	0.525504
1.865	0.521775
1.866	0.518044
1.867	0.514311
1.868	0.510576
1.869	0.506839
1.87	0.5031
1.871	0.499359
1.872	0.495616
1.873	0.491871
1.874	0.488124
1.875	0.484375
1.876	0.480624
1.877	0.476871
1.878	0.473116
1.879	0.469359
1.88	0.4656
1.881	0.461839
1.882	0.458076
1.883	0.454311
1.884	0.450544
1.885	0.446775
1.886	0.443004
1.887	0.439231
1.888	0.435456
1.889	0.431679
1.89	0.4279
1.891	0.424119
1.892	0.420336
1.893	0.416551
1.894	0.412764
1.895	0.408975
1.896	0.405184
1.897	0.401391
1.898	0.397596
1.899	0.393799
1.9	0.39
1.901	0.386199
1.902	0.382396
1.903	0.378591
1.904	0.374784
1.905	0.370975
1.906	0.367164
1.907	0.363351
1.908	0.359536
1.909	0.355719
1.91	0.3519
1.911	0.348079
1.912	0.344256
1.913	0.340431
1.914	0.336604
1.915	0.332775
1.916	0.328944
1.917	0.325111
1.918	0.321276
1.919	0.317439
1.92	0.3136
1.921	0.309759
1.922	0.305916
1.923	0.302071
1.924	0.298224
1.925	0.294375
1.926	0.290524
1.927	0.286671
1.928	0.282816
1.929	0.278959
1.93	0.2751
1.931	0.271239
1.932	0.267376
1.933	0.263511
1.934	0.259644
1.935	0.255775
1.936	0.251904
1.937	0.248031
1.938	0.244156
1.939	0.240279
1.94	0.2364
1.941	0.232519
1.942	0.228636
1.943	0.224751
1.944	0.220864
1.945	0.216975
1.946	0.213084
1.947	0.209191
1.948	0.205296
1.949	0.201399
1.95	0.1975
1.951	0.193599
1.952	0.189696
1.953	0.185791
1.954	0.181884
1.955	0.177975
1.956	0.174064
1.957	0.170151
1.958	0.166236
1.959	0.162319
1.96	0.1584
1.961	0.154479
1.962	0.150556
1.963	0.146631
1.964	0.142704
1.965	0.138775
1.966	0.134844
1.967	0.130911
1.968	0.126976
1.969	0.123039
1.97	0.1191
1.971	0.115159
1.972	0.111216
1.973	0.107271
1.974	0.103324
1.975	0.099375
1.976	0.095424
1.977	0.091471
1.978	0.087516
1.979	0.083559
1.98	0.0796
1.981	0.075639
1.982	0.071676
1.983	0.067711
1.984	0.063744
1.985	0.059775
1.986	0.055804
1.987	0.051831
1.988	0.047856
1.989	0.043879
1.99	0.0399


==> multimodal_limits_2_a2.txt <==
-1.49	0.02
-1.489	0.022
-1.488	0.024
-1.487	0.026
-1.486	0.028
-1.485	0.03
-1.484	0.032
-1.483	0.034
-1.482	0.036
-1.481	0.038
-1.48	0.04
-1.479	0.042
-1.478	0.044
-1.477	0.046
-1.476	0.048
-1.475	0.05
-1.474	0.052
-1.473	0.054
-1.472	0.056
-1.471	0.058
-1.47	0.06
-1.469	0.062
-1.468	0.064
-1.467	0.066
-1.466	0.068
-1.465	0.07
-1.464	0.072
-1.463	0.074
-1.462	0.076
-1.461	0.078
-1.46	0.08
-1.459	0.082
-1.458	0.084
-1.457	0.086
-1.456	0.088
-1.455	0.09
-1.454	0.092
-1.453	0.094
-1.452	0.096
-1.451	0.098
-1.45	0.1
-1.449	0.102
-1.448	0.104
-1.447	0.106
-1.446	0.108
-1.445	0.11
-1.444	0.112
-1.443	0.114
-1.442	0.116
-1.441	0.118
-1.44	0.12
-1.439	0.122
-1.438	0.124
-1.437	0.126
-1.436	0.128
-1.435	0.13
-1.434	0.132
-1.433	0.134
-1.432	0.136
-1.431	0.138
-1.43	0.14
-1.429	0.142
-1.428	0.144
-1.427	0.146
-1.426	0.148
-1.425	0.15
-1.424	0.152
-1.423	0.154
-1.422	0.156
-1.421	0.158
-1.42	0.16
-1.419	0.162
-1.418	0.164
-1.417	0.166
-1.416	0.168
-1.415	0.17
-1.414	0.172
-1.413	0.174
-1.412	0.176
-1.411	0.178
-1.41	0.18
-1.409	0.182
-1.408	0.184
-1.407	0.186
-1.406	0.188
-1.405	0.19
-1.404	0.192
-1.403	0.194
-1.402	0.196
-1.401	0.198
-1.4	0.2
-1.399	0.202
-1.398	0.204
-1.397	0.206
-1.396	0.208
-1.395	0.21
-1.394	0.212
-1.393	0.214
-1.392	0.216
-1.391	0.218
-1.39	0.22
-1.389	0.222
-1.388	0.224
-1.387	0.226
-1.386	0.228
-1.385	0.23
-1.384	0.232
-1.383	0.234
-1.382	0.236
-1.381	0.238
-1.38	0.24
-1.379	0.242
-1.378	0.244
-1.377	0.246
-1.376	0.248
-1.375	0.25
-1.374	0.252
-1.373	0.254
-1.372	0.256
-1.371	0.258
-1.37	0.26
-1.369	0.262
-1.368	0.264
-1.367	0.266
-1.366	0.268
-1.365	0.27
-1.364	0.272
-1.363	0.274
-1.362	0.276
-1.361	0.278
-1.36	0.28
-1.359	0.282
-1.358	0.284
-1.357	0.286
-1.356	0.288
-1.355	0.29
-1.354	0.292
-1.353	0.294
-1.352	0.296
-1.351	0.298
-1.35	0.3
-1.349	0.302
-1.348	0.304
-1.347	0.306
-1.346	0.308
-1.345	0.31
-1.344	0.312
-1.343	0.314
-1.342	0.316
-1.341	0.318
-1.34	0.32
-1.339	0.322
-1.338	0.324
-1.337	0.326
-1.336	0.328
-1.335	0.33
-1.334	0.332
-1.333	0.334
-1.332	0.336
-1.331	0.338
-1.33	0.34
-1.329	0.342
-1.328	0.344
-1.327	0.346
-1.326	0.348
-1.325	0.35
-1.324	0.352
-1.323	0.354
-1.322	0.356
-1.321	0.358
-1.32	0.36
-1.319	0.362
-1.318	0.364
-1.317	0.366
-1.316	0.368
-1.315	0.37
-1.314	0.372
-1.313	0.374
-1.312	0.376
-1.311	0.378
-1.31	0.38
-1.309	0.382
-1.308	0.384
-1.307	0.386
-1.306	0.388
-1.305	0.39
-1.304	0.392
-1.303	0.394
-1.302	0.396
-1.301	0.398
-1.3	0.4
-1.299	0.402
-1.298	0.404
-1.297	0.406
-1.296	0.408
-1.295	0.41
-1.294	0.412
-1.293	0.414
-1.292	0.416
-1.291	0.418
-1.29	0.42
-1.289	0.422
-1.288	0.424
-1.287	0.426
-1.286	0.428
-1.285	0.43
-1.284	0.432
-1.283	0.434
-1.282	0.436
-1.281	0.438
-1.28	0.44
-1.279	0.442
-1.278	0.444
-1.277	0.446
-1.276	0.448
-1.275	0.45
-1.274	0.452
-1.273	0.454
-1.272	0.456
-1.271	0.458
-1.27	0.46
-1.269	0.462
-1.268	0.464
-1.267	0.466
-1.266	0.468
-1.265	0.47
-1.264	0.472
-1.263	0.474
-1.262	0.476
-1.261	0.478
-1.26	0.48
-1.259	0.482
-1.258	0.484
-1.257	0.486
-1.256	0.488
-1.255	0.49
-1.254	0.492
-1.253	0.494
-1.252	0.496
-1.251	0.498
-1.25	0.5
-1.249	0.502
-1.248	0.504
-1.247	0.506
-1.246	0.508
-1.245	0.51
-1.244	0.512
-1.243	0.514
-1.242	0.516
-1.241	0.518
-1.24	0.52
-1.239	0.522
-1.238	0.524
-1.237	0.526
-1.236	0.528
-1.235	0.53
-1.234	0.532
-1.233	0.534
-1.232	0.536
-1.231	0.538
-1.23	0.54
-1.229	0.542
-1.228	0.544
-1.227	0.546
-1.226	0.548
-1.225	0.55
-1.224	0.552
-1.223	0.554
-1.222	0.556
-1.221	0.558
-1.22	0.56
-1.219	0.562
-1.218	0.564
-1.217	0.566
-1.216	0.568
-1.215	0.57
-1.214	0.572
-1.213	0.574
-1.212	0.576
-1.211	0.578
-1.21	0.58
-1.209	0.582
-1.208	0.584
-1.207	0.586
-1.206	0.588
-1.205	0.59
-1.204	0.592
-1.203	0.594
-1.202	0.596
-1.201	0.598
-1.2	0.6
-1.199	0.602
-1.198	0.604
-1.197	0.606
-1.196	0.608
-1.195	0.61
-1.194	0.612
-1.193	0.614
-1.192	0.616
-1.191	0.618
-1.19	0.62
-1.189	0.622
-1.188	0.624
-1.187	0.626
-1.186	0.628
-1.185	0.63
-1.184	0.632
-1.183	0.634
-1.182	0.636
-1.181	0.638
-1.18	0.64
-1.179	0.642
-1.178	0.644
-1.177	0.646
-1.176	0.648
-1.175	0.65
-1.174	0.652
-1.173	0.654
-1.172	0.656
-1.171	0.658
-1.17	0.66
-1.169	0.662
-1.168	0.664
-1.167	0.666
-1.166	0.668
-1.165	0.67
-1.164	0.672
-1.163	0.674
-1.162	0.676
-1.161	0.678
-1.16	0.68
-1.159	0.682
-1.158	0.684
-1.157	0.686
-1.156	0.688
-1.155	0.69
-1.154	0.692
-1.153	0.694
-1.152	0.696
-1.151	0.698
-1.15	0.7
-1.149	0.702
-1.148	0.704
-1.147	0.706
-1.146	0.708
-1.145	0.71
-1.144	0.712
-1.143	0.714
-1.142	0.716
-1.141	0.718
-1.14	0.72
-1.139	0.722
-1.138	0.724
-1.137	0.726
-1.136	0.728
-1.135	0.73
-1.134	0.732
-1.133	0.734
-1.132	0.736
-1.131	0.738
-1.13	0.74
-1.129	0.742
-1.128	0.744
-1.127	0.746
-1.126	0.748
-1.125	0.75
-1.124	0.752
-1.123	0.754
-1.122	0.756
-1.121	0.758
-1.12	0.76
-1.119	0.762
-1.118	0.764
-1.117	0.766
-1.116	0.768
-1.115	0.77
-1.114	0.772
-1.113	0.774
-1.112	0.776
-1.111	0.778
-1.11	0.78
-1.109	0.782
-1.108	0.784
-1.107	0.786
-1.106	0.788
-1.105	0.79
-1.104	0.792
-1.103	0.794
-1.102	0.796
-1.101	0.798
-1.1	0.8
-1.099	0.802
-1.098	0.804
-1.097	0.806
-1.096	0.808
-1.095	0.81
-1.094	0.812
-1.093	0.814
-1.092	0.816
-1.091	0.818
-1.09	0.82
-1.089	0.822
-1.088	0.824
-1.087	0.826
-1.086	0.828
-1.085	0.83
-1.084	0.832
-1.083	0.834
-1.082	0.836
-1.081	0.838
-1.08	0.84
-1.079	0.842
-1.078	0.844
-1.077	0.846
-1.076	0.848
-1.075	0.85
-1.074	0.852
-1.073	0.854
-1.072	0.856
-1.071	0.858
-1.07	0.86
-1.069	0.862
-1.068	0.864
-1.067	0.866
-1.066	0.868
-1.065	0.87
-1.064	0.872
-1.063	0.874
-1.062	0.876
-1.061	0.878
-1.06	0.88
-1.059	0.882
-1.058	0.884
-1.057	0.886
-1.056	0.888
-1.055	0.89
-1.054	0.892
-1.053	0.894
-1.052	0.896
-1.051	0.898
-1.05	0.9
-1.049	0.902
-1.048	0.904
-1.047	0.906
-1.046	0.908
-1.045	0.91
-1.044	0.912
-1.043	0.914
-1.042	0.916
-1.041	0.918
-1.04	0.92
-1.039	0.922
-1.038	0.924
-1.037	0.926
-1.036	0.928
-1.035	0.93
-1.034	0.932
-1.033	0.934
-1.032	0.936
-1.031	0.938
-1.03	0.94
-1.029	0.942
-1.028	0.944
-1.027	0.946
-1.026	0.948
-1.025	0.95
-1.024	0.952
-1.023	0.954
-1.022	0.956
-1.021	0.958
-1.02	0.96
-1.019	0.962
-1.018	0.964
-1.017	0.966
-1.016	0.968
-1.015	0.97
-1.014	0.972
-1.013	0.974
-1.012	0.976
-1.011	0.978
-1.01	0.98
-1.009	0.982
-1.008	0.984
-1.007	0.986
-1.006	0.988
-1.005	0.99
-1.004	0.992
-1.003	0.994
-1.002	0.996
-1.001	0.998
-1	1
-0.999	1.002
-0.998	1.004
-0.997	1.006
-0.996	1.008
-0.995	1.01
-0.994	1.012
-0.993	1.014
-0.992	1.016
-0.991	1.018
-0.99	1.02
-0.989	1.022
-0.988	1.024
-0.987	1.026
-0.986	1.028
-0.985	1.03
-0.984	1.032
-0.983	1.034
-0.982	1.036
-0.981	1.038
-0.98	1.04
-0.979	1.042
-0.978	1.044
-0.977	1.046
-0.976	1.048
-0.975	1.05
-0.974	1.052
-0.973	1.054
-0.972	1.056
-0.971	1.058
-0.97	1.06
-0.969	1.062
-0.968	1.064
-0.967	1.066
-0.966	1.068
-0.965	1.07
-0.964	1.072
-0.963	1.074
-0.962	1.076
-0.961	1.078
-0.96	1.08
-0.959	1.082
-0.958	1.084
-0.957	1.086
-0.956	1.088
-0.955	1.09
-0.954	1.092
-0.953	1.094
-0.952	1.096
-0.951	1.098
-0.95	1.1
-0.949	1.102
-0.948	1.104
-0.947	1.106
-0.946	1.108
-0.945	1.11
-0.944	1.112
-0.943	1.114
-0.942	1.116
-0.941	1.118
-0.94	1.12
-0.939	1.122
-0.938	1.124
-0.937	1.126
-0.936	1.128
-0.935	1.13
-0.934	1.132
-0.933	1.134
-0.932	1.136
-0.931	1.138
-0.93	1.14
-0.929	1.142
-0.928	1.144
-0.927	1.146
-0.926	1.148
-0.925	1.15
-0.924	1.152
-0.923	1.154
-0.922	1.156
-0.921	1.158
-0.92	1.16
-0.919	1.162
-0.918	1.164
-0.917	1.166
-0.916	1.168
-0.915	1.17
-0.914	1.172
-0.913	1.174
-0.912	1.176
-0.911	1.178
-0.91	1.18
-0.909	1.182
-0.908	1.184
-0.907	1.186
-0.906	1.188
-0.905	1.19
-0.904	1.192
-0.903	1.194
-0.902	1.196
-0.901	1.198
-0.9	1.2
-0.899	1.202
-0.898	1.204
-0.897	1.206
-0.896	1.208
-0.895	1.21
-0.894	1.212
-0.893	1.214
-0.892	1.216
-0.891	1.218
-0.89	1.22
-0.889	1.222
-0.888	1.224
-0.887	1.226
-0.886	1.228
-0.885	1.23
-0.884	1.232
-0.883	1.234
-0.882	1.236
-0.881	1.238
-0.88	1.24
-0.879	1.242
-0.878	1.244
-0.877	1.246
-0.876	1.248
-0.875	1.25
-0.874	1.252
-0.873	1.254
-0.872	1.256
-0.871	1.258
-0.87	1.26
-0.869	1.262
-0.868	1.264
-0.867	1.266
-0.866	1.268
-0.865	1.27
-0.864	1.272
-0.863	1.274
-0.862	1.276
-0.861	1.278
-0.86	1.28
-0.859	1.282
-0.858	1.284
-0.857	1.286
-0.856	1.288
-0.855	1.29
-0.854	1.292
-0.853	1.294
-0.852	1.296
-0.851	1.298
-0.85	1.3
-0.849	1.302
-0.848	1.304
-0.847	1.306
-0.846	1.308
-0.845	1.31
-0.844	1.312
-0.843	1.314
-0.842	1.316
-0.841	1.318
-0.84	1.32
-0.839	1.322
-0.838	1.324
-0.837	1.326
-0.836	1.328
-0.835	1.33
-0.834	1.332
-0.833	1.334
-0.832	1.336
-0.831	1.338
-0.83	1.34
-0.829	1.342
-0.828	1.344
-0.827	1.346
-0.826	1.348
-0.825	1.35
-0.824	1.352
-0.823	1.354
-0.822	1.356
-0.821	1.358
-0.82	1.36
-0.819	1.362
-0.818	1.364
-0.817	1.366
-0.816	1.368
-0.815	1.37
-0.814	1.372
-0.813	1.374
-0.812	1.376
-0.811	1.378
-0.81	1.38
-0.809	1.382
-0.808	1.384
-0.807	1.386
-0.806	1.388
-0.805	1.39
-0.804	1.392
-0.803	1.394
-0.802	1.396
-0.801	1.398
-0.8	1.4
-0.799	1.402
-0.798	1.404
-0.797	1.406
-0.796	1.408
-0.795	1.41
-0.794	1.412
-0.793	1.414
-0.792	1.416
-0.791	1.418
-0.79	1.42
-0.789	1.422
-0.788	1.424
-0.787	1.426
-0.786	1.428
-0.785	1.43
-0.784	1.432
-0.783	1.434
-0.782	1.436
-0.781	1.438
-0.78	1.44
-0.779	1.442
-0.778	1.444
-0.777	1.446
-0.776	1.448
-0.775	1.45
-0.774	1.452
-0.773	1.454
-0.772	1.456
-0.771	1.458
-0.77	1.46
-0.769	1.462
-0.768	1.464
-0.767	1.466
-0.766	1.468
-0.765	1.47
-0.764	1.472
-0.763	1.474
-0.762	1.476
-0.761	1.478
-0.76	1.48
-0.759	1.482
-0.758	1.484
-0.757	1.486
-0.756	1.488
-0.755	1.49
-0.754	1.492
-0.753	1.494
-0.752	1.496
-0.751	1.498
-0.75	1.5
-0.749	1.502
-0.748	1.504
-0.747	1.506
-0.746	1.508
-0.745	1.51
-0.744	1.512
-0.743	1.514
-0.742	1.516
-0.741	1.518
-0.74	1.52
-0.739	1.522
-0.738	1.524
-0.737	1.526
-0.736	1.528
-0.735	1.53
-0.734	1.532
-0.733	1.534
-0.732	1.536
-0.731	1.538
-0.73	1.54
-0.729	1.542
-0.728	1.544
-0.727	1.546
-0.726	1.548
-0.725	1.55
-0.724	1.552
-0.723	1.554
-0.722	1.556
-0.721	1.558
-0.72	1.56
-0.719	1.562
-0.718	1.564
-0.717	1.566
-0.716	1.568
-0.715	1.57
-0.714	1.572
-0.713	1.574
-0.712	1.576
-0.711	1.578
-0.71	1.58
-0.709	1.582
-0.708	1.584
-0.707	1.586
-0.706	1.588
-0.705	1.59
-0.704	1.592
-0.703	1.594
-0.702	1.596
-0.701	1.598
-0.7	1.6
-0.699	1.602
-0.698	1.604
-0.697	1.606
-0.696	1.608
-0.695	1.61
-0.694	1.612
-0.693	1.614
-0.692	1.616
-0.691	1.618
-0.69	1.62
-0.689	1.622
-0.688	1.624
-0.687	1.626
-0.686	1.628
-0.685	1.63
-0.684	1.632
-0.683	1.634
-0.682	1.636
-0.681	1.638
-0.68	1.64
-0.679	1.642
-0.678	1.644
-0.677	1.646
-0.676	1.648
-0.675	1.65
-0.674	1.652
-0.673	1.654
-0.672	1.656
-0.671	1.658
-0.67	1.66
-0.669	1.662
-0.668	1.664
-0.667	1.666
-0.666	1.668
-0.665	1.67
-0.664	1.672
-0.663	1.674
-0.662	1.676
-0.661	1.678
-0.66	1.68
-0.659	1.682
-0.658	1.684
-0.657	1.686
-0.656	1.688
-0.655	1.69
-0.654	1.692
-0.653	1.694
-0.652	1.696
-0.651	1.698
-0.65	1.7
-0.649	1.702
-0.648	1.704
-0.647	1.706
-0.646	1.708
-0.645	1.71
-0.644	1.712
-0.643	1.714
-0.642	1.716
-0.641	1.718
-0.64	1.72
-0.639	1.722
-0.638	1.724
-0.637	1.726
-0.636	1.728
-0.635	1.73
-0.634	1.732
-0.633	1.734
-0.632	1.736
-0.631	1.738
-0.63	1.74
-0.629	1.742
-0.628	1.744
-0.627	1.746
-0.626	1.748
-0.625	1.75
-0.624	1.752
-0.623	1.754
-0.622	1.756
-0.621	1.758
-0.62	1.76
-0.619	1.762
-0.618	1.764
-0.617	1.766
-0.616	1.768
-0.615	1.77
-0.614	1.772
-0.613	1.774
-0.612	1.776
-0.611	1.778
-0.61	1.78
-0.609	1.782
-0.608	1.784
-0.607	1.786
-0.606	1.788
-0.605	1.79
-0.604	1.792
-0.603	1.794
-0.602	1.796
-0.601	1.798
-0.6	1.8
-0.599	1.802
-0.598	1.804
-0.597	1.806
-0.596	1.808
-0.595	1.81
-0.594	1.812
-0.593	1.814
-0.592	1.816
-0.591	1.818
-0.59	1.82
-0.589	1.822
-0.588	1.824
-0.587	1.826
-0.586	1.828
-0.585	1.83
-0.584	1.832
-0.583	1.834
-0.582	1.836
-0.581	1.838
-0.58	1.84
-0.579	1.842
-0.578	1.844
-0.577	1.846
-0.576	1.848
-0.575	1.85
-0.574	1.852
-0.573	1.854
-0.572	1.856
-0.571	1.858
-0.57	1.86
-0.569	1.862
-0.568	1.864
-0.567	1.866
-0.566	1.868
-0.565	1.87
-0.564	1.872
-0.563	1.874
-0.562	1.876
-0.561	1.878
-0.56	1.88
-0.559	1.882
-0.558	1.884
-0.557	1.886
-0.556	1.888
-0.555	1.89
-0.554	1.892
-0.553	1.894
-0.552	1.896
-0.551	1.898
-0.55	1.9
-0.549	1.902
-0.548	1.904
-0.547	1.906
-0.546	1.908
-0.545	1.91
-0.544	1.912
-0.543	1.914
-0.542	1.916
-0.541	1.918
-0.54	1.92
-0.539	1.922
-0.538	1.924
-0.537	1.926
-0.536	1.928
-0.535	1.93
-0.534	1.932
-0.533	1.934
-0.532	1.936
-0.531	1.938
-0.53	1.94
-0.529	1.942
-0.528	1.944
-0.527	1.946
-0.526	1.948
-0.525	1.95
-0.524	1.952
-0.523	1.954
-0.522	1.956
-0.521	1.958
-0.52	1.96
-0.519	1.962
-0.518	1.964
-0.517	1.966
-0.516	1.968
-0.515	1.97
-0.514	1.972
-0.513	1.974
-0.512	1.976
-0.511	1.978
-0.51	1.98
-0.509	1.982
-0.508	1.984
-0.507	1.986
-0.506	1.988
-0.505	1.99
-0.504	1.992
-0.503	1.994
-0.502	1.996
-0.501	1.998
-0.5	2
-0.499	2.002
-0.498	2.004
-0.497	2.006
-0.496	2.008
-0.495	2.01
-0.494	2.012
-0.493	2.014
-0.492	2.016
-0.491	2.018
-0.49	2.02
-0.489	2.022
-0.488	2.024
-0.487	2.026
-0.486	2.028
-0.485	2.03
-0.484	2.032
-0.483	2.034
-0.482	2.036
-0.481	2.038
-0.48	2.04
-0.479	2.042
-0.478	2.044
-0.477	2.046
-0.476	2.048
-0.475	2.05
-0.474	2.052
-0.473	2.054
-0.472	2.056
-0.471	2.058
-0.47	2.06
-0.469	2.062
-0.468	2.064
-0.467	2.066
-0.466	2.068
-0.465	2.07
-0.464	2.072
-0.463	2.074
-0.462	2.076
-0.461	2.078
-0.46	2.08
-0.459	2.082
-0.458	2.084
-0.457	2.086
-0.456	2.088
-0.455	2.09
-0.454	2.092
-0.453	2.094
-0.452	2.096
-0.451	2.098
-0.45	2.1
-0.449	2.102
-0.448	2.104
-0.447	2.106
-0.446	2.108
-0.445	2.11
-0.444	2.112
-0.443	2.114
-0.442	2.116
-0.441	2.118
-0.44	2.12
-0.439	2.122
-0.438	2.124
-0.437	2.126
-0.436	2.128
-0.435	2.13
-0.434	2.132
-0.433	2.134
-0.432	2.136
-0.431	2.138
-0.43	2.14
-0.429	2.142
-0.428	2.144
-0.427	2.146
-0.426	2.148
-0.425	2.15
-0.424	2.152
-0.423	2.154
-0.422	2.156
-0.421	2.158
-0.42	2.16
-0.419	2.162
-0.418	2.164
-0.417	2.166
-0.416	2.168
-0.415	2.17
-0.414	2.172
-0.413	2.174
-0.412	2.176
-0.411	2.178
-0.41	2.18
-0.409	2.182
-0.408	2.184
-0.407	2.186
-0.406	2.188
-0.405	2.19
-0.404	2.192
-0.403	2.194
-0.402	2.196
-0.401	2.198
-0.4	2.2
-0.399	2.202
-0.398	2.204
-0.397	2.206
-0.396	2.208
-0.395	2.21
-0.394	2.212
-0.393	2.214
-0.392	2.216
-0.391	2.218
-0.39	2.22
-0.389	2.222
-0.388	2.224
-0.387	2.226
-0.386	2.228
-0.385	2.23
-0.384	2.232
-0.383	2.234
-0.382	2.236
-0.381	2.238
-0.38	2.24
-0.379	2.242
-0.378	2.244
-0.377	2.246
-0.376	2.248
-0.375	2.25
-0.374	2.252
-0.373	2.254
-0.372	2.255999999
-0.371	2.257999999
-0.37	2.259999999
-0.369	2.261999999
-0.368	2.263999999
-0.367	2.265999999
-0.366	2.267999999
-0.365	2.269999999
-0.364	2.271999999
-0.363	2.273999999
-0.362	2.275999999
-0.361	2.277999999
-0.36	2.279999999
-0.359	2.281999999
-0.358	2.283999999
-0.357	2.285999999
-0.356	2.287999999
-0.355	2.289999999
-0.354	2.291999999
-0.353	2.293999999
-0.352	2.295999999
-0.351	2.297999999
-0.35	2.299999999
-0.349	2.301999999
-0.348	2.303999999
-0.347	2.305999999
-0.346	2.307999999
-0.345	2.309999999
-0.344	2.311999999
-0.343	2.313999999
-0.342	2.315999999
-0.341	2.317999998
-0.34	2.319999998
-0.339	2.321999998
-0.338	2.323999998
-0.337	2.325999998
-0.336	2.327999998
-0.335	2.329999998
-0.334	2.331999998
-0.333	2.333999998
-0.332	2.335999998
-0.331	2.337999998
-0.33	2.339999998
-0.329	2.341999998
-0.328	2.343999998
-0.327	2.345999998
-0.326	2.347999997
-0.325	2.349999997
-0.324	2.351999997
-0.323	2.353999997
-0.322	2.355999997
-0.321	2.357999997
-0.32	2.359999997
-0.319	2.361999997
-0.318	2.363999997
-0.317	2.365999997
-0.316	2.367999997
-0.315	2.369999996
-0.314	2.371999996
-0.313	2.373999996
-0.312	2.375999996
-0.311	2.377999996
-0.31	2.379999996
-0.309	2.381999996
-0.308	2.383999995
-0.307	2.385999995
-0.306	2.387999995
-0.305	2.389999995
-0.304	2.391999995
-0.303	2.393999995
-0.302	2.395999994
-0.301	2.397999994
-0.3	2.399999994
-0.299	2.401999994
-0.298	2.403999994
-0.297	2.405999993
-0.296	2.407999993
-0.295	2.409999993
-0.294	2.411999993
-0.293	2.413999993
-0.292	2.415999992
-0.291	2.417999992
-0.29	2.419999992
-0.289	2.421999992
-0.288	2.423999991
-0.287	2.425999991
-0.286	2.427999991
-0.285	2.42999999
-0.284	2.43199999
-0.283	2.43399999
-0.282	2.435999989
-0.281	2.437999989
-0.28	2.439999989
-0.279	2.441999988
-0.278	2.443999988
-0.277	2.445999988
-0.276	2.447999987
-0.275	2.449999987
-0.274	2.451999986
-0.273	2.453999986
-0.272	2.455999986
-0.271	2.457999985
-0.27	2.459999985
-0.269	2.461999984
-0.268	2.463999984
-0.267	2.465999983
-0.266	2.467999983
-0.265	2.469999982
-0.264	2.471999981
-0.263	2.473999981
-0.262	2.47599998
-0.261	2.47799998
-0.26	2.479999979
-0.259	2.481999978
-0.258	2.483999978
-0.257	2.485999977
-0.256	2.487999976
-0.255	2.489999976
-0.254	2.491999975
-0.253	2.493999974
-0.252	2.495999973
-0.251	2.497999972
-0.25	2.499999972
-0.249	2.501999971
-0.248	2.50399997
-0.247	2.505999969
-0.246	2.507999968
-0.245	2.509999967
-0.244	2.511999966
-0.243	2.513999965
-0.242	2.515999964
-0.241	2.517999963
-0.24	2.519999962
-0.239	2.52199996
-0.238	2.523999959
-0.237	2.525999958
-0.236	2.527999957
-0.235	2.529999955
-0.234	2.531999954
-0.233	2.533999953
-0.232	2.535999951
-0.231	2.53799995
-0.23	2.539999948
-0.229	2.541999947
-0.228	2.543999945
-0.227	2.545999943
-0.226	2.547999942
-0.225	2.54999994
-0.224	2.551999938
-0.223	2.553999936
-0.222	2.555999934
-0.221	2.557999932
-0.22	2.55999993
-0.219	2.561999928
-0.218	2.563999926
-0.217	2.565999924
-0.216	2.567999922
-0.215	2.56999992
-0.214	2.571999917
-0.213	2.573999915
-0.212	2.575999912
-0.211	2.57799991
-0.21	2.579999907
-0.209	2.581999904
-0.208	2.583999901
-0.207	2.585999899
-0.206	2.587999896
-0.205	2.589999893
-0.204	2.591999889
-0.203	2.593999886
-0.202	2.595999883
-0.201	2.59799988
-0.2	2.599999876
-0.199	2.601999872
-0.198	2.603999869
-0.197	2.605999865
-0.196	2.607999861
-0.195	2.609999857
-0.194	2.611999853
-0.193	2.613999849
-0.192	2.615999844
-0.191	2.61799984
-0.19	2.619999835
-0.189	2.621999831
-0.188	2.623999826
-0.187	2.625999821
-0.186	2.627999816
-0.185	2.62999981
-0.184	2.631999805
-0.183	2.633999799
-0.182	2.635999794
-0.181	2.637999788
-0.18	2.639999782
-0.179	2.641999776
-0.178	2.643999769
-0.177	2.645999763
-0.176	2.647999756
-0.175	2.649999749
-0.174	2.651999742
-0.173	2.653999735
-0.172	2.655999728
-0.171	2.65799972
-0.17	2.659999712
-0.169	2.661999704
-0.168	2.663999696
-0.167	2.665999687
-0.166	2.667999679
-0.165	2.66999967
-0.164	2.67199966
-0.163	2.673999651
-0.162	2.675999641
-0.161	2.677999631
-0.16	2.679999621
-0.159	2.681999611
-0.158	2.6839996
-0.157	2.685999589
-0.156	2.687999577
-0.155	2.689999566
-0.154	2.691999554
-0.153	2.693999542
-0.152	2.695999529
-0.151	2.697999516
-0.15	2.699999503
-0.149	2.701999489
-0.148	2.703999475
-0.147	2.705999461
-0.146	2.707999446
-0.145	2.709999431
-0.144	2.711999416
-0.143	2.7139994
-0.142	2.715999383
-0.141	2.717999367
-0.14	2.719999349
-0.139	2.721999332
-0.138	2.723999314
-0.137	2.725999295
-0.136	2.727999276
-0.135	2.729999257
-0.134	2.731999237
-0.133	2.733999216
-0.132	2.735999195
-0.131	2.737999173
-0.13	2.739999151
-0.129	2.741999129
-0.128	2.743999105
-0.127	2.745999081
-0.126	2.747999057
-0.125	2.749999032
-0.124	2.751999006
-0.123	2.753998979
-0.122	2.755998952
-0.121	2.757998924
-0.12	2.759998896
-0.119	2.761998866
-0.118	2.763998836
-0.117	2.765998806
-0.116	2.767998774
-0.115	2.769998742
-0.114	2.771998708
-0.113	2.773998674
-0.112	2.775998639
-0.111	2.777998604
-0.11	2.779998567
-0.109	2.781998529
-0.108	2.783998491
-0.107	2.785998451
-0.106	2.787998411
-0.105	2.789998369
-0.104	2.791998326
-0.103	2.793998283
-0.102	2.795998238
-0.101	2.797998192
-0.1	2.799998145
-0.099	2.801998097
-0.098	2.803998047
-0.097	2.805997997
-0.096	2.807997945
-0.095	2.809997891
-0.094	2.811997837
-0.093	2.813997781
-0.092	2.815997724
-0.091	2.817997665
-0.09	2.819997605
-0.089	2.821997543
-0.088	2.82399748
-0.087	2.825997415
-0.086	2.827997349
-0.085	2.829997281
-0.084	2.831997211
-0.083	2.833997139
-0.082	2.835997066
-0.081	2.837996991
-0.08	2.839996914
-0.079	2.841996836
-0.078	2.843996755
-0.077	2.845996672
-0.076	2.847996588
-0.075	2.849996501
-0.074	2.851996412
-0.073	2.853996321
-0.072	2.855996228
-0.071	2.857996133
-0.07	2.859996035
-0.069	2.861995934
-0.068	2.863995832
-0.067	2.865995727
-0.066	2.867995619
-0.065	2.869995509
-0.064	2.871995396
-0.063	2.87399528
-0.062	2.875995161
-0.061	2.87799504
-0.06	2.879994916
-0.059	2.881994788
-0.058	2.883994658
-0.057	2.885994524
-0.056	2.887994387
-0.055	2.889994247
-0.054	2.891994104
-0.053	2.893993957
-0.052	2.895993807
-0.051	2.897993653
-0.05	2.899993495
-0.049	2.901993333
-0.048	2.903993168
-0.047	2.905992999
-0.046	2.907992825
-0.045	2.909992648
-0.044	2.911992466
-0.043	2.91399228
-0.042	2.915992089
-0.041	2.917991894
-0.04	2.919991695
-0.039	2.92199149
-0.038	2.923991281
-0.037	2.925991067
-0.036	2.927990848
-0.035	2.929990623
-0.034	2.931990393
-0.033	2.933990158
-0.032	2.935989917
-0.031	2.937989671
-0.03	2.939989418
-0.029	2.94198916
-0.028	2.943988896
-0.027	2.945988625
-0.026	2.947988348
-0.025	2.949988065
-0.024	2.951987775
-0.023	2.953987478
-0.022	2.955987174
-0.021	2.957986863
-0.02	2.959986545
-0.019	2.961986219
-0.018	2.963985886
-0.017	2.965985545
-0.016	2.967985196
-0.015	2.969984839
-0.014	2.971984473
-0.013	2.973984099
-0.012	2.975983716
-0.011	2.977983325
-0.01	2.979982924
-0.009	2.981982514
-0.008	2.983982095
-0.007	2.985981665
-0.006	2.987981226
-0.005	2.989980777
-0.004	2.991980317
-0.003	2.993979847
-0.002	2.995979366
-0.001	2.997978873
0	2.99997837
0.001	3.001977854
0.002	3.003977327
0.003	3.005976788
0.004	3.007976236
0.005	3.009975672
0.006	3.011975094
0.007	3.013974504
0.008	3.0159739
0.009	3.017973282
0.01	3.019972649
0.011	3.021972003
0.012	3.023971341
0.013	3.025970665
0.014	3.027969973
0.015	3.029969265
0.016	3.031968541
0.017	3.033967801
0.018	3.035967044
0.019	3.037966269
0.02	3.039965477
0.021	3.041964667
0.022	3.043963839
0.023	3.045962991
0.024	3.047962125
0.025	3.049961239
0.026	3.051960332
0.027	3.053959406
0.028	3.055958458
0.029	3.057957489
0.03	3.059956498
0.031	3.061955484
0.032	3.063954448
0.033	3.065953389
0.034	3.067952305
0.035	3.069951197
0.036	3.071950064
0.037	3.073948906
0.038	3.075947722
0.039	3.077946511
0.04	3.079945273
0.041	3.081944007
0.042	3.083942712
0.043	3.085941389
0.044	3.087940036
0.045	3.089938653
0.046	3.091937239
0.047	3.093935793
0.048	3.095934315
0.049	3.097932804
0.05	3.09993126
0.051	3.101929681
0.052	3.103928066
0.053	3.105926416
0.054	3.107924729
0.055	3.109923005
0.056	3.111921242
0.057	3.11391944
0.058	3.115917598
0.059	3.117915716
0.06	3.119913791
0.061	3.121911824
0.062	3.123909813
0.063	3.125907758
0.064	3.127905657
0.065	3.12990351
0.066	3.131901316
0.067	3.133899073
0.068	3.135896781
0.069	3.137894438
0.07	3.139892043
0.071	3.141889596
0.072	3.143887094
0.073	3.145884538
0.074	3.147881926
0.075	3.149879256
0.076	3.151876528
0.077	3.153873739
0.078	3.15587089
0.079	3.157867978
0.08	3.159865002
0.081	3.161861961
0.082	3.163858854
0.083	3.165855678
0.084	3.167852433
0.085	3.169849117
0.086	3.171845729
0.087	3.173842267
0.088	3.17583873
0.089	3.177835115
0.09	3.179831421
0.091	3.181827647
0.092	3.183823791
0.093	3.185819851
0.094	3.187815826
0.095	3.189811713
0.096	3.19180751
0.097	3.193803217
0.098	3.19579883
0.099	3.197794348
0.1	3.199789769
0.101	3.201785091
0.102	3.203780312
0.103	3.205775429
0.104	3.207770441
0.105	3.209765344
0.106	3.211760138
0.107	3.21375482
0.108	3.215749386
0.109	3.217743836
0.11	3.219738166
0.111	3.221732373
0.112	3.223726456
0.113	3.225720412
0.114	3.227714237
0.115	3.22970793
0.116	3.231701488
0.117	3.233694907
0.118	3.235688185
0.119	3.237681318
0.12	3.239674305
0.121	3.241667141
0.122	3.243659823
0.123	3.245652349
0.124	3.247644716
0.125	3.249636918
0.126	3.251628955
0.127	3.253620821
0.128	3.255612513
0.129	3.257604028
0.13	3.259595362
0.131	3.261586511
0.132	3.263577472
0.133	3.26556824
0.134	3.267558812
0.135	3.269549183
0.136	3.271539349
0.137	3.273529307
0.138	3.275519051
0.139	3.277508577
0.14	3.279497881
0.141	3.281486958
0.142	3.283475803
0.143	3.285464412
0.144	3.28745278
0.145	3.289440902
0.146	3.291428772
0.147	3.293416386
0.148	3.295403738
0.149	3.297390823
0.15	3.299377635
0.151	3.301364168
0.152	3.303350418
0.153	3.305336378
0.154	3.307322042
0.155	3.309307403
0.156	3.311292457
0.157	3.313277197
0.158	3.315261615
0.159	3.317245706
0.16	3.319229463
0.161	3.321212878
0.162	3.323195946
0.163	3.325178658
0.164	3.327161008
0.165	3.329142988
0.166	3.33112459
0.167	3.333105808
0.168	3.335086632
0.169	3.337067056
0.17	3.33904707
0.171	3.341026667
0.172	3.343005838
0.173	3.344984574
0.174	3.346962867
0.175	3.348940707
0.176	3.350918086
0.177	3.352894993
0.178	3.35487142
0.179	3.356847356
0.18	3.358822792
0.181	3.360797718
0.182	3.362772122
0.183	3.364745996
0.184	3.366719327
0.185	3.368692106
0.186	3.37066432
0.187	3.372635959
0.188	3.374607011
0.189	3.376577463
0.19	3.378547305
0.191	3.380516524
0.192	3.382485106
0.193	3.38445304
0.194	3.386420313
0.195	3.388386911
0.196	3.39035282
0.197	3.392318027
0.198	3.394282518
0.199	3.396246278
0.2	3.398209293
0.201	3.400171549
0.202	3.402133029
0.203	3.404093718
0.204	3.406053601
0.205	3.408012662
0.206	3.409970884
0.207	3.411928251
0.208	3.413884745
0.209	3.41584035
0.21	3.417795047
0.211	3.419748819
0.212	3.421701648
0.213	3.423653514
0.214	3.4256044
0.215	3.427554284
0.216	3.429503149
0.217	3.431450973
0.218	3.433397737
0.219	3.435343419
0.22	3.437287998
0.221	3.439231453
0.222	3.441173761
0.223	3.443114901
0.224	3.445054848
0.225	3.446993581
0.226	3.448931075
0.227	3.450867307
0.228	3.452802251
0.229	3.454735883
0.23	3.456668177
0.231	3.458599107
0.232	3.460528648
0.233	3.462456771
0.234	3.46438345
0.235	3.466308657
0.236	3.468232363
0.237	3.470154539
0.238	3.472075157
0.239	3.473994186
0.24	3.475911597
0.241	3.477827356
0.242	3.479741435
0.243	3.481653799
0.244	3.483564418
0.245	3.485473256
0.246	3.487380282
0.247	3.489285459
0.248	3.491188754
0.249	3.49309013
0.25	3.494989552
0.251	3.496886983
0.252	3.498782385
0.253	3.50067572
0.254	3.50256695
0.255	3.504456034
0.256	3.506342934
0.257	3.508227607
0.258	3.510110014
0.259	3.511990111
0.26	3.513867856
0.261	3.515743206
0.262	3.517616116
0.263	3.519486541
0.264	3.521354435
0.265	3.523219753
0.266	3.525082447
0.267	3.526942468
0.268	3.528799769
0.269	3.5306543
0.27	3.532506011
0.271	3.53435485
0.272	3.536200766
0.273	3.538043706
0.274	3.539883616
0.275	3.541720443
0.276	3.543554131
0.277	3.545384624
0.278	3.547211865
0.279	3.549035797
0.28	3.550856362
0.281	3.552673499
0.282	3.554487149
0.283	3.55629725
0.284	3.55810374
0.285	3.559906557
0.286	3.561705637
0.287	3.563500914
0.288	3.565292324
0.289	3.567079799
0.29	3.568863272
0.291	3.570642676
0.292	3.572417939
0.293	3.574188993
0.294	3.575955766
0.295	3.577718185
0.296	3.579476179
0.297	3.581229672
0.298	3.582978589
0.299	3.584722856
0.3	3.586462394
0.301	3.588197126
0.302	3.589926974
0.303	3.591651857
0.304	3.593371694
0.305	3.595086405
0.306	3.596795907
0.307	3.598500115
0.308	3.600198946
0.309	3.601892314
0.31	3.603580132
0.311	3.605262314
0.312	3.606938771
0.313	3.608609414
0.314	3.610274153
0.315	3.611932896
0.316	3.613585553
0.317	3.61523203
0.318	3.616872233
0.319	3.618506068
0.32	3.62013344
0.321	3.621754252
0.322	3.623368408
0.323	3.624975808
0.324	3.626576355
0.325	3.62816995
0.326	3.629756491
0.327	3.631335877
0.328	3.632908007
0.329	3.634472779
0.33	3.636030088
0.331	3.637579832
0.332	3.639121905
0.333	3.640656201
0.334	3.642182616
0.335	3.643701043
0.336	3.645211375
0.337	3.646713503
0.338	3.64820732
0.339	3.649692718
0.34	3.651169586
0.341	3.652637816
0.342	3.654097298
0.343	3.655547921
0.344	3.656989575
0.345	3.658422148
0.346	3.65984553
0.347	3.66125961
0.348	3.662664274
0.349	3.664059412
0.35	3.665444912
0.351	3.666820661
0.352	3.668186548
0.353	3.66954246
0.354	3.670888286
0.355	3.672223914
0.356	3.673549231
0.357	3.674864127
0.358	3.676168489
0.359	3.677462207
0.36	3.67874517
0.361	3.680017267
0.362	3.681278389
0.363	3.682528426
0.364	3.683767268
0.365	3.684994807
0.366	3.686210936
0.367	3.687415547
0.368	3.688608534
0.369	3.689789791
0.37	3.690959213
0.371	3.692116695
0.372	3.693262136
0.373	3.694395432
0.374	3.695516483
0.375	3.696625189
0.376	3.69772145
0.377	3.698805169
0.378	3.699876251
0.379	3.700934598
0.38	3.701980119
0.381	3.70301272
0.382	3.704032311
0.383	3.705038802
0.384	3.706032105
0.385	3.707012134
0.386	3.707978805
0.387	3.708932036
0.388	3.709871744
0.389	3.71079785
0.39	3.711710278
0.391	3.712608952
0.392	3.713493798
0.393	3.714364745
0.394	3.715221724
0.395	3.716064667
0.396	3.716893508
0.397	3.717708186
0.398	3.718508638
0.399	3.719294808
0.4	3.720066637
0.401	3.720824073
0.402	3.721567063
0.403	3.722295558
0.404	3.723009512
0.405	3.723708881
0.406	3.724393622
0.407	3.725063695
0.408	3.725719065
0.409	3.726359696
0.41	3.726985557
0.411	3.727596619
0.412	3.728192855
0.413	3.72877424
0.414	3.729340755
0.415	3.729892379
0.416	3.730429098
0.417	3.730950896
0.418	3.731457764
0.419	3.731949693
0.42	3.732426679
0.421	3.732888716
0.422	3.733335807
0.423	3.733767953
0.424	3.734185159
0.425	3.734587432
0.426	3.734974784
0.427	3.735347227
0.428	3.735704776
0.429	3.736047449
0.43	3.736375267
0.431	3.736688253
0.432	3.736986433
0.433	3.737269835
0.434	3.737538488
0.435	3.737792427
0.436	3.738031686
0.437	3.738256303
0.438	3.738466319
0.439	3.738661774
0.44	3.738842715
0.441	3.739009187
0.442	3.739161241
0.443	3.739298926
0.444	3.739422296
0.445	3.739531406
0.446	3.739626314
0.447	3.739707079
0.448	3.739773763
0.449	3.739826427
0.45	3.739865138
0.451	3.739889962
0.452	3.739900968
0.453	3.739898225
0.454	3.739881806
0.455	3.739851784
0.456	3.739808234
0.457	3.739751232
0.458	3.739680857
0.459	3.739597187
0.46	3.739500304
0.461	3.73939029
0.462	3.739267227
0.463	3.7391312
0.464	3.738982295
0.465	3.738820598
0.466	3.738646197
0.467	3.73845918
0.468	3.738259638
0.469	3.73804766
0.47	3.737823339
0.471	3.737586765
0.472	3.737338032
0.473	3.737077234
0.474	3.736804465
0.475	3.736519818
0.476	3.736223391
0.477	3.735915277
0.478	3.735595575
0.479	3.735264379
0.48	3.734921788
0.481	3.734567899
0.482	3.734202808
0.483	3.733826615
0.484	3.733439416
0.485	3.73304131
0.486	3.732632395
0.487	3.73221277
0.488	3.731782532
0.489	3.731341781
0.49	3.730890614
0.491	3.730429129
0.492	3.729957424
0.493	3.729475598
0.494	3.728983748
0.495	3.728481971
0.496	3.727970364
0.497	3.727449025
0.498	3.726918051
0.499	3.726377536
0.5	3.725827577
0.501	3.725268271
0.502	3.72469971
0.503	3.724121991
0.504	3.723535208
0.505	3.722939453
0.506	3.722334821
0.507	3.721721403
0.508	3.721099292
0.509	3.720468579
0.51	3.719829355
0.511	3.71918171
0.512	3.718525733
0.513	3.717861514
0.514	3.717189141
0.515	3.716508702
0.516	3.715820282
0.517	3.715123969
0.518	3.714419848
0.519	3.713708004
0.52	3.71298852
0.521	3.712261479
0.522	3.711526965
0.523	3.710785059
0.524	3.710035841
0.525	3.709279392
0.526	3.708515791
0.527	3.707745117
0.528	3.706967447
0.529	3.706182858
0.53	3.705391427
0.531	3.704593228
0.532	3.703788336
0.533	3.702976825
0.534	3.702158766
0.535	3.701334234
0.536	3.700503297
0.537	3.699666027
0.538	3.698822493
0.539	3.697972764
0.54	3.697116908
0.541	3.696254991
0.542	3.695387079
0.543	3.694513239
0.544	3.693633533
0.545	3.692748027
0.546	3.691856782
0.547	3.690959861
0.548	3.690057325
0.549	3.689149234
0.55	3.688235648
0.551	3.687316626
0.552	3.686392226
0.553	3.685462504
0.554	3.684527517
0.555	3.683587321
0.556	3.68264197
0.557	3.681691518
0.558	3.68073602
0.559	3.679775527
0.56	3.67881009
0.561	3.677839762
0.562	3.676864591
0.563	3.675884629
0.564	3.674899922
0.565	3.673910521
0.566	3.67291647
0.567	3.671917819
0.568	3.670914611
0.569	3.669906892
0.57	3.668894708
0.571	3.667878101
0.572	3.666857115
0.573	3.665831792
0.574	3.664802175
0.575	3.663768303
0.576	3.662730218
0.577	3.66168796
0.578	3.660641567
0.579	3.659591078
0.58	3.658536532
0.581	3.657477965
0.582	3.656415415
0.583	3.655348916
0.584	3.654278506
0.585	3.653204219
0.586	3.652126089
0.587	3.65104415
0.588	3.649958436
0.589	3.648868978
0.59	3.64777581
0.591	3.646678963
0.592	3.645578468
0.593	3.644474355
0.594	3.643366655
0.595	3.642255396
0.596	3.641140609
0.597	3.640022322
0.598	3.638900562
0.599	3.637775357
0.6	3.636646735
0.601	3.635514722
0.602	3.634379343
0.603	3.633240626
0.604	3.632098594
0.605	3.630953274
0.606	3.629804688
0.607	3.628652862
0.608	3.627497819
0.609	3.626339581
0.61	3.625178172
0.611	3.624013613
0.612	3.622845928
0.613	3.621675136
0.614	3.62050126
0.615	3.61932432
0.616	3.618144337
0.617	3.61696133
0.618	3.615775319
0.619	3.614586324
0.62	3.613394363
0.621	3.612199455
0.622	3.611001619
0.623	3.609800871
0.624	3.608597231
0.625	3.607390714
0.626	3.606181339
0.627	3.604969122
0.628	3.603754078
0.629	3.602536225
0.63	3.601315577
0.631	3.600092151
0.632	3.598865962
0.633	3.597637024
0.634	3.596405352
0.635	3.595170961
0.636	3.593933864
0.637	3.592694076
0.638	3.591451609
0.639	3.590206478
0.64	3.588958695
0.641	3.587708273
0.642	3.586455225
0.643	3.585199563
0.644	3.583941299
0.645	3.582680446
0.646	3.581417014
0.647	3.580151015
0.648	3.57888246
0.649	3.577611361
0.65	3.576337729
0.651	3.575061573
0.652	3.573782904
0.653	3.572501732
0.654	3.571218069
0.655	3.569931922
0.656	3.568643302
0.657	3.567352218
0.658	3.566058681
0.659	3.564762697
0.66	3.563464277
0.661	3.56216343
0.662	3.560860163
0.663	3.559554486
0.664	3.558246406
0.665	3.556935932
0.666	3.555623072
0.667	3.554307832
0.668	3.552990222
0.669	3.551670248
0.67	3.550347918
0.671	3.549023239
0.672	3.547696217
0.673	3.546366861
0.674	3.545035177
0.675	3.54370117
0.676	3.542364849
0.677	3.541026219
0.678	3.539685287
0.679	3.538342058
0.68	3.536996539
0.681	3.535648735
0.682	3.534298653
0.683	3.532946298
0.684	3.531591675
0.685	3.530234791
0.686	3.52887565
0.687	3.527514258
0.688	3.52615062
0.689	3.52478474
0.69	3.523416625
0.691	3.522046278
0.692	3.520673704
0.693	3.519298909
0.694	3.517921896
0.695	3.51654267
0.696	3.515161236
0.697	3.513777597
0.698	3.512391759
0.699	3.511003724
0.7	3.509613498
0.701	3.508221084
0.702	3.506826485
0.703	3.505429707
0.704	3.504030752
0.705	3.502629624
0.706	3.501226327
0.707	3.499820865
0.708	3.49841324
0.709	3.497003456
0.71	3.495591516
0.711	3.494177425
0.712	3.492761184
0.713	3.491342796
0.714	3.489922266
0.715	3.488499596
0.716	3.487074789
0.717	3.485647847
0.718	3.484218774
0.719	3.482787573
0.72	3.481354245
0.721	3.479918794
0.722	3.478481222
0.723	3.477041532
0.724	3.475599726
0.725	3.474155807
0.726	3.472709777
0.727	3.471261638
0.728	3.469811393
0.729	3.468359044
0.73	3.466904593
0.731	3.465448042
0.732	3.463989394
0.733	3.46252865
0.734	3.461065813
0.735	3.459600884
0.736	3.458133866
0.737	3.45666476
0.738	3.455193568
0.739	3.453720292
0.74	3.452244933
0.741	3.450767495
0.742	3.449287977
0.743	3.447806383
0.744	3.446322713
0.745	3.444836969
0.746	3.443349153
0.747	3.441859266
0.748	3.44036731
0.749	3.438873286
0.75	3.437377196
0.751	3.435879042
0.752	3.434378823
0.753	3.432876543
0.754	3.431372202
0.755	3.429865801
0.756	3.428357343
0.757	3.426846827
0.758	3.425334256
0.759	3.42381963
0.76	3.422302951
0.761	3.42078422
0.762	3.419263438
0.763	3.417740606
0.764	3.416215725
0.765	3.414688796
0.766	3.41315982
0.767	3.411628799
0.768	3.410095733
0.769	3.408560624
0.77	3.407023471
0.771	3.405484277
0.772	3.403943041
0.773	3.402399766
0.774	3.400854451
0.775	3.399307098
0.776	3.397757708
0.777	3.396206281
0.778	3.394652818
0.779	3.39309732
0.78	3.391539787
0.781	3.389980222
0.782	3.388418623
0.783	3.386854992
0.784	3.38528933
0.785	3.383721637
0.786	3.382151914
0.787	3.380580162
0.788	3.379006381
0.789	3.377430571
0.79	3.375852735
0.791	3.374272871
0.792	3.372690982
0.793	3.371107066
0.794	3.369521126
0.795	3.367933161
0.796	3.366343172
0.797	3.36475116
0.798	3.363157124
0.799	3.361561067
0.8	3.359962987
0.801	3.358362886
0.802	3.356760764
0.803	3.355156621
0.804	3.353550458
0.805	3.351942276
0.806	3.350332075
0.807	3.348719855
0.808	3.347105617
0.809	3.34548936
0.81	3.343871087
0.811	3.342250796
0.812	3.340628489
0.813	3.339004165
0.814	3.337377825
0.815	3.33574947
0.816	3.334119099
0.817	3.332486714
0.818	3.330852314
0.819	3.3292159
0.82	3.327577472
0.821	3.32593703
0.822	3.324294575
0.823	3.322650107
0.824	3.321003627
0.825	3.319355134
0.826	3.317704629
0.827	3.316052112
0.828	3.314397583
0.829	3.312741044
0.83	3.311082493
0.831	3.309421932
0.832	3.307759359
0.833	3.306094777
0.834	3.304428185
0.835	3.302759583
0.836	3.301088971
0.837	3.29941635
0.838	3.297741719
0.839	3.29606508
0.84	3.294386432
0.841	3.292705776
0.842	3.291023111
0.843	3.289338438
0.844	3.287651757
0.845	3.285963068
0.846	3.284272372
0.847	3.282579668
0.848	3.280884957
0.849	3.279188239
0.85	3.277489515
0.851	3.275788783
0.852	3.274086045
0.853	3.2723813
0.854	3.270674549
0.855	3.268965792
0.856	3.267255029
0.857	3.26554226
0.858	3.263827486
0.859	3.262110706
0.86	3.26039192
0.861	3.258671129
0.862	3.256948333
0.863	3.255223532
0.864	3.253496726
0.865	3.251767915
0.866	3.2500371
0.867	3.24830428
0.868	3.246569455
0.869	3.244832626
0.87	3.243093793
0.871	3.241352955
0.872	3.239610114
0.873	3.237865268
0.874	3.236118419
0.875	3.234369566
0.876	3.232618709
0.877	3.230865848
0.878	3.229110984
0.879	3.227354117
0.88	3.225595246
0.881	3.223834372
0.882	3.222071495
0.883	3.220306614
0.884	3.218539731
0.885	3.216770845
0.886	3.214999955
0.887	3.213227063
0.888	3.211452168
0.889	3.209675271
0.89	3.207896371
0.891	3.206115468
0.892	3.204332563
0.893	3.202547655
0.894	3.200760745
0.895	3.198971833
0.896	3.197180918
0.897	3.195388002
0.898	3.193593083
0.899	3.191796162
0.9	3.189997239
0.901	3.188196314
0.902	3.186393387
0.903	3.184588458
0.904	3.182781527
0.905	3.180972594
0.906	3.17916166
0.907	3.177348724
0.908	3.175533786
0.909	3.173716847
0.91	3.171897906
0.911	3.170076964
0.912	3.16825402
0.913	3.166429074
0.914	3.164602127
0.915	3.162773179
0.916	3.160942229
0.917	3.159109278
0.918	3.157274326
0.919	3.155437373
0.92	3.153598418
0.921	3.151757462
0.922	3.149914505
0.923	3.148069546
0.924	3.146222587
0.925	3.144373627
0.926	3.142522665
0.927	3.140669702
0.928	3.138814739
0.929	3.136957774
0.93	3.135098809
0.931	3.133237842
0.932	3.131374875
0.933	3.129509907
0.934	3.127642938
0.935	3.125773968
0.936	3.123902997
0.937	3.122030026
0.938	3.120155053
0.939	3.11827808
0.94	3.116399107
0.941	3.114518132
0.942	3.112635157
0.943	3.110750181
0.944	3.108863205
0.945	3.106974227
0.946	3.10508325
0.947	3.103190271
0.948	3.101295292
0.949	3.099398313
0.95	3.097499333
0.951	3.095598352
0.952	3.093695371
0.953	3.091790389
0.954	3.089883407
0.955	3.087974424
0.956	3.086063441
0.957	3.084150457
0.958	3.082235473
0.959	3.080318488
0.96	3.078399503
0.961	3.076478518
0.962	3.074555532
0.963	3.072630546
0.964	3.070703559
0.965	3.068774572
0.966	3.066843585
0.967	3.064910597
0.968	3.062975609
0.969	3.061038621
0.97	3.059099632
0.971	3.057158643
0.972	3.055215654
0.973	3.053270664
0.974	3.051323674
0.975	3.049374684
0.976	3.047423693
0.977	3.045470702
0.978	3.043515711
0.979	3.04155872
0.98	3.039599729
0.981	3.037638737
0.982	3.035675745
0.983	3.033710752
0.984	3.03174376
0.985	3.029774767
0.986	3.027803774
0.987	3.025830781
0.988	3.023855788
0.989	3.021878794
0.99	3.019899801
0.991	3.017918807
0.992	3.015935813
0.993	3.013950818
0.994	3.011963824
0.995	3.009974829
0.996	3.007983835
0.997	3.00599084
0.998	3.003995845
0.999	3.00199885
1	2.999999854
1.001	2.997998859
1.002	2.995995863
1.003	2.993990867
1.004	2.991983872
1.005	2.989974876
1.006	2.987963879
1.007	2.985950883
1.008	2.983935887
1.009	2.98191889
1.01	2.979899894
1.011	2.977878897
1.012	2.975855901
1.013	2.973830904
1.014	2.971803907
1.015	2.96977491
1.016	2.967743913
1.017	2.965710915
1.018	2.963675918
1.019	2.961638921
1.02	2.959599923
1.021	2.957558926
1.022	2.955515928
1.023	2.95347093
1.024	2.951423933
1.025	2.949374935
1.026	2.947323937
1.027	2.945270939
1.028	2.943215941
1.029	2.941158943
1.03	2.939099945
1.031	2.937038946
1.032	2.934975948
1.033	2.93291095
1.034	2.930843952
1.035	2.928774953
1.036	2.926703955
1.037	2.924630956
1.038	2.922555958
1.039	2.920478959
1.04	2.91839996
1.041	2.916318962
1.042	2.914235963
1.043	2.912150964
1.044	2.910063965
1.045	2.907974967
1.046	2.905883968
1.047	2.903790969
1.048	2.90169597
1.049	2.899598971
1.05	2.897499972
1.051	2.895398973
1.052	2.893295974
1.053	2.891190975
1.054	2.889083975
1.055	2.886974976
1.056	2.884863977
1.057	2.882750978
1.058	2.880635979
1.059	2.878518979
1.06	2.87639998
1.061	2.874278981
1.062	2.872155981
1.063	2.870030982
1.064	2.867903983
1.065	2.865774983
1.066	2.863643984
1.067	2.861510984
1.068	2.859375985
1.069	2.857238985
1.07	2.855099986
1.071	2.852958986
1.072	2.850815987
1.073	2.848670987
1.074	2.846523988
1.075	2.844374988
1.076	2.842223989
1.077	2.840070989
1.078	2.837915989
1.079	2.83575899
1.08	2.83359999
1.081	2.83143899
1.082	2.829275991
1.083	2.827110991
1.084	2.824943991
1.085	2.822774992
1.086	2.820603992
1.087	2.818430992
1.088	2.816255993
1.089	2.814078993
1.09	2.811899993
1.091	2.809718993
1.092	2.807535994
1.093	2.805350994
1.094	2.803163994
1.095	2.800974994
1.096	2.798783994
1.097	2.796590995
1.098	2.794395995
1.099	2.792198995
1.1	2.789999995
1.101	2.787798995
1.102	2.785595996
1.103	2.783390996
1.104	2.781183996
1.105	2.778974996
1.106	2.776763996
1.107	2.774550996
1.108	2.772335996
1.109	2.770118997
1.11	2.767899997
1.111	2.765678997
1.112	2.763455997
1.113	2.761230997
1.114	2.759003997
1.115	2.756774997
1.116	2.754543997
1.117	2.752310998
1.118	2.750075998
1.119	2.747838998
1.12	2.745599998
1.121	2.743358998
1.122	2.741115998
1.123	2.738870998
1.124	2.736623998
1.125	2.734374998
1.126	2.732123998
1.127	2.729870998
1.128	2.727615998
1.129	2.725358998
1.13	2.723099998
1.131	2.720838999
1.132	2.718575999
1.133	2.716310999
1.134	2.714043999
1.135	2.711774999
1.136	2.709503999
1.137	2.707230999
1.138	2.704955999
1.139	2.702678999
1.14	2.700399999
1.141	2.698118999
1.142	2.695835999
1.143	2.693550999
1.144	2.691263999
1.145	2.688974999
1.146	2.686683999
1.147	2.684390999
1.148	2.682095999
1.149	2.679798999
1.15	2.677499999
1.151	2.675198999
1.152	2.672895999
1.153	2.670590999
1.154	2.668283999
1.155	2.665974999
1.156	2.663663999
1.157	2.661350999
1.158	2.659036
1.159	2.656719
1.16	2.6544
1.161	2.652079
1.162	2.649756
1.163	2.647431
1.164	2.645104
1.165	2.642775
1.166	2.640444
1.167	2.638111
1.168	2.635776
1.169	2.633439
1.17	2.6311
1.171	2.628759
1.172	2.626416
1.173	2.624071
1.174	2.621724
1.175	2.619375
1.176	2.617024
1.177	2.614671
1.178	2.612316
1.179	2.609959
1.18	2.6076
1.181	2.605239
1.182	2.602876
1.183	2.600511
1.184	2.598144
1.185	2.595775
1.186	2.593404
1.187	2.591031
1.188	2.588656
1.189	2.586279
1.19	2.5839
1.191	2.581519
1.192	2.579136
1.193	2.576751
1.194	2.574364
1.195	2.571975
1.196	2.569584
1.197	2.567191
1.198	2.564796
1.199	2.562399
1.2	2.56
1.201	2.557599
1.202	2.555196
1.203	2.552791
1.204	2.550384
1.205	2.547975
1.206	2.545564
1.207	2.543151
1.208	2.540736
1.209	2.538319
1.21	2.5359
1.211	2.533479
1.212	2.531056
1.213	2.528631
1.214	2.526204
1.215	2.523775
1.216	2.521344
1.217	2.518911
1.218	2.516476
1.219	2.514039
1.22	2.5116
1.221	2.509159
1.222	2.506716
1.223	2.504271
1.224	2.501824
1.225	2.499375
1.226	2.496924
1.227	2.494471
1.228	2.492016
1.229	2.489559
1.23	2.4871
1.231	2.484639
1.232	2.482176
1.233	2.479711
1.234	2.477244
1.235	2.474775
1.236	2.472304
1.237	2.469831
1.238	2.467356
1.239	2.464879
1.24	2.4624
1.241	2.459919
1.242	2.457436
1.243	2.454951
1.244	2.452464
1.245	2.449975
1.246	2.447484
1.247	2.444991
1.248	2.442496
1.249	2.439999
1.25	2.4375
1.251	2.434999
1.252	2.432496
1.253	2.429991
1.254	2.427484
1.255	2.424975
1.256	2.422464
1.257	2.419951
1.258	2.417436
1.259	2.414919
1.26	2.4124
1.261	2.409879
1.262	2.407356
1.263	2.404831
1.264	2.402304
1.265	2.399775
1.266	2.397244
1.267	2.394711
1.268	2.392176
1.269	2.389639
1.27	2.3871
1.271	2.384559
1.272	2.382016
1.273	2.379471
1.274	2.376924
1.275	2.374375
1.276	2.371824
1.277	2.369271
1.278	2.366716
1.279	2.364159
1.28	2.3616
1.281	2.359039
1.282	2.356476
1.283	2.353911
1.284	2.351344
1.285	2.348775
1.286	2.346204
1.287	2.343631
1.288	2.341056
1.289	2.338479
1.29	2.3359
1.291	2.333319
1.292	2.330736
1.293	2.328151
1.294	2.325564
1.295	2.322975
1.296	2.320384
1.297	2.317791
1.298	2.315196
1.299	2.312599
1.3	2.31
1.301	2.307399
1.302	2.304796
1.303	2.302191
1.304	2.299584
1.305	2.296975
1.306	2.294364
1.307	2.291751
1.308	2.289136
1.309	2.286519
1.31	2.2839
1.311	2.281279
1.312	2.278656
1.313	2.276031
1.314	2.273404
1.315	2.270775
1.316	2.268144
1.317	2.265511
1.318	2.262876
1.319	2.260239
1.32	2.2576
1.321	2.254959
1.322	2.252316
1.323	2.249671
1.324	2.247024
1.325	2.244375
1.326	2.241724
1.327	2.239071
1.328	2.236416
1.329	2.233759
1.33	2.2311
1.331	2.228439
1.332	2.225776
1.333	2.223111
1.334	2.220444
1.335	2.217775
1.336	2.215104
1.337	2.212431
1.338	2.209756
1.339	2.207079
1.34	2.2044
1.341	2.201719
1.342	2.199036
1.343	2.196351
1.344	2.193664
1.345	2.190975
1.346	2.188284
1.347	2.185591
1.348	2.182896
1.349	2.180199
1.35	2.1775
1.351	2.174799
1.352	2.172096
1.353	2.169391
1.354	2.166684
1.355	2.163975
1.356	2.161264
1.357	2.158551
1.358	2.155836
1.359	2.153119
1.36	2.1504
1.361	2.147679
1.362	2.144956
1.363	2.142231
1.364	2.139504
1.365	2.136775
1.366	2.134044
1.367	2.131311
1.368	2.128576
1.369	2.125839
1.37	2.1231
1.371	2.120359
1.372	2.117616
1.373	2.114871
1.374	2.112124
1.375	2.109375
1.376	2.106624
1.377	2.103871
1.378	2.101116
1.379	2.098359
1.38	2.0956
1.381	2.092839
1.382	2.090076
1.383	2.087311
1.384	2.084544
1.385	2.081775
1.386	2.079004
1.387	2.076231
1.388	2.073456
1.389	2.070679
1.39	2.0679
1.391	2.065119
1.392	2.062336
1.393	2.059551
1.394	2.056764
1.395	2.053975
1.396	2.051184
1.397	2.048391
1.398	2.045596
1.399	2.042799
1.4	2.04
1.401	2.037199
1.402	2.034396
1.403	2.031591
1.404	2.028784
1.405	2.025975
1.406	2.023164
1.407	2.020351
1.408	2.017536
1.409	2.014719
1.41	2.0119
1.411	2.009079
1.412	2.006256
1.413	2.003431
1.414	2.000604
1.415	1.997775
1.416	1.994944
1.417	1.992111
1.418	1.989276
1.419	1.986439
1.42	1.9836
1.421	1.980759
1.422	1.977916
1.423	1.975071
1.424	1.972224
1.425	1.969375
1.426	1.966524
1.427	1.963671
1.428	1.960816
1.429	1.957959
1.43	1.9551
1.431	1.952239
1.432	1.949376
1.433	1.946511
1.434	1.943644
1.435	1.940775
1.436	1.937904
1.437	1.935031
1.438	1.932156
1.439	1.929279
1.44	1.9264
1.441	1.923519
1.442	1.920636
1.443	1.917751
1.444	1.914864
1.445	1.911975
1.446	1.909084
1.447	1.906191
1.448	1.903296
1.449	1.900399
1.45	1.8975
1.451	1.894599
1.452	1.891696
1.453	1.888791
1.454	1.885884
1.455	1.882975
1.456	1.880064
1.457	1.877151
1.458	1.874236
1.459	1.871319
1.46	1.8684
1.461	1.865479
1.462	1.862556
1.463	1.859631
1.464	1.856704
1.465	1.853775
1.466	1.850844
1.467	1.847911
1.468	1.844976
1.469	1.842039
1.47	1.8391
1.471	1.836159
1.472	1.833216
1.473	1.830271
1.474	1.827324
1.475	1.824375
1.476	1.821424
1.477	1.818471
1.478	1.815516
1.479	1.812559
1.48	1.8096
1.481	1.806639
1.482	1.803676
1.483	1.800711
1.484	1.797744
1.485	1.794775
1.486	1.791804
1.487	1.788831
1.488	1.785856
1.489	1.782879
1.49	1.7799
1.491	1.776919
1.492	1.773936
1.493	1.770951
1.494	1.767964
1.495	1.764975
1.496	1.761984
1.497	1.758991
1.498	1.755996
1.499	1.752999
1.5	1.75
1.501	1.746999
1.502	1.743996
1.503	1.740991
1.504	1.737984
1.505	1.734975
1.506	1.731964
1.507	1.728951
1.508	1.725936
1.509	1.722919
1.51	1.7199
1.511	1.716879
1.512	1.713856
1.513	1.710831
1.514	1.707804
1.515	1.704775
1.516	1.701744
1.517	1.698711
1.518	1.695676
1.519	1.692639
1.52	1.6896
1.521	1.686559
1.522	1.683516
1.523	1.680471
1.524	1.677424
1.525	1.674375
1.526	1.671324
1.527	1.668271
1.528	1.665216
1.529	1.662159
1.53	1.6591
1.531	1.656039
1.532	1.652976
1.533	1.649911
1.534	1.646844
1.535	1.643775
1.536	1.640704
1.537	1.637631
1.538	1.634556
1.539	1.631479
1.54	1.6284
1.541	1.625319
1.542	1.622236
1.543	1.619151
1.544	1.616064
1.545	1.612975
1.546	1.609884
1.547	1.606791
1.548	1.603696
1.549	1.600599
1.55	1.5975
1.551	1.594399
1.552	1.591296
1.553	1.588191
1.554	1.585084
1.555	1.581975
1.556	1.578864
1.557	1.575751
1.558	1.572636
1.559	1.569519
1.56	1.5664
1.561	1.563279
1.562	1.560156
1.563	1.557031
1.564	1.553904
1.565	1.550775
1.566	1.547644
1.567	1.544511
1.568	1.541376
1.569	1.538239
1.57	1.5351
1.571	1.531959
1.572	1.528816
1.573	1.525671
1.574	1.522524
1.575	1.519375
1.576	1.516224
1.577	1.513071
1.578	1.509916
1.579	1.506759
1.58	1.5036
1.581	1.500439
1.582	1.497276
1.583	1.494111
1.584	1.490944
1.585	1.487775
1.586	1.484604
1.587	1.481431
1.588	1.478256
1.589	1.475079
1.59	1.4719
1.591	1.468719
1.592	1.465536
1.593	1.462351
1.594	1.459164
1.595	1.455975
1.596	1.452784
1.597	1.449591
1.598	1.446396
1.599	1.443199
1.6	1.44
1.601	1.436799
1.602	1.433596
1.603	1.430391
1.604	1.427184
1.605	1.423975
1.606	1.420764
1.607	1.417551
1.608	1.414336
1.609	1.411119
1.61	1.4079
1.611	1.404679
1.612	1.401456
1.613	1.398231
1.614	1.395004
1.615	1.391775
1.616	1.388544
1.617	1.385311
1.618	1.382076
1.619	1.378839
1.62	1.3756
1.621	1.372359
1.622	1.369116
1.623	1.365871
1.624	1.362624
1.625	1.359375
1.626	1.356124
1.627	1.352871
1.628	1.349616
1.629	1.346359
1.63	1.3431
1.631	1.339839
1.632	1.336576
1.633	1.333311
1.634	1.330044
1.635	1.326775
1.636	1.323504
1.637	1.320231
1.638	1.316956
1.639	1.313679
1.64	1.3104
1.641	1.307119
1.642	1.303836
1.643	1.300551
1.644	1.297264
1.645	1.293975
1.646	1.290684
1.647	1.287391
1.648	1.284096
1.649	1.280799
1.65	1.2775
1.651	1.274199
1.652	1.270896
1.653	1.267591
1.654	1.264284
1.655	1.260975
1.656	1.257664
1.657	1.254351
1.658	1.251036
1.659	1.247719
1.66	1.2444
1.661	1.241079
1.662	1.237756
1.663	1.234431
1.664	1.231104
1.665	1.227775
1.666	1.224444
1.667	1.221111
1.668	1.217776
1.669	1.214439
1.67	1.2111
1.671	1.207759
1.672	1.204416
1.673	1.201071
1.674	1.197724
1.675	1.194375
1.676	1.191024
1.677	1.187671
1.678	1.184316
1.679	1.180959
1.68	1.1776
1.681	1.174239
1.682	1.170876
1.683	1.167511
1.684	1.164144
1.685	1.160775
1.686	1.157404
1.687	1.154031
1.688	1.150656
1.689	1.147279
1.69	1.1439
1.691	1.140519
1.692	1.137136
1.693	1.133751
1.694	1.130364
1.695	1.126975
1.696	1.123584
1.697	1.120191
1.698	1.116796
1.699	1.113399
1.7	1.11
1.701	1.106599
1.702	1.103196
1.703	1.099791
1.704	1.096384
1.705	1.092975
1.706	1.089564
1.707	1.086151
1.708	1.082736
1.709	1.079319
1.71	1.0759
1.711	1.072479
1.712	1.069056
1.713	1.065631
1.714	1.062204
1.715	1.058775
1.716	1.055344
1.717	1.051911
1.718	1.048476
1.719	1.045039
1.72	1.0416
1.721	1.038159
1.722	1.034716
1.723	1.031271
1.724	1.027824
1.725	1.024375
1.726	1.020924
1.727	1.017471
1.728	1.014016
1.729	1.010559
1.73	1.0071
1.731	1.003639
1.732	1.000176
1.733	0.996711
1.734	0.993244
1.735	0.989775
1.736	0.986304
1.737	0.982831
1.738	0.979356
1.739	0.975879
1.74	0.9724
1.741	0.968919
1.742	0.965436
1.743	0.961951
1.744	0.958464
1.745	0.954975
1.746	0.951484
1.747	0.947991
1.748	0.944496
1.749	0.940999
1.75	0.9375
1.751	0.933999
1.752	0.930496
1.753	0.926991
1.754	0.923484
1.755	0.919975
1.756	0.916464
1.757	0.912951
1.758	0.909436
1.759	0.905919
1.76	0.9024
1.761	0.898879
1.762	0.895356
1.763	0.891831
1.764	0.888304
1.765	0.884775
1.766	0.881244
1.767	0.877711
1.768	0.874176
1.769	0.870639
1.77	0.8671
1.771	0.863559
1.772	0.860016
1.773	0.856471
1.774	0.852924
1.775	0.849375
1.776	0.845824
1.777	0.842271
1.778	0.838716
1.779	0.835159
1.78	0.8316
1.781	0.828039
1.782	0.824476
1.783	0.820911
1.784	0.817344
1.785	0.813775
1.786	0.810204
1.787	0.806631
1.788	0.803056
1.789	0.799479
1.79	0.7959
1.791	0.792319
1.792	0.788736
1.793	0.785151
1.794	0.781564
1.795	0.777975
1.796	0.774384
1.797	0.770791
1.798	0.767196
1.799	0.763599
1.8	0.76
1.801	0.756399
1.802	0.752796
1.803	0.749191
1.804	0.745584
1.805	0.741975
1.806	0.738364
1.807	0.734751
1.808	0.731136
1.809	0.727519
1.81	0.7239
1.811	0.720279
1.812	0.716656
1.813	0.713031
1.814	0.709404
1.815	0.705775
1.816	0.702144
1.817	0.698511
1.818	0.694876
1.819	0.691239
1.82	0.6876
1.821	0.683959
1.822	0.680316
1.823	0.676671
1.824	0.673024
1.825	0.669375
1.826	0.665724
1.827	0.662071
1.828	0.658416
1.829	0.654759
1.83	0.6511
1.831	0.647439
1.832	0.643776
1.833	0.640111
1.834	0.636444
1.835	0.632775
1.836	0.629104
1.837	0.625431
1.838	0.621756
1.839	0.618079
1.84	0.6144
1.841	0.610719
1.842	0.607036
1.843	0.603351
1.844	0.599664
1.845	0.595975
1.846	0.592284
1.847	0.588591
1.848	0.584896
1.849	0.581199
1.85	0.5775
1.851	0.573799
1.852	0.570096
1.853	0.566391
1.854	0.562684
1.855	0.558975
1.856	0.555264
1.857	0.551551
1.858	0.547836
1.859	0.544119
1.86	0.5404
1.861	0.536679
1.862	0.532956
1.863	0.529231
1.864	0.525504
1.865	0.521775
1.866	0.518044
1.867	0.514311
1.868	0.510576
1.869	0.506839
1.87	0.5031
1.871	0.499359
1.872	0.495616
1.873	0.491871
1.874	0.488124
1.875	0.484375
1.876	0.480624
1.877	0.476871
1.878	0.473116
1.879	0.469359
1.88	0.4656
1.881	0.461839
1.882	0.458076
1.883	0.454311
1.884	0.450544
1.885	0.446775
1.886	0.443004
1.887	0.439231
1.888	0.435456
1.889	0.431679
1.89	0.4279
1.891	0.424119
1.892	0.420336
1.893	0.416551
1.894	0.412764
1.895	0.408975
1.896	0.405184
1.897	0.401391
1.898	0.397596
1.899	0.393799
1.9	0.39
1.901	0.386199
1.902	0.382396
1.903	0.378591
1.904	0.374784
1.905	0.370975
1.906	0.367164
1.907	0.363351
1.908	0.359536
1.909	0.355719
1.91	0.3519
1.911	0.348079
1.912	0.344256
1.913	0.340431
1.914	0.336604
1.915	0.332775
1.916	0.328944
1.917	0.325111
1.918	0.321276
1.919	0.317439
1.92	0.3136
1.921	0.309759
1.922	0.305916
1.923	0.302071
1.924	0.298224
1.925	0.294375
1.926	0.290524
1.927	0.286671
1.928	0.282816
1.929	0.278959
1.93	0.2751
1.931	0.271239
1.932	0.267376
1.933	0.263511
1.934	0.259644
1.935	0.255775
1.936	0.251904
1.937	0.248031
1.938	0.244156
1.939	0.240279
1.94	0.2364
1.941	0.232519
1.942	0.228636
1.943	0.224751
1.944	0.220864
1.945	0.216975
1.946	0.213084
1.947	0.209191
1.948	0.205296
1.949	0.201399
1.95	0.1975
1.951	0.193599
1.952	0.189696
1.953	0.185791
1.954	0.181884
1.955	0.177975
1.956	0.174064
1.957	0.170151
1.958	0.166236
1.959	0.162319
1.96	0.1584
1.961	0.154479
1.962	0.150556
1.963	0.146631
1.964	0.142704
1.965	0.138775
1.966	0.134844
1.967	0.130911
1.968	0.126976
1.969	0.123039
1.97	0.1191
1.971	0.115159
1.972	0.111216
1.973	0.107271
1.974	0.103324
1.975	0.099375
1.976	0.095424
1.977	0.091471
1.978	0.087516
1.979	0.083559
1.98	0.0796
1.981	0.075639
1.982	0.071676
1.983	0.067711
1.984	0.063744
1.985	0.059775
1.986	0.055804
1.987	0.051831
1.988	0.047856
1.989	0.043879
1.99	0.0399


==> multimodal_limits_2_a3.txt <==
-0.435	0.02
-0.435	1.015
-0.435	2.01
-0.435	3.005
-0.435	4


==> multimodal_limits_2_a4.txt <==
1.205	0.02
1.205	1.015
1.205	2.01
1.205	3.005
1.205	4

